Data-Driven Solvers for Strongly Nonlinear Material Response

This work presents a data-driven magnetostatic finite-element solver that is specifically well-suited to cope with strongly nonlinear material responses. The data-driven computing framework is essentially a multiobjective optimization procedure matching the material operation points as closely as possible to given material data while obeying Maxwell's equations. Here, the framework is extended with heterogeneous (local) weighting factors - one per finite element - equilibrating the goal function locally according to the material behavior. This modification allows the data-driven solver to cope with unbalanced measurement data sets, i.e. data sets suffering from unbalanced space filling. This occurs particularly in the case of strongly nonlinear materials, which constitute problematic cases that hinder the efficiency and accuracy of standard data-driven solvers with a homogeneous (global) weighting factor. The local weighting factors are embedded in the distance-minimizing data-driven algorithm used for noiseless data, likewise for the maximum entropy data-driven algorithm used for noisy data. Numerical experiments based on a quadrupole magnet model with a soft magnetic material show that the proposed modification results in major improvements in terms of solution accuracy and solver efficiency. For the case of noiseless data, local weighting factors improve the convergence of the data-driven solver by orders of magnitude. When noisy data are considered, the convergence rate of the data-driven solver is doubled.

==> figures/BHcluster.txt <==
3.959040765552020957e+01 3.088245409532417440e-01
3.097689233595294354e+03 1.688051595564739937e+00
1.009897342830337266e+02 7.234280305849494219e-01
6.711248729722354938e+02 1.416926056755389629e+00
5.209000080200925140e+02 1.367977260474158907e+00
1.105476933629188352e+01 1.161447157376273021e-01
2.311806907635923380e+02 1.145916805545757144e+00
6.851441507857310853e+01 5.319236996756397939e-01
2.530403969193531793e+03 1.655393441335954341e+00
1.742999594906479501e+02 1.020967700352870544e+00
1.079857793222345890e+03 1.505659007509212000e+00
1.349451209743265849e+02 9.027713418144214241e-01
2.045874082967852928e+03 1.628600634534303815e+00
4.592391903376298615e+03 1.734067496798155306e+00
1.323978949323903635e+03 1.556386864021784833e+00
1.633525907153582693e+03 1.583240786809970935e+00
4.063251860301185161e+02 1.308952615396967722e+00
8.584053625300764452e+02 1.468746026690271655e+00
3.785473834693527806e+03 1.704154001235500537e+00
3.113126238424508188e+02 1.243356854169289427e+00


==> figures/BHmus.txt <==
1.105476933629188352e+01 4.901625763172609909e-03
3.959040765552020957e+01 7.010925761062104279e-03
6.851441507857310853e+01 7.230594803855089174e-03
1.009897342830337266e+02 5.717374371906763092e-03
1.349451209743265849e+02 3.700920811095007035e-03
1.742999594906479501e+02 2.470711815225860777e-03
2.311806907635923380e+02 1.748780074779382899e-03
3.113126238424508188e+02 1.004957049792818205e-03
4.063251860301185161e+02 8.025415868050450249e-04
5.209000080200925140e+02 2.451923624925761913e-04
6.711248729722354938e+02 1.300037747290600746e-04
8.584053625300764452e+02 3.086614970393071781e-04
1.079857793222345890e+03 1.012160150440107704e-04
1.323978949323903635e+03 1.294562869456508225e-04
1.633525907153582693e+03 8.519375691564368364e-05
2.045874082967852928e+03 1.002482681908933821e-04
2.530403969193531793e+03 1.156629847260828392e-04
3.097689233595294354e+03 1.310777012612723098e-04
3.785473834693527806e+03 7.580296772560256367e-05
4.592391903376298615e+03 2.052823418993282093e-05


==> figures/BHnoisy.txt <==
1.764052345967663982e+01 2.223850718839191776e-02
4.222292868898975371e+00 3.745070724501296799e-02
1.022882179855175977e+01 -1.338908946150732526e-02
2.307109589588209175e+01 9.443816432586626952e-03
1.955846691295799644e+01 1.612914001196969621e-02
-8.669167131313894714e+00 1.681795662693607446e-02
1.082522243437753851e+01 3.214145392252611838e-02
3.149509089289592723e-02 -6.046084295308051804e-02
7.336102812991889266e-01 1.204105120811111047e-02
6.092518542306297746e+00 2.532710981563636096e-02
3.647707444438534008e+00 -2.249569644063070112e-02
1.697074888669654413e+01 8.622869754969766931e-02
1.025913741545199542e+01 2.748339171054773808e-02
4.086261327113950514e+00 8.530896257392994730e-02
7.528899528027606536e+00 -7.096396348798567760e-03
6.647771942093072539e+00 -1.001572858473680563e-02
1.847258668663166503e+01 3.699811686665530064e-02
1.700986812927165914e+00 -3.736775473336649556e-02
7.104026561725823363e+00 4.013015515657526733e-02
-4.346820763383570707e+00 3.717205256340000430e-02
-2.111496706339227813e+01 7.566164629671909281e-02
1.117191928713128490e+01 6.482844043339067164e-02
1.350090572361044217e+01 2.183944454313717712e-02
-2.344287509706625805e+00 -3.609575900519496061e-03
2.799573684370336935e+01 1.105342508957739001e-01
-9.024628888940892324e+00 1.210919297118778770e-02
6.197460021228320848e+00 3.724563262766912575e-03
4.088893471867125484e+00 3.903054918839493626e-03
2.150939176778658890e+01 9.374126167051563541e-02
2.109606589951488687e+01 3.004479262380671881e-02
8.172842354765826656e+00 2.240437390532852222e-02
1.062589490951594939e+01 5.981189734043819428e-02
-1.812674030536272518e+00 4.777826763376441521e-02
-1.252185498872396963e+01 3.068398937635793272e-02
4.027927363162064012e+00 8.971921823869874468e-02
9.291491026003745546e+00 1.039239309952311036e-01
2.025187433770886614e+01 1.024757634206577284e-01
2.019374633281220710e+01 9.549160160126277108e-02
4.517674507506204584e+00 8.267158781176797699e-02
5.588924938439929768e+00 -2.717201680154837651e-03
-1.652552113049972959e+00 1.368401023251488158e-01
-5.146161004144095941e+00 8.390139023612394609e-02
-7.787626565233697562e+00 9.789983067759921997e-02
2.900390281779777979e+01 1.199238182432214028e-01
4.620717532289184248e+00 1.344111771923567344e-01
5.557604187700522225e+00 9.556474928119652879e-02
-2.368480762106489834e+00 9.800242695240672652e-02
1.815552022385913489e+01 5.836336123394356146e-02
-5.537199377206013295e+00 8.540767412963448657e-02
8.695557749024985128e+00 5.166938540326165147e-02
2.089495827426572916e+00 5.878996630191180017e-02
1.513440715821636218e+01 5.359636324677168745e-02
6.378571814142245167e+00 8.485013545119959866e-02
-9.843695209681158076e-02 1.348065703596432741e-01
1.164734541455222505e+01 2.214335855262017927e-01
1.643379074330594491e+01 1.039263318482628734e-01
1.303697055622151701e+01 4.416157458785328893e-02
1.561786598293834238e+01 1.504491830441000988e-01
6.471297546472739803e+00 8.957024654256051654e-02
9.408501532990630523e+00 7.692900959427367846e-02
6.532727085211898377e+00 1.134990842220273272e-01
9.883242408369804721e+00 5.723187287460775041e-02
5.568778186493736015e+00 1.175071351689528781e-01
-3.341093077663563449e+00 1.068253394323941535e-01
1.591751169720570758e+01 1.160472283847311381e-01
1.034698406823217098e+01 1.291205140322307099e-01
-1.715620619124358370e+00 1.183153059052478862e-01
1.943578153017248411e+01 1.180208907318830713e-01
5.956598600868927562e+00 1.304916998790368876e-01
1.577068706080427596e+01 1.374868959177159289e-01
2.276381761578667806e+01 8.136332421001231385e-02
1.698444847220642018e+01 6.717472402695642830e-02
2.731036250834724655e+01 1.236606040392375233e-01
3.789863135340608480e+00 7.056845828051355740e-02
2.038333325615745650e+01 1.331308884664964554e-01
9.733641723756896624e+00 1.689312564086737911e-01
8.095627669023645723e+00 1.574176000097749772e-01
1.123699023734583591e+01 9.295806861186595160e-02
1.413188094384906890e+01 1.022261385583358856e-01
1.803101118504801903e+01 1.515204401884185925e-01
6.039843433569185294e+00 1.240882279347997469e-01
2.692162383620080490e+01 1.292256800898076152e-01
2.279203400348406916e+01 1.675199028935618062e-01
2.995057366963973067e+00 1.059039276570892946e-01
3.346213524719949817e+01 1.310977587506998443e-01
3.776065907909512021e+01 1.168955998555148423e-01
3.081175244626302145e+01 1.089254707292364177e-01
1.744693367728109479e+01 1.181192748555558170e-01
8.760917486695792178e+00 1.812526409280106054e-01
3.023525948626556215e+01 1.579787214852027832e-01
1.588130859656185834e+01 1.224912325042546712e-01
3.235990244143866335e+01 1.501653451056895461e-01
2.244061350187697812e+01 9.560886887627405295e-02
3.034670487423469609e+01 1.335804006095662744e-01
2.436646856931088223e+01 2.506476460593561328e-01
2.809106616511678922e+01 1.628066624297863918e-01
2.135290487360771294e+01 1.974345252493838465e-01
3.932922058890567030e+01 1.673003849141405930e-01
2.296228886584784590e+01 1.855984410813440177e-01
2.593575567564164785e+01 1.999537470105903769e-01
4.097010543812647398e+01 1.309905112741163447e-01
8.883787119762882156e+00 1.756894766359685667e-01
9.879350363210253505e+00 2.418332864553381922e-01
3.250103391855751056e+01 1.486104084282987847e-01
1.129874366835322164e+01 1.595245880328934052e-01
4.268914537653169816e+01 1.716262828392538520e-01
1.933974495830742057e+01 1.964466486127355582e-01
1.622443387289398231e+01 2.084341519832727530e-01
4.315149598219011295e+01 2.398856553819354587e-01
3.895036440664647159e+01 2.109208702796873114e-01
4.304399445548091308e+01 1.902105676607593054e-01
3.365208791910459496e+01 2.448111296288769945e-01
1.620266964248440189e+01 2.243606370818594653e-01
4.413891040070507188e+01 1.381207672976673129e-01
2.258161130851711818e+01 3.007544293139396419e-01
3.350964345078527629e+01 2.722483069793207866e-01
3.518108452991437218e+01 1.964746342925202394e-01
2.438200072656869821e+01 2.200713590244939566e-01
3.229648417688960649e+01 2.596810567065402919e-01
3.560139858377151256e+01 2.015704267505831482e-01
3.036728172454656161e+01 2.394242818252909910e-01
1.583276677716666292e+01 2.561451009048210103e-01
3.003295899863682195e+01 1.731206774043360652e-01
4.053829368250642062e+01 1.913721913221509696e-01
2.055266904838635256e+01 2.540735531296404726e-01
2.622597123261332186e+01 2.374015480549221957e-01
2.359480676176380598e+01 2.576725831332785654e-01
4.666306245623181326e+01 2.171697518863237586e-01
3.511751348359319280e+01 2.126640157860548996e-01
3.269338347146570101e+01 1.460303969526410561e-01
2.114386262154752671e+01 1.818877106674300081e-01
3.445983320889559565e+01 2.313621232658192306e-01
2.254839290799037599e+01 2.642135200138007178e-01
2.983446422403676124e+01 2.542301176444107802e-01
2.338219851590590181e+01 2.296050557736266651e-01
3.672955506680582971e+01 2.256156238268586245e-01
3.595575589204081268e+01 2.469254235437694234e-01
2.833154920535937293e+01 2.431184372336760713e-01
3.459935698967290563e+01 2.979235623393302057e-01
1.993349258853495698e+01 2.493511243126234900e-01
1.617641492090316291e+01 1.859954067573532932e-01
3.570785704484779188e+01 1.960946715957043174e-01
3.320569083944991462e+01 3.094991222272919784e-01
3.811435343901638362e+01 2.036540820424972698e-01
5.582063799998630316e+01 2.828321503735935494e-01
4.165920496992738009e+01 2.432690945956287876e-01
2.331147703678744776e+01 2.489654239996563490e-01
4.383522138563770199e+01 2.521421961967706959e-01
1.973141431963365022e+01 3.081146576376271873e-01
2.850014369237690204e+01 2.532973378692524036e-01
3.265914709260573545e+01 2.614299914489566778e-01
5.070063655588700868e+01 2.032823746185348224e-01
2.634538080418847983e+01 2.745338867345863965e-01
2.575433752354233263e+01 2.892597182971403669e-01
3.326006646492915308e+01 2.793355929959212003e-01
2.783575327663882959e+01 3.274373719649909531e-01
4.596291614793707936e+01 2.754801274644825271e-01
2.412333971402617294e+01 2.869841232697857292e-01
2.367414396233961682e+01 3.427169371875039006e-01
3.099688428486383884e+01 2.165279609542026251e-01
3.062109377267096733e+01 2.620472663683055536e-01
5.512315241619053552e+01 3.390783821128026676e-01
4.554853435196638145e+01 3.212289497162270635e-01
3.715641466809598370e+01 3.126707394891543035e-01
2.425320537043337765e+01 3.205933168658664512e-01
4.517793173188645994e+01 3.021216874038799571e-01
2.695897378508493603e+01 3.560546878920816671e-01
2.174032624731499652e+01 3.076529093317712515e-01
4.929533054851117413e+01 3.038889785301054358e-01
4.081154040252426540e+01 3.024043930110718037e-01
4.707787122824551318e+01 3.055123560198132471e-01
4.128381608232709254e+01 2.532688583169148133e-01
4.689219090210792729e+01 3.321282234798350053e-01
3.204106356647996279e+01 2.978354637017199269e-01
2.843641610887327786e+01 3.776814087192210678e-01
4.582240587841835833e+01 3.035305377330196341e-01
3.120007220146312577e+01 3.251450396753345906e-01
3.256647203540275370e+01 3.199241475105134014e-01
3.513453941931315683e+01 2.867895304074417062e-01
4.009264521442474916e+01 3.532490367043037982e-01
3.660599907217897453e+01 3.915178609377160113e-01
2.662460607125790091e+01 3.164759782806732535e-01
3.416621293400503845e+01 3.067996673954018760e-01
1.859674141586693707e+01 3.063694213283556511e-01
4.731156233254364452e+01 2.466278465896286631e-01
2.526724595511213067e+01 3.169615483259535793e-01
3.047266451384668073e+01 3.358657504661587412e-01
4.226692571603651771e+01 3.697678945847888698e-01
3.457852451052917786e+01 3.677312389753264465e-01
5.763328343976929347e+01 3.144211177836133686e-01
2.950365579171689490e+01 3.217599130418772879e-01
4.533192631672368123e+01 3.795407968091621398e-01
4.249788845267978843e+01 3.293977804534211629e-01
3.143918790056510204e+01 3.176869064978634083e-01
4.858240391899509802e+01 3.955405778172107478e-01
4.186379759881108242e+01 3.830950182736169163e-01
5.152690015883528929e+01 3.440950150143136099e-01
5.227388104471816632e+01 3.213439971839484044e-01
6.590115597122894542e+01 2.663716340770584945e-01
5.786414606124152726e+01 3.721867428215875351e-01
4.103723239917272281e+01 3.144955614482631279e-01
4.256555835404673616e+01 2.735928217364719806e-01
5.618636160375853450e+01 4.172466749478145887e-01
5.197293566369157247e+01 3.815243172460011656e-01
5.205226456646558830e+01 3.117970296326787460e-01
2.971215909820991641e+01 3.105330537907387001e-01
4.586934887781567483e+01 3.956993321477256242e-01
3.896331302132819019e+01 3.274937879511778394e-01
4.937400258159443922e+01 4.162103590654797070e-01
4.582451074256676549e+01 3.907744886211623192e-01
5.613918643051984247e+01 3.893317286905407792e-01
5.044108797650923037e+01 3.858074378441916363e-01
5.536382079576048909e+01 3.790294062523278384e-01
4.306811355224335358e+01 4.083435710902075244e-01
3.851973442920539981e+01 3.567116603742506720e-01
4.409572278729984873e+01 3.800647055640020144e-01
4.825816972149795703e+01 4.084562418854662535e-01
5.245217792349046704e+01 4.026497188735752575e-01
7.148617051649598864e+01 3.340824096711354496e-01
4.870306484491652554e+01 3.636172469414630792e-01
3.979887780507050365e+01 3.954975256021515673e-01
4.613133879415597960e+01 3.708165487755412659e-01
4.518816404463749592e+01 4.598752313278222092e-01
5.487204548378507951e+01 3.749145128504761115e-01
3.488250849795381470e+01 3.859036544893247322e-01
5.115648865883576235e+01 4.249213512712362584e-01
5.232246759608183595e+01 4.091172056252925238e-01
5.331289076077084843e+01 3.918366693594568795e-01
4.525174384238693648e+01 3.691396582441694441e-01
4.907965859778805395e+01 4.132117134470217890e-01
3.745238668799112247e+01 4.444667605180386283e-01
4.699406664708192238e+01 4.238184636185838294e-01
4.673307155534507729e+01 3.752790655481615389e-01
5.655676006771314235e+01 4.776291564372265874e-01
4.106916236537036013e+01 3.520467943084741314e-01
6.067784991359231128e+01 3.483542359895501206e-01
6.804575304572767891e+01 4.518357023917025650e-01
3.263625391503987316e+01 4.241987843092727695e-01
5.783404727771030451e+01 3.949369750647552801e-01
6.057605675758320984e+01 3.747258395664554431e-01
4.766828462588321713e+01 5.132524139916323502e-01
5.030577866528430775e+01 4.268558070583898800e-01
5.318569784139574352e+01 4.452919707577547848e-01
5.177276795429085610e+01 4.383910795652029013e-01
5.189688796451779496e+01 4.448197457366737106e-01
3.846348973988739317e+01 4.507829576001714522e-01
6.698352431933186324e+01 4.602278913211259592e-01
6.649324767174378792e+01 4.176737866522557407e-01
4.780044595519436967e+01 4.227687549803606504e-01
4.150704729859266706e+01 3.665452738518301667e-01
6.161931813482541997e+01 4.067257616778763851e-01
5.088834677430182296e+01 4.505342015475582995e-01
5.830349507389942687e+01 4.832423764615490502e-01
5.392859767494541501e+01 4.671547742482405341e-01
6.427537078535968362e+01 4.313172511898277217e-01
6.454576076107744598e+01 3.961697802132905233e-01
5.058076782445259312e+01 3.373540826313511376e-01
4.424176220174897622e+01 4.962695591914321191e-01
4.248486743268821897e+01 4.283827924915459273e-01
6.465708600737343659e+01 4.357651034555413694e-01
4.690393327949445279e+01 4.607184141717782233e-01
5.396379047180351307e+01 4.009848053115315780e-01
5.330843800476833394e+01 4.449676717544974736e-01
5.898572773379983403e+01 5.416495887015095878e-01
4.038862460896277184e+01 4.826779400055561942e-01
6.187943201639713209e+01 4.785841804747524852e-01
6.547098283989154766e+01 4.026661868466956395e-01
6.135692497483976382e+01 5.574617935010233172e-01
5.760468063359143542e+01 4.125576731244157691e-01
6.192859081242784214e+01 5.481142114389971898e-01
6.518630978414685728e+01 3.883707323654606580e-01
3.371138816257217741e+01 5.309393422737015422e-01
8.123812228832480287e+01 5.411986472364854750e-01
6.582183186708284950e+01 4.452518633751148536e-01
5.563893009853909177e+01 4.968831948708952728e-01
5.849581921003847640e+01 5.036309546159183359e-01
6.758532945893129806e+01 4.509317041542312277e-01
6.172965464677803737e+01 4.272705308057579976e-01
4.282685730088000042e+01 4.342782932613563629e-01
8.402186610326222649e+01 5.103790675371310259e-01
6.251499599518784578e+01 4.870858663897142393e-01
7.406582634499518747e+01 4.696702009101558217e-01
5.718753102673981203e+01 5.326647144406523315e-01
7.971596599266857197e+01 5.160684621214048917e-01
6.746003602480674033e+01 4.672789884428721896e-01
7.092968099642460800e+01 4.512011884885536728e-01
5.463359444526032860e+01 5.219314705485240680e-01
7.744271052634201169e+01 4.812494180104303076e-01
7.247481501331473908e+01 5.084726990057645279e-01
7.884071978536695724e+01 5.693082151613649833e-01
5.978725658587435277e+01 5.281011376109991939e-01
6.150398846870140090e+01 4.752690797696302871e-01
8.959980910754225647e+01 5.179379591043024034e-01
5.620712363569874981e+01 4.751574651506477176e-01
6.569468411233047789e+01 5.793559012529639896e-01
7.867025581543923352e+01 4.943036167826379557e-01
6.852601706222678501e+01 5.268093483974631841e-01
7.362599583628878008e+01 5.325795732574475361e-01
6.404992921205759160e+01 5.283920407569701050e-01
7.199321003740679714e+01 4.454318155683122393e-01
5.547588788224670253e+01 4.676686829661924061e-01
8.537124444325614547e+01 5.091832662545136001e-01
6.785735689295792383e+01 5.418063023622902152e-01
6.248655591676732968e+01 5.252696122093498676e-01
7.620179279347290446e+01 4.942466336064918475e-01
6.518067403142821092e+01 4.803473115194162868e-01
5.669548557445912706e+01 5.199737342560623032e-01
5.682138462366611975e+01 5.190487460005989151e-01
7.747707419459389655e+01 5.600529978432498002e-01
6.919468747228422956e+01 5.282385528049585721e-01
6.970478427467324423e+01 5.671513493002162676e-01
8.207091743654056870e+01 5.210088040059784875e-01
6.027720496365091662e+01 5.363082397779758148e-01
6.449097607245873576e+01 5.343764431125935799e-01
6.820155566653984636e+01 5.187553713739664341e-01
7.324678217378122724e+01 5.768065480591509919e-01
7.213477943864548081e+01 5.210097136697732223e-01
6.994116765723374840e+01 5.344396449064805488e-01
7.244764198491840546e+01 5.541322712191292243e-01
7.224504332622525737e+01 5.069136225705391796e-01
6.637656883588147139e+01 5.475631622277405963e-01
6.569752893500610469e+01 5.338600579226007170e-01
7.682780090939547790e+01 5.485378963647741246e-01
6.542900039983031490e+01 5.634186957089721837e-01
6.302045092336103949e+01 5.355710226419410080e-01
7.172727470775758718e+01 5.605162881265051134e-01
7.353006523866099542e+01 6.234178211651582036e-01
9.793085612056009381e+01 5.717908804926433719e-01
6.857385482022557710e+01 6.203850614953435594e-01
8.531105509135331033e+01 5.901861040065967678e-01
8.360827845607124686e+01 6.090445024708307509e-01
6.450525305210898352e+01 5.488514710789967888e-01
8.438590332505123115e+01 5.857778681850021041e-01
6.507360482279898406e+01 5.886898502379523945e-01
5.058009654676590117e+01 5.605800555300876065e-01
8.349479523381602064e+01 5.539237038650656197e-01
6.013285194607737338e+01 5.289779730722965478e-01
8.246164031314651766e+01 6.501859258184056189e-01
7.137310818714917104e+01 5.531959765179922384e-01
9.507003361414632536e+01 6.476926867727358372e-01
8.942131864835815236e+01 5.768958686492814403e-01
7.446445966558556506e+01 5.628476153583579222e-01
7.238243225354507615e+01 6.239998647112989794e-01
6.738292620284995849e+01 5.756031731809766461e-01
7.537777062532883576e+01 6.253409593595736782e-01
7.724714722490766405e+01 5.910418837602660069e-01
7.666788418052526310e+01 6.253230859508175365e-01
8.214639158520949991e+01 5.691304153015736000e-01
8.662952115572460343e+01 6.428636519290004125e-01
8.460622744655206873e+01 6.308802686678814942e-01
7.373404773947153501e+01 5.763270855106066293e-01
6.726380763522797679e+01 7.205822937054545685e-01
9.555371146879456035e+01 6.382215376726363409e-01
7.528101094201139176e+01 7.099870511895899350e-01
7.592011977729296746e+01 6.841308328700704822e-01
7.749916287552726146e+01 6.143184806631605266e-01
6.454881203461492589e+01 6.071327534394419523e-01
7.846867447219003111e+01 6.092370080385433040e-01
7.872122295118833790e+01 5.539259851100147847e-01
8.999119446002401901e+01 6.010454741048969485e-01
9.104248140535872835e+01 6.405012715898295017e-01
8.436638958272877176e+01 6.934206848177747462e-01
9.391841188021328435e+01 6.032232588150060471e-01
8.827130646633359845e+01 6.711681498604062934e-01
8.498704945915841336e+01 5.875339039775048233e-01
8.702585612181388797e+01 6.159365883809441167e-01
8.378323778669835065e+01 6.228355173695601099e-01
8.201497483369038832e+01 6.577653361527926457e-01
8.356033541725918212e+01 6.629370305134770769e-01
7.523226648267979044e+01 6.848900661889701924e-01
8.959201874508396202e+01 6.789816265643455750e-01
7.713210509138333748e+01 6.596266285159996245e-01
9.575591574225401814e+01 6.672662493919965243e-01
8.512180641820495453e+01 7.169446310473046591e-01
8.838866324547686304e+01 6.347181079058645814e-01
9.310993941376663940e+01 6.878960396695933399e-01
9.488311650741621861e+01 5.863329015987286397e-01
7.302268498076632852e+01 6.768637801263147624e-01
8.693938159103866781e+01 6.428321804629978375e-01
9.809026395579520852e+01 6.640167612111742557e-01
7.258803549241210362e+01 7.072691154678137915e-01
9.372308488637322910e+01 6.740031697984733006e-01
6.757639715489068521e+01 7.045766708175261739e-01
8.018930852963850953e+01 7.298715135264570719e-01
9.108360358536525325e+01 6.882364314273013983e-01
7.441365716598239999e+01 7.212660670092438941e-01
8.140980544792907381e+01 6.631137370690078914e-01
7.683126744636798833e+01 6.775995326371433425e-01
1.083162772031895145e+02 6.587749030237405323e-01
9.376312711967416647e+01 7.231505352172865608e-01
9.808029106739688530e+01 6.997468373349269299e-01
9.046779882270625706e+01 6.646455564591380316e-01
8.944802252708949197e+01 6.928734400325399223e-01
7.710602285467010120e+01 7.301011739911816845e-01
9.064145633148319803e+01 6.886194705486721190e-01
8.623461956173886733e+01 6.539846295079513316e-01
1.027191452195971095e+02 6.989701639251901799e-01
1.058419476504406020e+02 6.162228218026878368e-01
1.093884040539283120e+02 7.279480229731761787e-01
1.035404953740052463e+02 6.820958454559618023e-01
8.932147318169782579e+01 6.819282712495363663e-01
8.444276314102127401e+01 7.374802796036327157e-01
1.035627755978710383e+02 6.495976891151974408e-01
9.975417958678828256e+01 7.838399016687702670e-01
7.880167797108772731e+01 6.884980260381787787e-01
1.003384015588120235e+02 6.885294217240636172e-01
1.052260198180916859e+02 7.520602009378977160e-01
9.796803904456355383e+01 7.413107738873799812e-01
9.582693845879227013e+01 8.127639034777177640e-01
8.990041969467863225e+01 7.080182271212056566e-01
8.381173136328075657e+01 7.134019526716417481e-01
1.065809830986734710e+02 6.607973307714398725e-01
9.578854300704026059e+01 7.084376306277686552e-01
9.684747051024588416e+01 6.946162216506032161e-01
1.168125717798489234e+02 7.072745447010052589e-01
1.066343742459997230e+02 6.572094667148187241e-01
1.038024043824244984e+02 7.951530311245093019e-01
1.018203590596259147e+02 6.738163411834547922e-01
1.159060792976194563e+02 6.201441202965637389e-01
1.182092241670536907e+02 6.864470071206631996e-01
1.106164010873884820e+02 7.115821536238896572e-01
1.074524410793769817e+02 6.915053249572027383e-01
8.099384387675421237e+01 7.831713808685397682e-01
1.034876153847782376e+02 7.354774238471472048e-01
1.012606986669433837e+02 7.437581669190010958e-01
1.038135309485161457e+02 7.689101650667109489e-01
1.126175567044142554e+02 7.576867473253710017e-01
7.610429640380051808e+01 7.871406898958397402e-01
9.812280327749579101e+01 7.053706476043039020e-01
1.068307151018778143e+02 7.296007774743242802e-01
9.977986443650830495e+01 7.798919390960347142e-01
9.059681640489755239e+01 6.536228265216358357e-01
1.137739881198280898e+02 7.017493775840671910e-01
1.081724749723878460e+02 7.785481977957063870e-01
9.601304878651194485e+01 7.410502988604632524e-01
1.091935500865586732e+02 7.994563140163998272e-01
1.145834728401158316e+02 7.961309756378902591e-01
1.067437432389444183e+02 7.175918003078740615e-01
1.150206385921161001e+02 7.835335507659424437e-01
1.081227482623692140e+02 8.170869332457193490e-01
1.037140043530870344e+02 7.766681468368096253e-01
9.639923804567617083e+01 7.334239274326876945e-01
1.074622956779372203e+02 8.094498719508090856e-01
1.105937138234707504e+02 8.014430070881858326e-01
1.177393240649217745e+02 7.994822091177296031e-01
1.081611747392053360e+02 8.081670852670090888e-01
1.142187095948445545e+02 6.614967668721765115e-01
1.003317989093393123e+02 8.182705354762719319e-01
1.024860647885291769e+02 8.571100572079437541e-01
1.095439829332301684e+02 8.040020755217082149e-01
1.004382037385218922e+02 7.959974481482773312e-01
1.195246827986786116e+02 8.178975869756975881e-01
1.162923381855505340e+02 8.053208107391964798e-01
1.147919483657553599e+02 8.196147940115681152e-01
1.157311242249381991e+02 7.953541353051117868e-01
1.328947584366192984e+02 7.663788528655709476e-01
1.083390796846634743e+02 7.586258903102142126e-01
9.135787776129664906e+01 7.606228814212759870e-01
1.157110434841892186e+02 7.473806002642664481e-01
1.135589505121140945e+02 7.613443736132897710e-01
1.092379451958513954e+02 8.762564509026004034e-01
1.049742039303758787e+02 8.377213841038072539e-01
1.107212034511744179e+02 7.843082136819224948e-01
1.172783205161099147e+02 7.954453533016406785e-01
1.107898604793444122e+02 8.173151140490709787e-01
1.402969216795646332e+02 7.883427633851902705e-01
1.069229771654246122e+02 8.190169906032892522e-01
1.089537748492032279e+02 8.491722335841845881e-01
9.435697980160198028e+01 8.183901104778927849e-01
1.201175732804207570e+02 8.350122012780512026e-01
9.779954209529516618e+01 8.587829848977079905e-01
1.129312848501061666e+02 8.141898048343467753e-01
1.159327056119521302e+02 8.382184507922013639e-01
1.119570815761072566e+02 8.162034748632440717e-01
1.368094224757745678e+02 8.291891755369537043e-01
1.297323721048470588e+02 8.190928714787637510e-01
1.333489414527190604e+02 8.126790396915891668e-01
1.117039551448026344e+02 8.425340597050665625e-01
1.321860950467268196e+02 8.599991499700657682e-01
1.262336298099068301e+02 8.449412669291308520e-01
1.293626152512857743e+02 8.607899191733181521e-01
1.323193637015691309e+02 8.130753213829433612e-01
1.133152617528557755e+02 7.961949366563532138e-01
1.185391510313224330e+02 8.627778362148001978e-01
1.317892498575136528e+02 8.753631034948380352e-01
9.698960620256764287e+01 8.515938902635925567e-01
1.390631458094865707e+02 9.052727825683400953e-01
1.298468296888696045e+02 8.894110550226190792e-01
1.242457056349313547e+02 9.620776884856148126e-01
1.272966662195014322e+02 8.485742660467799903e-01
1.151827057447377882e+02 8.184044065145437141e-01
1.223747347911318428e+02 8.305046384805295778e-01
1.372707792495499746e+02 8.392419496068755924e-01
1.396435974020356809e+02 8.826548689511380941e-01
1.540227513911989377e+02 7.790426228069150527e-01
1.267201059456157139e+02 9.198591578407505631e-01
1.212743906086347039e+02 8.592970052231750921e-01
1.231198917711534051e+02 8.607488783090705420e-01
1.184858850704469404e+02 8.291986457313725856e-01
1.282936078442460257e+02 8.695551020661168584e-01
1.333071286180205277e+02 8.764054665825772306e-01
1.295468461070783803e+02 8.727498305236165432e-01
1.412640361925247703e+02 8.929417496170766189e-01
1.283715615283244631e+02 8.575458494530899811e-01
1.276542367657587533e+02 8.470502524664498267e-01
1.257329733844459838e+02 9.065677598545538451e-01
1.156381382486989935e+02 8.903330845390181603e-01
1.167075617186153096e+02 8.960253803460328514e-01
1.210163650127653199e+02 9.322509800675685687e-01
1.462469003338718210e+02 8.507390659912141828e-01
1.426118878410329103e+02 8.591837751033588599e-01
1.478376019489616056e+02 9.454339311783048760e-01
1.211965522987807731e+02 8.375815625939352360e-01
1.152651818325147133e+02 8.462721627954080672e-01
1.287856989128889893e+02 9.331148736478002137e-01
1.375813799373678705e+02 9.116801598330337431e-01
1.412491379967991065e+02 9.081131893862748328e-01
1.471831400921032014e+02 9.019892793316403035e-01
1.399895590993592975e+02 9.086581092885102073e-01
1.550189770108829919e+02 9.054746745714808975e-01
1.358139647923624693e+02 9.651286190146876054e-01
1.293591902869937940e+02 8.967367375126595874e-01
1.221300127859407212e+02 9.079594729633032602e-01
1.305069688405308455e+02 9.879441183751691558e-01
1.422746481807496082e+02 9.190183059991112735e-01
1.314253747428852250e+02 1.008950325250676849e+00
1.501414574895017040e+02 9.172222333806632211e-01
1.553611367125729714e+02 9.778697724715794681e-01
1.180082134017108331e+02 8.587111633925378351e-01
1.508132492864656911e+02 9.328224551093032835e-01
1.202477758520720101e+02 8.650494859023910577e-01
1.471323690657754639e+02 9.639583524443636753e-01
1.558421440300483312e+02 8.834172192835709758e-01
1.447205832921733304e+02 9.450344658590175140e-01
1.317562647708203087e+02 9.241476003678179563e-01
1.391825559331733757e+02 8.908590597798260458e-01
1.429067292593238108e+02 8.741645396230373066e-01
1.441896832614653761e+02 9.202490721474863022e-01
1.444747694024723330e+02 1.012067620278255697e+00
1.458992040551440539e+02 9.324547919986190259e-01
1.496298420201359249e+02 9.826348076305801982e-01
1.359090589603179069e+02 9.454159829912102131e-01
1.460771244141486704e+02 9.845185203970675536e-01
1.641852641745571475e+02 8.781247460690204676e-01
1.456643601686355680e+02 9.368254206789715655e-01
1.455834775340964597e+02 9.926809256564333994e-01
1.613177280122790194e+02 9.499262585031293948e-01
1.254607479183739684e+02 9.547499968997662512e-01
1.633861743019833739e+02 9.427414834845282421e-01
1.457761298747522005e+02 1.007686887046396640e+00
1.542602495199755879e+02 9.753640376216612395e-01
1.541130229498648703e+02 9.669761062622291847e-01
1.631064178797554121e+02 9.926891487805385994e-01
1.515408310429433243e+02 9.922477158834361877e-01
1.479747102239564356e+02 9.789739523279719080e-01
1.682747967738548880e+02 1.034103482101855986e+00
1.321991867798276417e+02 9.715624726284092239e-01
1.565921024616141892e+02 9.868489676444434089e-01
1.434606264696420226e+02 9.517593753433618575e-01
1.498785863716085203e+02 9.852338383094743079e-01
1.781646816878466382e+02 1.044491441930795572e+00
1.581673462525155287e+02 9.570024286611832354e-01
1.611286105364094965e+02 9.391407714589461442e-01
1.419303622590031466e+02 1.026106621949028908e+00
1.530271229074027417e+02 9.820373418986407810e-01
1.628582612654873572e+02 9.935799079385305710e-01
1.650189591271270046e+02 9.896869593437581658e-01
1.682225583853862929e+02 9.964081122004245783e-01
1.627259371632480054e+02 1.029016222335932484e+00
1.684993597101911575e+02 9.631817791227758052e-01
1.683605302122078342e+02 9.580275351342789625e-01
1.461224747978768619e+02 1.003648975731758375e+00
1.653909191334775244e+02 9.377444144240086876e-01
1.733047254801564918e+02 9.488316123120765777e-01
1.721332373592317708e+02 1.080172831438770631e+00
1.632085293273955813e+02 1.037555990459713584e+00
1.594075139116379489e+02 1.008606750134248387e+00
1.569013478461238549e+02 1.060281038199098358e+00
1.673986853816039400e+02 9.708885433091066774e-01
1.806688972802553792e+02 1.001640139328829893e+00
1.504530898300077979e+02 1.040954160392991490e+00
1.640094505972033971e+02 1.053394635025023396e+00
1.598518309273528359e+02 1.040036193392630537e+00
1.797452152041094848e+02 9.196217189637422296e-01
1.670026720888346006e+02 9.842997383164399094e-01
1.684939114694792863e+02 1.043857498469049405e+00
1.716897514206189612e+02 1.012288466804654119e+00
1.789766266741543745e+02 1.129887543108645032e+00
1.712667883809876059e+02 1.067092362068713829e+00
1.454018189187846986e+02 1.054105057006528456e+00
1.819735767333754382e+02 9.888555513836646549e-01
1.816127839325275772e+02 1.033873415701168641e+00
1.757135803287969225e+02 1.046685195605794982e+00
1.677600525268688045e+02 1.083900133993900949e+00
1.828144925886663543e+02 1.075785784424525771e+00
1.837902175780424727e+02 1.083611860073090183e+00
1.760036562068920318e+02 1.007087563411643849e+00
1.792477998075352161e+02 1.102281863727740951e+00
1.728297409614536093e+02 9.923303174552567940e-01
1.810667244953017416e+02 1.027862716832652845e+00
1.680748059774386149e+02 1.068281896448876722e+00
1.884840035327384840e+02 1.046807139133477227e+00
1.756041361711799311e+02 1.014313080237738918e+00
1.881712068484044948e+02 1.023444313282180884e+00
1.724783084012358358e+02 9.961278851440963367e-01
1.813905912793098310e+02 1.081088795370097611e+00
1.869450326353002652e+02 1.111984315363247378e+00
1.722072778082983007e+02 1.059297573177258700e+00
1.907357564465221742e+02 1.049051112464528090e+00
1.865685194197076839e+02 1.007923899678157209e+00
1.737179297007969581e+02 1.105096645538655720e+00
1.788964045800484541e+02 1.158772493649899982e+00
1.987732825039464899e+02 1.000173839897396055e+00
2.024768662307350837e+02 1.031286506297639516e+00
1.930074867228059361e+02 1.048391853873809731e+00
1.991855676855946626e+02 1.054754610940027870e+00
1.981939398210240313e+02 1.088172917084818225e+00
2.000755361123013927e+02 1.145400812722039863e+00
2.104692660815771319e+02 1.122926474056986645e+00
1.833759503457505673e+02 1.105438229645306913e+00
2.060535104020939343e+02 1.057128937923742074e+00
1.963183154091382221e+02 1.043052708490619596e+00
1.987519242244664497e+02 1.057718577337337429e+00
1.988348060485246833e+02 1.153264013396490872e+00
1.989753785249977227e+02 1.090623361034777083e+00
1.913412669447392886e+02 1.076971394698340134e+00
2.063199100617767101e+02 1.089246367386597081e+00
2.220862257777694424e+02 1.131333077133886977e+00
2.057128098856489657e+02 1.047586113118108342e+00
2.071647816074769253e+02 1.158446817288748765e+00
2.012173619289312398e+02 1.109862653881455552e+00
2.078346374237081591e+02 1.096701596223526476e+00
2.145974710549709528e+02 1.124820951656976487e+00
2.071672836210517517e+02 1.117594741784056378e+00
2.072731312079136217e+02 1.096842752351915307e+00
2.167929290334173231e+02 1.102253935480698166e+00
2.045370834854750512e+02 1.079359612239476185e+00
2.172067687233109439e+02 1.142121495900237926e+00
2.238576046662034003e+02 1.096337865241171050e+00
2.302344596694262293e+02 1.081119032472078079e+00
2.167198365075104505e+02 1.127755662027262629e+00
2.322964986443260216e+02 1.176038524182695166e+00
2.299697758187433578e+02 1.122690839673431862e+00
2.106770771512945544e+02 1.102052326098308832e+00
2.094818169485549220e+02 1.144283968961567144e+00
2.196421332972300888e+02 1.207348378375981968e+00
2.340203597019591939e+02 1.073555410454361869e+00
2.240561368860198286e+02 1.148671494894795142e+00
2.198293014774879452e+02 1.143338600144409245e+00
2.424241489163089796e+02 1.183348239029251570e+00
2.308456753466038833e+02 1.178275005586032487e+00
2.058547789416940645e+02 1.132922025917999287e+00
2.333257029613936879e+02 1.074761451925146716e+00
2.364572687995493254e+02 1.176156444609744334e+00
2.346252146253314379e+02 1.112237938037986318e+00
2.379881238375824068e+02 1.109527780959109755e+00
2.339498420441258588e+02 1.195083172376794289e+00
2.225800678709900637e+02 1.114466885795354800e+00
2.332083620928513028e+02 1.208766442256662410e+00
2.286206822515167971e+02 1.167838193260616997e+00
2.299210485383188427e+02 1.168920892159607483e+00
2.277996892350404039e+02 1.170198499128131564e+00
2.461475961261207601e+02 1.094122714629987891e+00
2.438045377637451168e+02 1.090355866757548364e+00
2.395574551800524432e+02 1.171785285314710601e+00
2.387700476938796044e+02 1.187635209283971705e+00
2.462644255808960452e+02 1.169971107952914702e+00
2.585368724655066899e+02 1.135557037737637165e+00
2.289602044636925768e+02 1.170927054325457961e+00
2.540398617411560451e+02 1.168640555796102598e+00
2.460941424169912182e+02 1.135387349742657204e+00
2.339971339271956481e+02 1.215984311589912048e+00
2.346893919209626631e+02 1.107966134715173689e+00
2.463338556010971843e+02 1.202478625201229168e+00
2.589840302833720784e+02 1.196053616889130478e+00
2.620589253635753266e+02 1.222820906624900950e+00
2.500901011993016141e+02 1.143971709290229954e+00
2.710141516250197924e+02 1.189992221802664174e+00
2.764503514355844800e+02 1.274534285660414268e+00
2.675706549842990398e+02 1.215922410999427772e+00
2.590978828180669780e+02 1.195214439540349671e+00
2.776712210791926054e+02 1.214509393907510892e+00
2.754092588968550785e+02 1.198141768389899386e+00
2.779709572575109746e+02 1.284082366976039946e+00
2.641872935886219693e+02 1.237543646029765299e+00
2.438750579534670351e+02 1.196525351780730162e+00
2.948709728617263863e+02 1.211794958957082669e+00
2.590906887685606534e+02 1.187821533610212699e+00
2.763523183695633634e+02 1.253599210261617358e+00
3.020422627263180857e+02 1.150712766101316564e+00
2.830798405821772121e+02 1.144519167514269187e+00
2.908204272333051108e+02 1.268809050447500253e+00
2.678726861328171935e+02 1.298337003915035481e+00
2.667036478498300198e+02 1.232696160271547603e+00
2.807521099236143414e+02 1.220225233365145101e+00
2.986007914170458548e+02 1.243758175079658468e+00
2.858604748197371919e+02 1.193337078163908993e+00
2.830219858492420144e+02 1.227820712777059509e+00
2.946092941757114545e+02 1.224279070956971305e+00
3.051263284404203660e+02 1.249537044504288819e+00
2.815512047484555751e+02 1.163906285098890381e+00
2.856052779900882683e+02 1.207696587187364612e+00
2.915507849880212916e+02 1.263529553849763287e+00
3.121274995231387379e+02 1.204457728376278958e+00
3.052900407155712514e+02 1.193498778216307787e+00
3.260413460743843643e+02 1.316667870978063259e+00
3.158797406020011067e+02 1.238261456743912747e+00
3.079774985125213789e+02 1.215331762890760281e+00
3.228103045686876271e+02 1.172545422741275711e+00
3.141236973404491550e+02 1.271165845843208908e+00
3.068270587622369021e+02 1.271709189892491487e+00
3.225621316010845590e+02 1.233545111472698075e+00
3.107040178932842878e+02 1.203158039610963792e+00
3.166872325992288211e+02 1.248017022053303782e+00
3.348121980792969339e+02 1.217316508051485835e+00
3.224842055168132333e+02 1.214818758947577848e+00
3.174479739367384354e+02 1.250125744195786037e+00
3.228383359804102497e+02 1.213950390059603590e+00
3.397221440684430149e+02 1.267623715967855613e+00
3.260218027496138689e+02 1.283829209885765321e+00
3.297421671436275687e+02 1.227675963374333712e+00
3.305925613319586773e+02 1.208283209199477515e+00
3.396405591775012454e+02 1.327215948722997085e+00
3.360736832435773636e+02 1.228905707078228327e+00
3.260592201574678484e+02 1.241870560064174622e+00
3.353767597019199229e+02 1.278540706717215425e+00
3.371139247927561655e+02 1.295746546672663646e+00
3.610907851967488114e+02 1.263270847775937789e+00
3.590229139670601626e+02 1.293707048383325509e+00
3.590304351742332756e+02 1.260987580711171008e+00
3.503892949215876342e+02 1.239931952185803210e+00
3.495936552056302844e+02 1.337583204962011774e+00
3.550090336446131687e+02 1.381819946855527448e+00
3.519222886635174632e+02 1.351872815354600688e+00
3.897945129663904709e+02 1.291458051351923819e+00
3.447755535099882422e+02 1.360874952010164618e+00
3.753002640779905619e+02 1.303517429918248594e+00
3.592715224952816016e+02 1.271949590224911830e+00
3.735562496175572846e+02 1.311447975768071927e+00
3.672283948963953435e+02 1.290768844288097128e+00
3.678672678234650562e+02 1.256971568946467999e+00
3.708034777530343717e+02 1.262115169190767494e+00
4.023442569512740192e+02 1.331881869349420544e+00
3.860808726907758341e+02 1.227690272284964523e+00
3.823978432503183171e+02 1.327468772921010620e+00
3.982849343139504299e+02 1.239871710945117389e+00
3.955311974544491136e+02 1.221959749010709473e+00
4.053574752648583512e+02 1.235004694408218695e+00
3.826731564437253610e+02 1.388980869187699696e+00
4.067398623281742402e+02 1.304212703464320278e+00
4.142487546674147438e+02 1.317277141020430475e+00
3.927540617848966349e+02 1.372335767402003581e+00
4.167308689199953164e+02 1.354684507257306381e+00
4.321206187648980404e+02 1.263408858292900172e+00
4.179515162239364372e+02 1.355581074533571240e+00
4.292872389363216143e+02 1.329939823160714463e+00
4.307841645141026561e+02 1.310657200420489055e+00
4.200412809597598880e+02 1.327047712641587385e+00
4.305848893943841063e+02 1.379020308652948668e+00
4.176215793976559780e+02 1.294140920297941477e+00
4.319166406112899494e+02 1.347366758495496253e+00
4.422589604978847433e+02 1.332696793621766851e+00
4.500401916889759946e+02 1.262948250219010138e+00
4.462975469483615711e+02 1.304496459717354062e+00
4.565290774227649990e+02 1.346066880467686078e+00
4.416140163576427540e+02 1.391983773653805656e+00
4.549764225095425445e+02 1.381895082535711028e+00
4.595734448187560588e+02 1.367482093769730733e+00
4.813012248310516839e+02 1.312734318899886787e+00
4.641261858464197303e+02 1.419145656729438487e+00
4.647785840560155748e+02 1.357458467554433224e+00
4.735220044532622978e+02 1.310345979733458677e+00
4.676964355934665036e+02 1.345036153118074340e+00
4.824340213273405880e+02 1.389954041118350636e+00
4.805151840669911394e+02 1.356160555788582078e+00
4.699525671936141293e+02 1.393082195070918017e+00
4.910214560017034273e+02 1.403507117657845304e+00
4.922152681669143703e+02 1.377132338495059338e+00
4.828922758941170628e+02 1.328554757940987097e+00
5.024139500593560683e+02 1.370032801142213819e+00
5.218911547736990997e+02 1.368173000603919665e+00
5.161670124264012429e+02 1.442491971472183332e+00
5.210742658087434620e+02 1.304816992356796712e+00
5.055862552387981168e+02 1.366228723577847637e+00
5.278622227338910307e+02 1.350009631501576601e+00
5.287161254502079828e+02 1.388529349932964951e+00
5.367074407133991372e+02 1.279374302508902606e+00
5.398762034718808991e+02 1.423225611008239966e+00
5.263332194690403867e+02 1.380930319873801881e+00
5.438469272370995213e+02 1.308344085587010097e+00
5.410615615712019917e+02 1.369439358494289216e+00
5.525688258250619356e+02 1.409994129301816557e+00
5.485757600995545999e+02 1.323729472369066240e+00
5.752059346745901394e+02 1.389268027796865423e+00
5.580749897263004868e+02 1.348591944978829504e+00
5.623114666068486258e+02 1.370403241367483815e+00
5.767362989022319653e+02 1.395463929701379779e+00
5.699630523668395199e+02 1.403484156289409146e+00
5.812857787104074987e+02 1.379068197970588994e+00
5.820866033465104010e+02 1.410561505230860213e+00
6.094079946351640729e+02 1.434120505691593550e+00
6.081212520504435588e+02 1.391996582149023443e+00
6.047131115114702880e+02 1.462167615202876636e+00
6.064586303697132053e+02 1.465145223487873460e+00
6.249221309500024972e+02 1.391260325784975160e+00
6.247670781053756173e+02 1.384646537901216723e+00
6.309583518819003984e+02 1.345344992505264958e+00
6.310401942149154593e+02 1.408600890398088001e+00
6.198064043604247217e+02 1.400877904210773517e+00
6.410137442835141428e+02 1.448329215972486761e+00
6.423271391425830643e+02 1.358532454676186996e+00
6.596809947541079282e+02 1.409575015000946285e+00
6.689928857345511233e+02 1.461172198146868162e+00
6.580054439872053536e+02 1.394959890351855858e+00
6.750466432716787040e+02 1.395431464456821535e+00
6.935676427291117534e+02 1.369800064287445274e+00
6.754469067864017688e+02 1.534252383270158893e+00
7.049284585362829603e+02 1.401282254058566101e+00
6.856395347784578007e+02 1.380919059644199365e+00
7.005230197234975549e+02 1.402530668523423785e+00
7.063828165504725121e+02 1.405464633216964243e+00
7.128838916739962315e+02 1.427412597050138565e+00
7.107415030193275243e+02 1.472954829223440454e+00
7.196315686982645730e+02 1.429758764931858384e+00
7.253680472056262261e+02 1.406530510843570170e+00
7.418944728183849975e+02 1.387141655267554174e+00
7.485835678208688933e+02 1.447821241275741855e+00
7.742808437109046054e+02 1.450400261659890333e+00
7.725503435162838741e+02 1.511687744491603480e+00
7.606430136288494168e+02 1.455900111620994419e+00
7.759741595128390372e+02 1.449993621502590813e+00
7.897647855418484824e+02 1.413679552242206094e+00
7.872530072166634909e+02 1.445219354453521898e+00
7.934903287204034541e+02 1.441670230887825088e+00
8.020297690647382751e+02 1.446154394380412711e+00
8.176027440764024732e+02 1.424342497007089037e+00
8.079525934968453384e+02 1.485997648595511533e+00
8.207759841135053875e+02 1.460518399515841503e+00
8.364261626556824467e+02 1.459953828767768469e+00
8.426189569275554732e+02 1.401157875077759796e+00
8.497777190197682557e+02 1.491217234972465944e+00
8.516573003676720646e+02 1.492703836262438299e+00
8.731513889789496261e+02 1.441409798861286395e+00
8.929340322260242147e+02 1.516331582081894558e+00
8.839287425128661653e+02 1.423888149275181370e+00
8.863033157406287046e+02 1.479355433878666970e+00
9.042655953181417772e+02 1.471133688386375482e+00
8.998939665768490386e+02 1.431046742181501852e+00
9.064708767029877663e+02 1.493073589968685333e+00
9.230851571596422218e+02 1.555340043326908894e+00
9.058266309358590433e+02 1.491694358191665737e+00
9.291223153625344366e+02 1.472219870576378709e+00
9.463005931132894375e+02 1.510373458767919619e+00
9.454773844867443131e+02 1.498473044062930581e+00
9.580300912564365490e+02 1.497106481261016198e+00
9.734500166331106357e+02 1.480726059236889824e+00
9.709661159911464665e+02 1.556378521871198073e+00
9.930321960055398449e+02 1.519505785790482566e+00
1.001557841032108172e+03 1.481856176645583556e+00
1.017104337629201609e+03 1.500434601283516578e+00
1.038455636657529794e+03 1.476871838338343457e+00
1.038827796683249744e+03 1.483926612254998334e+00
1.047629475667791667e+03 1.484380981042402015e+00
1.058858375495265591e+03 1.466389298012872766e+00
1.070713357163269393e+03 1.544604592064231730e+00
1.068980040000373947e+03 1.503623606734344031e+00
1.088841869937013826e+03 1.539182120150087707e+00
1.104055358810195230e+03 1.491963732859676872e+00
1.098376349404684561e+03 1.518106020744826923e+00
1.131996340682234859e+03 1.493830648400627847e+00
1.145551100196057632e+03 1.552810750845517118e+00
1.139964708766229251e+03 1.515839003507574168e+00
1.155551782020121436e+03 1.498292584089472079e+00
1.161017500632708334e+03 1.463611150126888028e+00
1.188777024924229181e+03 1.542057693004662111e+00
1.183306433337199223e+03 1.504447380689258429e+00
1.203983020098359475e+03 1.533903365849694778e+00
1.210063530770773468e+03 1.516617081965745184e+00
1.231765156196561975e+03 1.576205621273988555e+00
1.226076317428399761e+03 1.561555579884110090e+00
1.270208537040760802e+03 1.559430025039734602e+00
1.260387713107826130e+03 1.518648448360353953e+00
1.283889392042958207e+03 1.563696646787052558e+00
1.294590991484885535e+03 1.615390061143838540e+00
1.302692293481675051e+03 1.515261107182546141e+00
1.315206658805037250e+03 1.557193865869467730e+00
1.347395671415506740e+03 1.486083373075366643e+00
1.346901144336131438e+03 1.609746287488825311e+00
1.369176224556030775e+03 1.539639071611921928e+00
1.372940140106677745e+03 1.588610462540986479e+00
1.389160036879723748e+03 1.490129929030405975e+00
1.415219800183875577e+03 1.632712386295847029e+00
1.434858243285415028e+03 1.548287701441538600e+00
1.439051831232108498e+03 1.586140607253115453e+00
1.442033334701463446e+03 1.572098794319369830e+00
1.491879066953031042e+03 1.557598986370307026e+00
1.479183193735101895e+03 1.637001261675941732e+00
1.488387015374081329e+03 1.505399473066673988e+00
1.546009214901178666e+03 1.585021619472753551e+00
1.532497499918163385e+03 1.611250651714023707e+00
1.538607063584717253e+03 1.575382331711121742e+00
1.563293256953361606e+03 1.573601496953664691e+00
1.590926090876524995e+03 1.574372571597141501e+00
1.606499539032390658e+03 1.532726375015415421e+00
1.613650823563929407e+03 1.585108678947380945e+00
1.658196116338933507e+03 1.605844036274231224e+00
1.652786129854809587e+03 1.589831056186313374e+00
1.664423644609956909e+03 1.577947794793035596e+00
1.704384870087944364e+03 1.571001589695669498e+00
1.726818184778444447e+03 1.581170475571207490e+00
1.724347842613724197e+03 1.644403862793935467e+00
1.737753567751811261e+03 1.512380446669024048e+00
1.781568244091955648e+03 1.599200455859508541e+00
1.770543555363659380e+03 1.586239152657492602e+00
1.798763222687936150e+03 1.659333419174574997e+00
1.840979928140465518e+03 1.605072541870605107e+00
1.851295064265302244e+03 1.664001628552602696e+00
1.870023206450235875e+03 1.521400755634533919e+00
1.897279430630950401e+03 1.626491504301470270e+00
1.913590783640266636e+03 1.621062174261367117e+00
1.923781444654869574e+03 1.667232970294569183e+00
1.971465370708436012e+03 1.547709419010442122e+00
1.994181644781931709e+03 1.608913682790382049e+00
2.005506419299360005e+03 1.619509277338326614e+00
2.026724907851207263e+03 1.598786798836810297e+00
2.072793419052030913e+03 1.669033478920088021e+00
2.070063883112441999e+03 1.608574834704306067e+00
2.093975291979661051e+03 1.705264375634719887e+00
2.124274971957182970e+03 1.667792741983182614e+00
2.159723228290693442e+03 1.665410725257529423e+00
2.185642888739874252e+03 1.651501088384764504e+00
2.192164590644556483e+03 1.588333057239858848e+00
2.223203438148374062e+03 1.615388779132202357e+00
2.232048553025233105e+03 1.657294439058673019e+00
2.268763193983984365e+03 1.663238417479644848e+00
2.289882848804699279e+03 1.690175241691138197e+00
2.314974462263148325e+03 1.620941999254603250e+00
2.368974877501979336e+03 1.606985255994404893e+00
2.371717028373785070e+03 1.677507310854564393e+00
2.402174302814095881e+03 1.612509831853290443e+00
2.439374305874205220e+03 1.681579120089463197e+00
2.477299902951453987e+03 1.696387845454999876e+00
2.498124478305191133e+03 1.668396271583232338e+00
2.550289950282206973e+03 1.637598740623158022e+00
2.551729821553192323e+03 1.655296942699408858e+00
2.585246517984263392e+03 1.679144042189534947e+00
2.616006769133373382e+03 1.657564577905640046e+00
2.658607116072022563e+03 1.746840762455728502e+00
2.680755306269710218e+03 1.621033823435574783e+00
2.706373423522158191e+03 1.622305668917620736e+00
2.730346314186826021e+03 1.625088348694751161e+00
2.774990050397726463e+03 1.642332719014107267e+00
2.819728771299870914e+03 1.580510406859871209e+00
2.835232955612865680e+03 1.644233402341812145e+00
2.878705953822831361e+03 1.645039783094055741e+00
2.910422682959175290e+03 1.676063483929890019e+00
2.951612783540860164e+03 1.691386698002917743e+00
2.970424979892469310e+03 1.626817772970115650e+00
3.037919424945475384e+03 1.714180347888740963e+00
3.038134352653930819e+03 1.752019619121551797e+00
3.084243206286366330e+03 1.673350277557881904e+00
3.134759422682636341e+03 1.746408282932456091e+00
3.166340029318665529e+03 1.693144764961392656e+00
3.210188686482179946e+03 1.766486213680752648e+00
3.235973477515244213e+03 1.733380027316216321e+00
3.279769414127015352e+03 1.627884255046849749e+00
3.320767891140490519e+03 1.692937287018646320e+00
3.377019396713350488e+03 1.736116942940106878e+00
3.409473542126584562e+03 1.696917558937320436e+00
3.452347870906219214e+03 1.695972106213644803e+00
3.480191584467540906e+03 1.749989789211771507e+00
3.539435644443701676e+03 1.672556783665106739e+00
3.575573494438243870e+03 1.703403327233831366e+00
3.631383620383507150e+03 1.717399485038819229e+00
3.682419765226686650e+03 1.692854567792063669e+00
3.704620023654262241e+03 1.707152793802856561e+00
3.749663842508152811e+03 1.740710640238676499e+00
3.791765585689789987e+03 1.728774966321461104e+00
3.846298810021990448e+03 1.680864511934031746e+00
3.891901912243719835e+03 1.670800005532994570e+00
3.947973496983351652e+03 1.685152629506450728e+00
3.992267679029551800e+03 1.718518406700007883e+00
4.040120892980425651e+03 1.713822628709938511e+00
4.105105112136745447e+03 1.688693672243287036e+00
4.136512019982546917e+03 1.699797705623064203e+00
4.202373160680173896e+03 1.664673904067792920e+00
4.246864294143543702e+03 1.743941375355920087e+00
4.311790238134837637e+03 1.727378229964913636e+00
4.372774230223899394e+03 1.680339236994519814e+00
4.411029093826587996e+03 1.733627302649993762e+00
4.474383621022774605e+03 1.787939114654648387e+00
4.528460721177353662e+03 1.706388551867375591e+00
4.576176064889518784e+03 1.790343244366576547e+00
4.644885549697626629e+03 1.726551190590152496e+00
4.704498233987125786e+03 1.749154367955235934e+00
4.765699328095699457e+03 1.746903025089880490e+00
4.820396918315168477e+03 1.800805681384954671e+00
4.884992468860024928e+03 1.752833850367917723e+00
4.935116279021407536e+03 1.702572191480094421e+00
5.006438348568744914e+03 1.697561185182351551e+00


==> figures/HBmu.txt <==
2.018018511016796690e-01 1.601601601601601674e-03 6.315666173237849762e+03
4.036039980056616017e-01 3.203203203203203349e-03 6.315652286731939057e+03
6.054067365294236724e-01 4.804804804804805457e-03 6.315629141899546994e+03
8.072103625207959210e-01 6.406406406406406698e-03 6.315596737756838593e+03
1.009015171873139494e+00 8.008008008008007939e-03 6.315555072926385037e+03
1.210821460540528971e+00 9.609609609609610914e-03 6.315504145637122747e+03
1.412629524552938332e+00 1.121121121121121215e-02 6.315443953724281528e+03
1.614439660031433466e+00 1.281281281281281340e-02 6.315374494629295441e+03
1.816252163203370129e+00 1.441441441441441464e-02 6.315295765399707307e+03
2.018067330417601113e+00 1.601601601601601588e-02 6.315207762689075025e+03
2.219885458159688962e+00 1.761761761761761885e-02 6.315110482756822421e+03
2.421706843067132908e+00 1.921921921921922183e-02 6.315003921468102817e+03
2.623531781944602681e+00 2.082082082082082133e-02 6.314888074293619866e+03
2.825360571779188756e+00 2.242242242242242431e-02 6.314762936309502948e+03
3.027193509755659040e+00 2.402402402402402382e-02 6.314628502197099806e+03
3.229030893271737312e+00 2.562562562562562679e-02 6.314484766242736441e+03
3.430873019953391889e+00 2.722722722722722977e-02 6.314331722337567953e+03
3.632720187670141598e+00 2.882882882882882927e-02 6.314169363977287503e+03
3.834572694550381744e+00 3.043043043043043225e-02 6.313997684261896211e+03
4.036430838996725612e+00 3.203203203203203175e-02 6.313816675895458502e+03
4.238294919701367292e+00 3.363363363363363473e-02 6.313626331185807430e+03
4.440165235661464926e+00 3.523523523523523771e-02 6.313426642044249093e+03
4.642042086194546613e+00 3.683683683683684068e-02 6.313217599985341622e+03
4.843925770953933174e+00 3.843843843843844366e-02 6.312999196126403149e+03
5.045816589944202235e+00 4.004004004004003969e-02 6.312771421187258056e+03
5.247714843536654961e+00 4.164164164164164267e-02 6.312534265489986865e+03
5.449620832484825428e+00 4.324324324324324564e-02 6.312287718958435107e+03
5.651534857940009537e+00 4.484484484484484862e-02 6.312031771117872267e+03
5.853457221466827676e+00 4.644644644644645159e-02 6.311766411094567957e+03
6.055388225058814022e+00 4.804804804804804763e-02 6.311491627615429024e+03
6.257328171154036944e+00 4.964964964964965061e-02 6.311207409007571187e+03
6.459277362650751364e+00 5.125125125125125358e-02 6.310913743197846088e+03
6.661236102923086655e+00 5.285285285285285656e-02 6.310610617712421117e+03
6.863204695836763847e+00 5.445445445445445953e-02 6.310298019676304648e+03
7.065183445764854575e+00 5.605605605605605557e-02 6.309975935812780335e+03
7.267172657603574670e+00 5.765765765765765855e-02 6.309644352443066055e+03
7.469172636788107944e+00 5.925925925925926152e-02 6.309303255485735463e+03
7.671183689308480602e+00 6.086086086086086450e-02 6.308952630456118641e+03
7.873206121725468520e+00 6.246246246246246747e-02 6.308592462465852805e+03
8.075240241186547152e+00 6.406406406406406351e-02 6.308222736222244748e+03
8.277286355441887622e+00 6.566566566566567342e-02 6.307843436027848838e+03
8.479344772860383017e+00 6.726726726726726946e-02 6.307454545779777618e+03
8.681415802445739516e+00 6.886886886886886550e-02 6.307056048968966934e+03
8.883499753852602154e+00 7.047047047047047541e-02 6.306647928679859433e+03
9.085596937402719675e+00 7.207207207207207145e-02 6.306230167589605117e+03
9.287707664101176874e+00 7.367367367367368136e-02 6.305802747967477444e+03
9.489832245652653597e+00 7.527527527527527740e-02 6.305365651674110268e+03
9.691970994477763668e+00 7.687687687687688731e-02 6.304918860160967597e+03
9.894124223729408030e+00 7.847847847847848335e-02 6.304462354469597813e+03
1.009629224730922203e+01 8.008008008008007939e-02 6.303996115230868782e+03
1.029847537988404049e+01 8.168168168168168930e-02 6.303520122664526752e+03
1.050067393690243733e+01 8.328328328328328534e-02 6.303034356578034021e+03
1.070288823461133099e+01 8.488488488488489525e-02 6.302538796366280621e+03
1.090511859007260931e+01 8.648648648648649129e-02 6.302033421010585698e+03
1.110736532117986819e+01 8.808808808808808732e-02 6.301518209077828033e+03
1.130962874667516260e+01 8.968968968968969724e-02 6.300993138720068600e+03
1.151190918616584113e+01 9.129129129129129328e-02 6.300458187673347311e+03
1.171420696014144802e+01 9.289289289289290319e-02 6.299913333257054546e+03
1.191652238999067315e+01 9.449449449449449923e-02 6.299358552373133534e+03
1.211885579801838198e+01 9.609609609609609526e-02 6.298793821505230881e+03
1.232120750746269877e+01 9.769769769769770518e-02 6.298219116717838915e+03
1.252357784251217154e+01 9.929929929929930121e-02 6.297634413655389835e+03
1.272596712832299559e+01 1.009009009009009111e-01 6.297039687541448984e+03
1.292837569103631346e+01 1.025025025025025072e-01 6.296434913177832641e+03
1.313080385779558057e+01 1.041041041041041032e-01 6.295820064943669422e+03
1.333325195676401265e+01 1.057057057057057131e-01 6.295195116794594469e+03
1.353572031714209167e+01 1.073073073073073092e-01 6.294560042261618037e+03
1.373820926918517671e+01 1.089089089089089191e-01 6.293914814450405174e+03
1.394071914422114844e+01 1.105105105105105151e-01 6.293259406040258909e+03
1.414325027466817986e+01 1.121121121121121111e-01 6.292593789283061597e+03
1.434580299405254422e+01 1.137137137137137211e-01 6.291917936002487295e+03
1.454837763702653497e+01 1.153153153153153171e-01 6.291231817592755760e+03
1.475097453938645309e+01 1.169169169169169270e-01 6.290535405018037636e+03
1.495359403809066734e+01 1.185185185185185230e-01 6.289828668811072021e+03
1.515623647127779350e+01 1.201201201201201191e-01 6.289111579072087807e+03
1.535890217828493043e+01 1.217217217217217290e-01 6.288384105468280723e+03
1.556159149966597965e+01 1.233233233233233250e-01 6.287646217232370873e+03
1.576430477721008394e+01 1.249249249249249349e-01 6.286897883161442223e+03
1.596704235396013338e+01 1.265265265265265449e-01 6.286139071616273213e+03
1.616980457423136031e+01 1.281281281281281270e-01 6.285369750519848822e+03
1.637259178363005674e+01 1.297297297297297369e-01 6.284589887356515646e+03
1.657540432907234162e+01 1.313313313313313468e-01 6.283799449171106062e+03
1.677824255880305415e+01 1.329329329329329290e-01 6.282998402567029189e+03
1.698110682241476610e+01 1.345345345345345389e-01 6.282186713705876173e+03
1.718399747086682439e+01 1.361361361361361488e-01 6.281364348306436113e+03
1.738691485650455348e+01 1.377377377377377310e-01 6.280531271642605134e+03
1.758985933307856087e+01 1.393393393393393409e-01 6.279687448543046230e+03
1.779283125576409219e+01 1.409409409409409508e-01 6.278832843389943264e+03
1.799583098118054991e+01 1.425425425425425607e-01 6.277967420117462098e+03
1.819885886741108294e+01 1.441441441441441429e-01 6.277091142210692851e+03
1.840191527402231131e+01 1.457457457457457528e-01 6.276203972704619446e+03
1.860500056208412190e+01 1.473473473473473627e-01 6.275305874183077322e+03
1.880811509418960270e+01 1.489489489489489449e-01 6.274396808776652506e+03
1.901125923447511923e+01 1.505505505505505548e-01 6.273476738162587026e+03
1.921443334864040153e+01 1.521521521521521647e-01 6.272545623562969013e+03
1.941763780396888706e+01 1.537537537537537746e-01 6.271603425743245680e+03
1.962087296934805636e+01 1.553553553553553568e-01 6.270650105011581218e+03
1.982413921528997136e+01 1.569569569569569667e-01 6.269685621217010521e+03
2.002743691395188819e+01 1.585585585585585766e-01 6.268709933748603362e+03
2.023076643915700856e+01 1.601601601601601588e-01 6.267723001533920979e+03
2.043412816641535557e+01 1.617617617617617687e-01 6.266724783037822817e+03
2.063752247294476660e+01 1.633633633633633786e-01 6.265715236261221435e+03
2.084094973769201786e+01 1.649649649649649608e-01 6.264694318739595474e+03
2.104441034135408373e+01 1.665665665665665707e-01 6.263661987541774579e+03
2.124790466639951347e+01 1.681681681681681806e-01 6.262618199268647004e+03
2.145143309708995005e+01 1.697697697697697905e-01 6.261562910051971812e+03
2.165499601950176256e+01 1.713713713713713727e-01 6.260496075552582624e+03
2.185859382154786346e+01 1.729729729729729826e-01 6.259417650959345337e+03
2.206222689299959328e+01 1.745745745745745925e-01 6.258327590988148586e+03
2.226589562550879009e+01 1.761761761761761746e-01 6.257225849879769157e+03
2.246960041263000463e+01 1.777777777777777846e-01 6.256112381399001606e+03
2.267334164984281841e+01 1.793793793793793945e-01 6.254987138833485915e+03
2.287711973457433245e+01 1.809809809809809766e-01 6.253850074991693873e+03
2.308093506622181579e+01 1.825825825825825866e-01 6.252701142201837683e+03
2.328478804617546771e+01 1.841841841841841965e-01 6.251540292310892255e+03
2.348867907784133635e+01 1.857857857857858064e-01 6.250367476682668894e+03
2.369260856666441484e+01 1.873873873873873885e-01 6.249182646196343740e+03
2.389657692015186896e+01 1.889889889889889985e-01 6.247985751245617394e+03
2.410058454789640336e+01 1.905905905905906084e-01 6.246776741736896838e+03
2.430463186159982669e+01 1.921921921921921905e-01 6.245555567087705640e+03
2.450871927509674464e+01 1.937937937937938004e-01 6.244322176225567091e+03
2.471284720437842353e+01 1.953953953953954104e-01 6.243076517586891896e+03
2.491701606761678534e+01 1.969969969969969925e-01 6.241818539114786290e+03
2.512122628518864786e+01 1.985985985985986024e-01 6.240548188257987931e+03
2.532547827970002530e+01 2.002002002002002123e-01 6.239265411969608067e+03
2.552977247601069166e+01 2.018018018018018223e-01 6.237970156705580848e+03
2.573410930125882601e+01 2.034034034034034044e-01 6.236662368422967120e+03
2.593848918488593469e+01 2.050050050050050143e-01 6.235341992578592908e+03
2.614291255866183761e+01 2.066066066066066242e-01 6.234008974128272712e+03
2.634737985670989602e+01 2.082082082082082064e-01 6.232663257524160144e+03
2.655189151553243221e+01 2.098098098098098163e-01 6.231304786714258626e+03
2.675644797403625219e+01 2.114114114114114262e-01 6.229933505140699708e+03
2.696104967355844551e+01 2.130130130130130361e-01 6.228549355738138729e+03
2.716569705789228450e+01 2.146146146146146183e-01 6.227152280932265967e+03
2.737039057331339720e+01 2.162162162162162282e-01 6.225742222638603380e+03
2.757513066860602535e+01 2.178178178178178381e-01 6.224319122261302255e+03
2.777991779508955972e+01 2.194194194194194203e-01 6.222882920690504761e+03
2.798475240664525998e+01 2.210210210210210302e-01 6.221433558302253914e+03
2.818963495974308842e+01 2.226226226226226401e-01 6.219970974956788268e+03
2.839456591346883840e+01 2.242242242242242223e-01 6.218495109996057181e+03
2.859954572955143348e+01 2.258258258258258322e-01 6.217005902243347919e+03
2.880457487239038628e+01 2.274274274274274421e-01 6.215503290001683126e+03
2.900965380908351321e+01 2.290290290290290520e-01 6.213987211051979102e+03
2.921478300945483042e+01 2.306306306306306342e-01 6.212457602651860725e+03
2.941996294608266638e+01 2.322322322322322441e-01 6.210914401534122590e+03
2.962519409432798412e+01 2.338338338338338540e-01 6.209357543905579405e+03
2.983047693236289888e+01 2.354354354354354362e-01 6.207786965445041460e+03
3.003581194119946929e+01 2.370370370370370461e-01 6.206202601302526091e+03
3.024119960471860580e+01 2.386386386386386560e-01 6.204604386097709721e+03
3.044664040969930952e+01 2.402402402402402382e-01 6.202992253917849666e+03
3.065213484584806736e+01 2.418418418418418481e-01 6.201366138317295736e+03
3.085768340582847813e+01 2.434434434434434580e-01 6.199725972315585750e+03
3.106328658529113440e+01 2.450450450450450679e-01 6.198071688396256832e+03
3.126894488290369267e+01 2.466466466466466501e-01 6.196403218505203768e+03
3.147465880038123487e+01 2.482482482482482600e-01 6.194720494049292938e+03
3.168042884251680746e+01 2.498498498498498699e-01 6.193023445895369150e+03
3.188625551721223061e+01 2.514514514514514798e-01 6.191312004368663111e+03
3.209213933550913112e+01 2.530530530530530897e-01 6.189586099251385349e+03
3.229808081162023825e+01 2.546546546546546441e-01 6.187845659781043651e+03
3.250408046296092834e+01 2.562562562562562540e-01 6.186090614650069256e+03
3.271013881018095049e+01 2.578578578578578639e-01 6.184320892003559493e+03
3.291625637719653241e+01 2.594594594594594739e-01 6.182536419438191842e+03
3.312243369122259651e+01 2.610610610610610838e-01 6.180737124001483608e+03
3.332867128280533819e+01 2.626626626626626937e-01 6.178922932189603671e+03
3.353496968585501747e+01 2.642642642642643036e-01 6.177093769946569410e+03
3.374132943767902759e+01 2.658658658658658580e-01 6.175249562662990684e+03
3.394775107901521238e+01 2.674674674674674679e-01 6.173390235174819281e+03
3.415423515406546784e+01 2.690690690690690778e-01 6.171515711762300270e+03
3.436078221052958526e+01 2.706706706706706878e-01 6.169625916147963835e+03
3.456739279963944966e+01 2.722722722722722977e-01 6.167720771495984991e+03
3.477406747619339455e+01 2.738738738738739076e-01 6.165800200411769765e+03
3.498080679859090480e+01 2.754754754754754620e-01 6.163864124939080284e+03
3.518761132886764642e+01 2.770770770770770719e-01 6.161912466559724635e+03
3.539448163273068104e+01 2.786786786786786818e-01 6.159945146193233995e+03
3.560141827959401439e+01 2.802802802802802917e-01 6.157962084194332419e+03
3.580842184261448580e+01 2.818818818818819016e-01 6.155963200352719468e+03
3.601549289872784243e+01 2.834834834834835116e-01 6.153948413891619566e+03
3.622263202868524701e+01 2.850850850850851215e-01 6.151917643466734262e+03
3.642983981708994889e+01 2.866866866866866759e-01 6.149870807165330916e+03
3.663711685243438865e+01 2.882882882882882858e-01 6.147807822505219519e+03
3.684446372713748019e+01 2.898898898898898957e-01 6.145728606433865025e+03
3.705188103758232643e+01 2.914914914914915056e-01 6.143633075327079496e+03
3.725936938415414801e+01 2.930930930930931155e-01 6.141521144988261767e+03
3.746692937127861711e+01 2.946946946946947254e-01 6.139392730647448843e+03
3.767456160746042571e+01 2.962962962962963354e-01 6.137247746960691984e+03
3.788226670532224460e+01 2.978978978978978898e-01 6.135086108008315023e+03
3.809004528164400227e+01 2.994994994994994997e-01 6.132907727294958931e+03
3.829789795740244074e+01 3.011011011011011096e-01 6.130712517748830578e+03
3.850582535781105520e+01 3.027027027027027195e-01 6.128500391720236621e+03
3.871382811236036758e+01 3.043043043043043294e-01 6.126271260980982333e+03
3.892190685485853407e+01 3.059059059059059393e-01 6.124025036724118763e+03
3.913006222347227236e+01 3.075075075075075492e-01 6.121761629562774033e+03
3.933829486076819393e+01 3.091091091091091037e-01 6.119480949529136524e+03
3.954660541375445604e+01 3.107107107107107136e-01 6.117182906075026040e+03
3.975499453392271931e+01 3.123123123123123235e-01 6.114867408070421334e+03
3.996346287729057423e+01 3.139139139139139334e-01 6.112534363802549706e+03
4.017201110444424472e+01 3.155155155155155433e-01 6.110183680976268079e+03
4.038063988058168263e+01 3.171171171171171532e-01 6.107815266713133497e+03
4.058934987555603868e+01 3.187187187187187076e-01 6.105429027550625506e+03
4.079814176391952429e+01 3.203203203203203175e-01 6.103024869442138879e+03
4.100701622496760734e+01 3.219219219219219275e-01 6.100602697756615271e+03
4.121597394278363424e+01 3.235235235235235374e-01 6.098162417278016619e+03
4.142501560628380730e+01 3.251251251251251473e-01 6.095703932204858575e+03
4.163414190926259550e+01 3.267267267267267572e-01 6.093227146150510634e+03
4.184335355043845794e+01 3.283283283283283671e-01 6.090731962142431257e+03
4.205265123350008594e+01 3.299299299299299215e-01 6.088218282621770413e+03
4.226203566715294357e+01 3.315315315315315314e-01 6.085686009444159936e+03
4.247150756516625592e+01 3.331331331331331413e-01 6.083135043879136902e+03
4.268106764642040218e+01 3.347347347347347513e-01 6.080565286609834402e+03
4.289071663495474951e+01 3.363363363363363612e-01 6.077976637733151620e+03
4.310045526001587035e+01 3.379379379379379711e-01 6.075368996759896618e+03
4.331028425610621468e+01 3.395395395395395810e-01 6.072742262615005529e+03
4.352020436303317297e+01 3.411411411411411354e-01 6.070096333637313364e+03
4.373021632595863650e+01 3.427427427427427453e-01 6.067431107580127900e+03
4.394032089544890596e+01 3.443443443443443552e-01 6.064746481611585295e+03
4.415051882752512569e+01 3.459459459459459651e-01 6.062042352314460004e+03
4.436081088371411596e+01 3.475475475475475751e-01 6.059318615686574958e+03
4.457119783109970257e+01 3.491491491491491850e-01 6.056575167141930251e+03
4.478168044237440881e+01 3.507507507507507394e-01 6.053811901510460302e+03
4.499225949589175144e+01 3.523523523523523493e-01 6.051028713038532260e+03
4.520293577571886345e+01 3.539539539539539592e-01 6.048225495390433935e+03
4.541371007168966401e+01 3.555555555555555691e-01 6.045402141648028191e+03
4.562458317945849728e+01 3.571571571571571790e-01 6.042558544311841615e+03
4.583555590055423323e+01 3.587587587587587890e-01 6.039694595302037669e+03
4.604662904243485855e+01 3.603603603603603989e-01 6.036810185959006958e+03
4.625780341854257216e+01 3.619619619619619533e-01 6.033905207044454983e+03
4.646907984835934968e+01 3.635635635635635632e-01 6.030979548742203406e+03
4.668045915746304786e+01 3.651651651651651731e-01 6.028033100659315096e+03
4.689194217758397087e+01 3.667667667667667830e-01 6.025065751827419263e+03
4.710352974666197667e+01 3.683683683683683929e-01 6.022077390703671881e+03
4.731522270890408777e+01 3.699699699699700028e-01 6.019067905171923485e+03
4.752702191484264205e+01 3.715715715715716128e-01 6.016037182544427196e+03
4.773892822139392678e+01 3.731731731731731672e-01 6.012985109562557227e+03
4.795094249191743785e+01 3.747747747747747771e-01 6.009911572399280885e+03
4.816306559627551565e+01 3.763763763763763870e-01 6.006816456660247241e+03
4.837529841089371985e+01 3.779779779779779969e-01 6.003699647384807577e+03
4.858764181882160216e+01 3.795795795795796068e-01 6.000561029048801174e+03
4.880009670979411140e+01 3.811811811811812167e-01 5.997400485566055067e+03
4.901266398029350313e+01 3.827827827827828266e-01 5.994217900289758290e+03
4.922534453361190998e+01 3.843843843843843811e-01 5.991013156014252672e+03
4.943813927991440238e+01 3.859859859859859910e-01 5.987786134978713562e+03
4.965104913630259631e+01 3.875875875875876009e-01 5.984536718867652780e+03
4.986407502687899296e+01 3.891891891891892108e-01 5.981264788813699852e+03
5.007721788281172337e+01 3.907907907907908207e-01 5.977970225400045820e+03
5.029047864240006760e+01 3.923923923923924306e-01 5.974652908662638765e+03
5.050385825114041438e+01 3.939939939939939850e-01 5.971312718092860450e+03
5.071735766179298111e+01 3.955955955955955949e-01 5.967949532640274811e+03
5.093097783444898852e+01 3.971971971971972049e-01 5.964563230715238205e+03
5.114471973659862414e+01 3.987987987987988148e-01 5.961153690190822999e+03
5.135858434319953147e+01 4.004004004004004247e-01 5.957720788407373220e+03
5.157257263674591741e+01 4.020020020020020346e-01 5.954264402174591851e+03
5.178668560733838433e+01 4.036036036036036445e-01 5.950784407774292049e+03
5.200092425275435204e+01 4.052052052052051989e-01 5.947280680964353451e+03
5.221528957851914043e+01 4.068068068068068088e-01 5.943753096981277849e+03
5.242978259797776275e+01 4.084084084084084187e-01 5.940201530544719390e+03
5.264440433236725880e+01 4.100100100100100287e-01 5.936625855860452248e+03
5.285915581088987381e+01 4.116116116116116386e-01 5.933025946622947231e+03
5.307403807078682689e+01 4.132132132132132485e-01 5.929401676020918785e+03
5.328905215741273338e+01 4.148148148148148584e-01 5.925752916740430919e+03
5.350419912431081571e+01 4.164164164164164128e-01 5.922079540968311449e+03
5.371948003328876808e+01 4.180180180180180227e-01 5.918381420397469810e+03
5.393489595449529617e+01 4.196196196196196326e-01 5.914658426230460464e+03
5.415044796649745962e+01 4.212212212212212425e-01 5.910910429183198175e+03
5.436613715635870392e+01 4.228228228228228525e-01 5.907137299490556870e+03
5.458196461971758140e+01 4.244244244244244624e-01 5.903338906910742480e+03
5.479793146086727518e+01 4.260260260260260723e-01 5.899515120729802220e+03
5.501403879283582654e+01 4.276276276276276267e-01 5.895665809765710037e+03
5.523028773746722209e+01 4.292292292292292366e-01 5.891790842374833119e+03
5.544667942550303508e+01 4.308308308308308465e-01 5.887890086456315657e+03
5.566321499666510420e+01 4.324324324324324564e-01 5.883963409457011039e+03
5.587989559973875231e+01 4.340340340340340664e-01 5.880010678378042030e+03
5.609672239265695026e+01 4.356356356356356763e-01 5.876031759778607920e+03
5.631369654258524804e+01 4.372372372372372307e-01 5.872026519782875766e+03
5.653081922600745202e+01 4.388388388388388406e-01 5.867994824085787513e+03
5.674809162881217617e+01 4.404404404404404505e-01 5.863936537958279587e+03
5.696551494638021040e+01 4.420420420420420604e-01 5.859851526254320561e+03
5.718309038367265629e+01 4.436436436436436703e-01 5.855739653416402689e+03
5.740081915532002199e+01 4.452452452452452802e-01 5.851600783481912003e+03
5.761870248571204911e+01 4.468468468468468902e-01 5.847434780090737149e+03
5.783674160908843476e+01 4.484484484484484446e-01 5.843241506490410757e+03
5.805493776963049868e+01 4.500500500500500545e-01 5.839020825544312174e+03
5.827329222155354671e+01 4.516516516516516644e-01 5.834772599737994824e+03
5.849180622920034978e+01 4.532532532532532743e-01 5.830496691186196585e+03
5.871048106713529791e+01 4.548548548548548842e-01 5.826192961641118018e+03
5.892931802023960586e+01 4.564564564564564941e-01 5.821861272498649669e+03
5.914831838380737850e+01 4.580580580580581040e-01 5.817501484807004999e+03
5.936748346364257856e+01 4.596596596596596584e-01 5.813113459273979061e+03
5.958681457615698918e+01 4.612612612612612684e-01 5.808697056275578689e+03
5.980631304846900775e+01 4.628628628628628783e-01 5.804252135863573130e+03
6.002598021850354826e+01 4.644644644644644882e-01 5.799778557773674947e+03
6.024581743509276066e+01 4.660660660660660981e-01 5.795276181435005128e+03
6.046582605807779487e+01 4.676676676676677080e-01 5.790744865977737390e+03
6.068600745841155231e+01 4.692692692692693179e-01 5.786184470243090800e+03
6.090636301826233989e+01 4.708708708708708723e-01 5.781594852791035009e+03
6.112689413111871772e+01 4.724724724724724823e-01 5.776975871910157366e+03
6.134760220189512125e+01 4.740740740740740922e-01 5.772327385627701915e+03
6.156848864703869850e+01 4.756756756756757021e-01 5.767649251718396044e+03
6.178955489463704964e+01 4.772772772772773120e-01 5.762941327714221188e+03
6.201080238452714610e+01 4.788788788788789219e-01 5.758203470914749232e+03
6.223223256840514495e+01 4.804804804804804763e-01 5.753435538397314303e+03
6.245384690993743249e+01 4.820820820820820862e-01 5.748637387026735269e+03
6.267564688487263425e+01 4.836836836836836961e-01 5.743808873466927253e+03
6.289763398115474757e+01 4.852852852852853061e-01 5.738949854190689621e+03
6.311980969903741823e+01 4.868868868868869160e-01 5.734060185491567609e+03
6.334217555119921883e+01 4.884884884884885259e-01 5.729139723494369719e+03
6.356473306286021341e+01 4.900900900900901358e-01 5.724188324166023449e+03
6.378748377189953800e+01 4.916916916916916902e-01 5.719205843328494666e+03
6.401042922897414655e+01 4.932932932932933001e-01 5.714192136669567844e+03
6.423357099763877898e+01 4.948948948948949100e-01 5.709147059755440750e+03
6.445691065446699497e+01 4.964964964964965199e-01 5.704070468042459652e+03
6.468044978917353660e+01 4.980980980980981299e-01 5.698962216889405681e+03
6.490419000473775668e+01 4.996996996996997398e-01 5.693822161570500612e+03
6.512813291752836165e+01 5.013013013013013497e-01 5.688650157288024275e+03
6.535228015742929131e+01 5.029029029029029596e-01 5.683446059186145249e+03
6.557663336796686337e+01 5.045045045045045695e-01 5.678209722363097171e+03
6.580119420643822536e+01 5.061061061061061794e-01 5.672941001884316393e+03
6.602596434404104286e+01 5.077077077077076783e-01 5.667639752797186702e+03
6.625094546600440992e+01 5.093093093093092882e-01 5.662305830146180597e+03
6.647613927172101000e+01 5.109109109109108982e-01 5.656939088984444425e+03
6.670154747488082592e+01 5.125125125125125081e-01 5.651539384388829603e+03
6.692717180360587292e+01 5.141141141141141180e-01 5.646106571475682358e+03
6.715301400058646664e+01 5.157157157157157279e-01 5.640640505415250118e+03
6.737907582321867039e+01 5.173173173173173378e-01 5.635141041446324380e+03
6.760535904374330585e+01 5.189189189189189477e-01 5.629608034891302850e+03
6.783186544938615725e+01 5.205205205205205576e-01 5.624041341173097862e+03
6.805859684249963948e+01 5.221221221221221676e-01 5.618440815829803796e+03
6.828555504070588711e+01 5.237237237237237775e-01 5.612806314530692362e+03
6.851274187704125040e+01 5.253253253253253874e-01 5.607137693093173766e+03
6.874015920010218395e+01 5.269269269269269973e-01 5.601434807498787450e+03
6.896780887419267003e+01 5.285285285285286072e-01 5.595697513910522503e+03
6.919569277947297792e+01 5.301301301301301061e-01 5.589925668689363192e+03
6.942381281211007149e+01 5.317317317317317160e-01 5.584119128410779012e+03
6.965217088442940963e+01 5.333333333333333259e-01 5.578277749884453442e+03
6.988076892506818183e+01 5.349349349349349358e-01 5.572401390170132800e+03
7.010960887913030604e+01 5.365365365365365458e-01 5.566489906595879802e+03
7.033869270834271958e+01 5.381381381381381557e-01 5.560543156776944670e+03
7.056802239121343234e+01 5.397397397397397656e-01 5.554560998634118732e+03
7.079759992319097250e+01 5.413413413413413755e-01 5.548543290412025272e+03
7.102742731682565136e+01 5.429429429429429854e-01 5.542489890698113413e+03
7.125750660193222075e+01 5.445445445445445953e-01 5.536400658443149950e+03
7.148783982575427842e+01 5.461461461461462052e-01 5.530275452979311012e+03
7.171842905313032190e+01 5.477477477477478152e-01 5.524114134040503814e+03
7.194927636666142234e+01 5.493493493493494251e-01 5.517916561782510144e+03
7.218038386688061792e+01 5.509509509509509240e-01 5.511682596802795160e+03
7.241175367242401251e+01 5.525525525525525339e-01 5.505412100161872331e+03
7.264338792020352287e+01 5.541541541541541438e-01 5.499104933403652467e+03
7.287528876558147317e+01 5.557557557557557537e-01 5.492760958576513076e+03
7.310745838254683804e+01 5.573573573573573636e-01 5.486380038254726969e+03
7.333989896389336138e+01 5.589589589589589735e-01 5.479962035559764445e+03
7.357261272139939479e+01 5.605605605605605835e-01 5.473506814182151174e+03
7.380560188600962590e+01 5.621621621621621934e-01 5.467014238404201024e+03
7.403886870801851217e+01 5.637637637637638033e-01 5.460484173122309585e+03
7.427241545725570404e+01 5.653653653653654132e-01 5.453916483868805699e+03
7.450624442327327301e+01 5.669669669669670231e-01 5.447311036835376399e+03
7.474035791553485808e+01 5.685685685685686330e-01 5.440667698895897047e+03
7.497475826360673068e+01 5.701701701701702429e-01 5.433986337631164133e+03
7.520944781735067863e+01 5.717717717717718529e-01 5.427266821351380713e+03
7.544442894711906433e+01 5.733733733733733517e-01 5.420509019118767355e+03
7.567970404395175876e+01 5.749749749749749617e-01 5.413712800774530479e+03
7.591527551977493715e+01 5.765765765765765716e-01 5.406878036962797523e+03
7.615114580760207730e+01 5.781781781781781815e-01 5.400004599153694471e+03
7.638731736173696163e+01 5.797797797797797914e-01 5.393092359668988138e+03
7.662379265797872563e+01 5.813813813813814013e-01 5.386141191708494262e+03
7.686057419382890998e+01 5.829829829829830112e-01 5.379150969374649321e+03
7.709766448870078648e+01 5.845845845845846211e-01 5.372121567697874525e+03
7.733506608413068761e+01 5.861861861861862311e-01 5.365052862663359520e+03
7.757278154399155312e+01 5.877877877877878410e-01 5.357944731237184897e+03
7.781081345470860811e+01 5.893893893893894509e-01 5.350797051392895810e+03
7.804916442547728650e+01 5.909909909909910608e-01 5.343609702137765453e+03
7.828783708848338563e+01 5.925925925925926707e-01 5.336382563540320916e+03
7.852683409912542345e+01 5.941941941941941696e-01 5.329115516757550722e+03
7.876615813623932638e+01 5.957957957957957795e-01 5.321808444062599847e+03
7.900581190232534823e+01 5.973973973973973894e-01 5.314461228872461106e+03
7.924579812377739074e+01 5.989989989989989994e-01 5.307073755775079007e+03
7.948611955111468319e+01 6.006006006006006093e-01 5.299645910559758704e+03
7.972677895921563618e+01 6.022022022022022192e-01 5.292177580243518605e+03
7.996777914755449501e+01 6.038038038038038291e-01 5.284668653100321535e+03
8.020912294043998259e+01 6.054054054054054390e-01 5.277119018692021200e+03
8.045081318725665653e+01 6.070070070070070489e-01 5.269528567894391017e+03
8.069285276270878171e+01 6.086086086086086588e-01 5.261897192928639015e+03
8.093524456706649062e+01 6.102102102102102688e-01 5.254224787391100108e+03
8.117799152641470073e+01 6.118118118118118787e-01 5.246511246282521824e+03
8.142109659290443346e+01 6.134134134134134886e-01 5.238756466038801591e+03
8.166456274500683321e+01 6.150150150150150985e-01 5.230960344559795885e+03
8.190839298776984378e+01 6.166166166166165974e-01 5.223122781241569101e+03
8.215259035307734337e+01 6.182182182182182073e-01 5.215243677007172664e+03
8.239715789991115003e+01 6.198198198198198172e-01 5.207322934336597427e+03
8.264209871461564205e+01 6.214214214214214271e-01 5.199360457299237169e+03
8.288741591116509255e+01 6.230230230230230370e-01 5.191356151583561768e+03
8.313311263143395990e+01 6.246246246246246470e-01 5.183309924530199169e+03
8.337919204546965091e+01 6.262262262262262569e-01 5.175221685163609436e+03
8.362565735176845294e+01 6.278278278278278668e-01 5.167091344222794760e+03
8.387251177755410936e+01 6.294294294294294767e-01 5.158918814196013045e+03
8.411975857905926546e+01 6.310310310310310866e-01 5.150704009350651177e+03
8.436740104181009769e+01 6.326326326326326965e-01 5.142446845766655315e+03
8.461544248091355769e+01 6.342342342342343064e-01 5.134147241369605581e+03
8.486388624134791314e+01 6.358358358358359164e-01 5.125805115963763456e+03
8.511273569825598884e+01 6.374374374374374153e-01 5.117420391263616693e+03
8.536199425724193190e+01 6.390390390390390252e-01 5.108992990928926702e+03
8.561166535467042138e+01 6.406406406406406351e-01 5.100522840598264338e+03
8.586175245796962940e+01 6.422422422422422450e-01 5.092009867920072793e+03
8.611225906593695356e+01 6.438438438438438549e-01 5.083454002589226548e+03
8.636318870904804612e+01 6.454454454454454648e-01 5.074855176378649048e+03
8.661454494976918284e+01 6.470470470470470747e-01 5.066213323174252764e+03
8.686633138287268707e+01 6.486486486486486847e-01 5.057528379009847413e+03
8.711855163575577876e+01 6.502502502502502946e-01 5.048800282099326068e+03
8.737120936876283395e+01 6.518518518518519045e-01 5.040028972872018130e+03
8.762430827551084178e+01 6.534534534534535144e-01 5.031214394008138697e+03
8.787785208321834318e+01 6.550550550550551243e-01 5.022356490471291181e+03
8.813184455303795062e+01 6.566566566566567342e-01 5.013455209544217723e+03
8.838628948039210798e+01 6.582582582582582331e-01 5.004510500863428206e+03
8.864119069531263051e+01 6.598598598598598430e-01 4.995522316453558233e+03
8.889655206278359856e+01 6.614614614614614529e-01 4.986490610762844881e+03
8.915237748308800292e+01 6.630630630630630629e-01 4.977415340697511965e+03
8.940867089215794294e+01 6.646646646646646728e-01 4.968296465656717373e+03
8.966543626192860472e+01 6.662662662662662827e-01 4.959133947567655923e+03
8.992267760069586302e+01 6.678678678678678926e-01 4.949927750920680410e+03
9.018039895347774859e+01 6.694694694694695025e-01 4.940677842804154352e+03
9.043860440237965292e+01 6.710710710710711124e-01 4.931384192940292451e+03
9.069729806696338414e+01 6.726726726726727223e-01 4.922046773718697295e+03
9.095648410462028721e+01 6.742742742742743323e-01 4.912665560232909229e+03
9.121616671094798789e+01 6.758758758758759422e-01 4.903240530316015793e+03
9.147635012013138578e+01 6.774774774774775521e-01 4.893771664573192538e+03
9.173703860532768317e+01 6.790790790790791620e-01 4.884258946419109634e+03
9.199823647905523671e+01 6.806806806806806609e-01 4.874702362112535411e+03
9.225994809358682858e+01 6.822822822822822708e-01 4.865101900790435138e+03
9.252217784134690248e+01 6.838838838838838807e-01 4.855457554504086147e+03
9.278493015531309140e+01 6.854854854854854906e-01 4.845769318253224810e+03
9.304820950942200852e+01 6.870870870870871006e-01 4.836037190021409515e+03
9.331202041897928723e+01 6.886886886886887105e-01 4.826261170809957548e+03
9.357636744107412596e+01 6.902902902902903204e-01 4.816441264673219848e+03
9.384125517499802527e+01 6.918918918918919303e-01 4.806577478753220930e+03
9.410668826266818598e+01 6.934934934934935402e-01 4.796669823313535744e+03
9.437267138905527020e+01 6.950950950950951501e-01 4.786718311774876383e+03
9.463920928261572385e+01 6.966966966966967600e-01 4.776722960747336401e+03
9.490630671572891686e+01 6.982982982982983700e-01 4.766683790065765606e+03
9.517396850513858908e+01 6.998998998998999799e-01 4.756600822823974340e+03
9.544219951239932698e+01 7.015015015015014788e-01 4.746474085406939594e+03
9.571100464432765875e+01 7.031031031031030887e-01 4.736303607526070664e+03
9.598038885345792437e+01 7.047047047047046986e-01 4.726089422251317956e+03
9.625035713850320462e+01 7.063063063063063085e-01 4.715831566044829742e+03
9.652091454482093980e+01 7.079079079079079184e-01 4.705530078794334258e+03
9.679206616488372106e+01 7.095095095095095283e-01 4.695185003844571838e+03
9.706381713875508410e+01 7.111111111111111382e-01 4.684796388030960770e+03
9.733617265457030499e+01 7.127127127127127482e-01 4.674364281711158583e+03
9.760913794902252505e+01 7.143143143143143581e-01 4.663888738797500082e+03
9.788271830785386385e+01 7.159159159159159680e-01 4.653369816788575918e+03
9.815691906635204589e+01 7.175175175175175779e-01 4.642807576800197239e+03
9.843174560985217170e+01 7.191191191191191878e-01 4.632202083596986085e+03
9.870720337424401691e+01 7.207207207207207977e-01 4.621553405622261380e+03
9.898329784648475993e+01 7.223223223223224077e-01 4.610861615030434223e+03
9.926003456511702439e+01 7.239239239239239065e-01 4.600126787714854800e+03
9.953741912079297549e+01 7.255255255255255165e-01 4.589349003338405055e+03
9.981545715680348962e+01 7.271271271271271264e-01 4.578528345363940389e+03
1.000941543696134772e+02 7.287287287287287363e-01 4.567664901081645439e+03
1.003735165094027337e+02 7.303303303303303462e-01 4.556758761638858232e+03
1.006535493806127306e+02 7.319319319319319561e-01 4.545810022067636964e+03
1.009342588424992897e+02 7.335335335335335660e-01 4.534818781312088504e+03
1.012156508096913115e+02 7.351351351351351759e-01 4.523785142256708241e+03
1.014977312527553437e+02 7.367367367367367859e-01 4.512709211753633099e+03
1.017805061987664175e+02 7.383383383383383958e-01 4.501591100647364328e+03
1.020639817318851215e+02 7.399399399399400057e-01 4.490430923801406607e+03
1.023481639939407870e+02 7.415415415415416156e-01 4.479228800124961708e+03
1.026330591850209828e+02 7.431431431431432255e-01 4.467984852596536257e+03
1.029186735640675892e+02 7.447447447447447244e-01 4.456699208288306181e+03
1.032050134494791678e+02 7.463463463463463343e-01 4.445371998390442968e+03
1.034920852197199963e+02 7.479479479479479442e-01 4.434003358234928783e+03
1.037798953139355405e+02 7.495495495495495542e-01 4.422593427317776332e+03
1.040684502325748753e+02 7.511511511511511641e-01 4.411142349320879475e+03
1.043577565380196717e+02 7.527527527527527740e-01 4.399650272134669649e+03
1.046478208552201039e+02 7.543543543543543839e-01 4.388117347878220244e+03
1.049386498723377343e+02 7.559559559559559938e-01 4.376543732919611102e+03
1.052302503413953616e+02 7.575575575575576037e-01 4.364929587896453995e+03
1.055226290789339032e+02 7.591591591591592136e-01 4.353275077734720071e+03
1.058157929666765398e+02 7.607607607607608236e-01 4.341580371666778774e+03
1.061097489522000785e+02 7.623623623623624335e-01 4.329845643249352179e+03
1.064045040496136636e+02 7.639639639639640434e-01 4.318071070381089157e+03
1.067000653402448336e+02 7.655655655655656533e-01 4.306256835318370577e+03
1.069964399733332385e+02 7.671671671671671522e-01 4.294403124690649747e+03
1.072936351667318462e+02 7.687687687687687621e-01 4.282510129516613233e+03
1.075916582076157653e+02 7.703703703703703720e-01 4.270578045217492217e+03
1.078905164531990266e+02 7.719719719719719819e-01 4.258607071630792234e+03
1.081902173314589959e+02 7.735735735735735918e-01 4.246597413022323053e+03
1.084907683418690567e+02 7.751751751751752018e-01 4.234549278098644209e+03
1.087921770561389394e+02 7.767767767767768117e-01 4.222462880019001204e+03
1.090944511189634625e+02 7.783783783783784216e-01 4.210338436403375454e+03
1.093975982487795449e+02 7.799799799799800315e-01 4.198176169343843867e+03
1.097016262385312331e+02 7.815815815815816414e-01 4.185976305412846159e+03
1.100065429564435107e+02 7.831831831831832513e-01 4.173739075669803242e+03
1.103123563468044352e+02 7.847847847847848612e-01 4.161464715669400903e+03
1.106190744307558873e+02 7.863863863863864712e-01 4.149153465467142269e+03
1.109267053070931155e+02 7.879879879879879701e-01 4.136805569624032614e+03
1.112352571530730927e+02 7.895895895895895800e-01 4.124421277210892185e+03
1.115447382252317965e+02 7.911911911911911899e-01 4.112000841812286126e+03
1.118551568602104282e+02 7.927927927927927998e-01 4.099544521528810037e+03
1.121665214755908693e+02 7.943943943943944097e-01 4.087052578977794838e+03
1.124788405707403882e+02 7.959959959959960196e-01 4.074525281293926582e+03
1.127921227276656708e+02 7.975975975975976295e-01 4.061962900129942682e+03
1.131063766118761578e+02 7.991991991991992395e-01 4.049365711653982089e+03
1.134216109732572875e+02 8.008008008008008494e-01 4.036733996547239713e+03
1.137378346469530754e+02 8.024024024024024593e-01 4.024068040001790905e+03
1.140550565542586412e+02 8.040040040040040692e-01 4.011368131714585161e+03
1.143732857035227397e+02 8.056056056056056791e-01 3.998634565882836796e+03
1.146925311910600982e+02 8.072072072072072890e-01 3.985867641198136880e+03
1.150128022020740275e+02 8.088088088088088989e-01 3.973067660837982658e+03
1.153341080115893220e+02 8.104104104104103978e-01 3.960234932457609375e+03
1.156564579853954626e+02 8.120120120120120077e-01 3.947369768180596566e+03
1.159798615810003781e+02 8.136136136136136177e-01 3.934472484588860880e+03
1.163043283485946802e+02 8.152152152152152276e-01 3.921543402710153259e+03
1.166298679320269400e+02 8.168168168168168375e-01 3.908582848004907191e+03
1.169564900697896235e+02 8.184184184184184474e-01 3.895591150353725425e+03
1.172842045960160391e+02 8.200200200200200573e-01 3.882568644042216420e+03
1.176130214414884563e+02 8.216216216216216672e-01 3.869515667744364237e+03
1.179429506346575636e+02 8.232232232232232771e-01 3.856432564505377741e+03
1.182740023026732672e+02 8.248248248248248871e-01 3.843319681724733528e+03
1.186061866724268725e+02 8.264264264264264970e-01 3.830177371135859175e+03
1.189395140716052595e+02 8.280280280280281069e-01 3.817005988785662794e+03
1.192739949297565545e+02 8.296296296296297168e-01 3.803805895014112593e+03
1.196096397793678676e+02 8.312312312312312157e-01 3.790577454429983845e+03
1.199464592569552792e+02 8.328328328328328256e-01 3.777321035888335246e+03
1.202844641041656786e+02 8.344344344344344355e-01 3.764037012465715179e+03
1.206236651688913355e+02 8.360360360360360454e-01 3.750725761433247499e+03
1.209640734063967926e+02 8.376376376376376554e-01 3.737387664230159317e+03
1.213056998804585049e+02 8.392392392392392653e-01 3.724023106434898637e+03
1.216485557645173259e+02 8.408408408408408752e-01 3.710632477736556211e+03
1.219926523428437832e+02 8.424424424424424851e-01 3.697216171903829490e+03
1.223380010117167416e+02 8.440440440440440950e-01 3.683774586752498635e+03
1.226846132806152383e+02 8.456456456456457049e-01 3.670308124114180828e+03
1.230325007734235641e+02 8.472472472472473148e-01 3.656817189801753102e+03
1.233816752296502415e+02 8.488488488488489248e-01 3.643302193573326804e+03
1.237321485056606321e+02 8.504504504504505347e-01 3.629763549097098348e+03
1.240839325759233844e+02 8.520520520520521446e-01 3.616201673913499235e+03
1.244370395342711362e+02 8.536536536536536435e-01 3.602616989396403824e+03
1.247914815951753553e+02 8.552552552552552534e-01 3.589009920713845077e+03
1.251472710950356486e+02 8.568568568568568633e-01 3.575380896787307393e+03
1.255044204934836074e+02 8.584584584584584732e-01 3.561730350249835283e+03
1.258629423747014755e+02 8.600600600600600831e-01 3.548058717402298043e+03
1.262228494487558521e+02 8.616616616616616930e-01 3.534366438169748108e+03
1.265841545529463303e+02 8.632632632632633030e-01 3.520653956056113202e+03
1.269468706531696398e+02 8.648648648648649129e-01 3.506921718097952635e+03
1.273110108452990517e+02 8.664664664664665228e-01 3.493170174816842064e+03
1.276765883565797139e+02 8.680680680680681327e-01 3.479399780170539998e+03
1.280436165470396475e+02 8.696696696696697426e-01 3.465610991503861896e+03
1.284121089109168850e+02 8.712712712712713525e-01 3.451804269497312362e+03
1.287820790781028961e+02 8.728728728728729624e-01 3.437980078115945162e+03
1.291535408156022697e+02 8.744744744744744613e-01 3.424138884556058656e+03
1.295265080290093067e+02 8.760760760760760713e-01 3.410281159191237293e+03
1.299009947640011831e+02 8.776776776776776812e-01 3.396407375517768742e+03
1.302770152078483363e+02 8.792792792792792911e-01 3.382518010098656760e+03
1.306545836909419052e+02 8.808808808808809010e-01 3.368613542506302110e+03
1.310337146883388755e+02 8.824824824824825109e-01 3.354694455264021144e+03
1.314144228213247345e+02 8.840840840840841208e-01 3.340761233788193749e+03
1.317967228589938884e+02 8.856856856856857307e-01 3.326814366327640073e+03
1.321806297198484117e+02 8.872872872872873407e-01 3.312854343902461551e+03
1.325661584734149017e+02 8.888888888888889506e-01 3.298881660242463568e+03
1.329533243418799771e+02 8.904904904904905605e-01 3.284896811724573581e+03
1.333421427017443364e+02 8.920920920920921704e-01 3.270900297307739947e+03
1.337326290854962849e+02 8.936936936936937803e-01 3.256892618469710214e+03
1.341247991833036224e+02 8.952952952952953902e-01 3.242874279141446095e+03
1.345186688447257950e+02 8.968968968968968891e-01 3.228845785638383404e+03
1.349142540804454313e+02 8.984984984984984990e-01 3.214807646595850201e+03
1.353115710640194038e+02 9.001001001001001089e-01 3.200760372900048878e+03
1.357106361336506097e+02 9.017017017017017189e-01 3.186704477617799967e+03
1.361114657939798747e+02 9.033033033033033288e-01 3.172640475927810257e+03
1.365140767178984902e+02 9.049049049049049387e-01 3.158568885050027802e+03
1.369184857483816415e+02 9.065065065065065486e-01 3.144490224174079231e+03
1.373247099003430094e+02 9.081081081081081585e-01 3.130405014386396942e+03
1.377327663625109153e+02 9.097097097097097684e-01 3.116313778598294903e+03
1.381426724993257267e+02 9.113113113113113783e-01 3.102217041471913035e+03
1.385544458528596863e+02 9.129129129129129883e-01 3.088115329345555892e+03
1.389681041447585130e+02 9.145145145145145982e-01 3.074009170159518817e+03
1.393836652782056547e+02 9.161161161161162081e-01 3.059899093379860915e+03
1.398011473399092210e+02 9.177177177177177070e-01 3.045785629921613236e+03
1.402205686021121096e+02 9.193193193193193169e-01 3.031669312072287539e+03
1.406419475246251238e+02 9.209209209209209268e-01 3.017550673415563779e+03
1.410653027568836251e+02 9.225225225225225367e-01 3.003430248751537420e+03
1.414906531400285417e+02 9.241241241241241466e-01 2.989308574018350555e+03
1.419180177090109680e+02 9.257257257257257566e-01 2.975186186213843030e+03
1.423474156947215477e+02 9.273273273273273665e-01 2.961063623315573295e+03
1.427788665261443555e+02 9.289289289289289764e-01 2.946941424200695110e+03
1.432123898325360756e+02 9.305305305305305863e-01 2.932820128565141658e+03
1.436480054456303606e+02 9.321321321321321962e-01 2.918700276843220763e+03
1.440857334018678557e+02 9.337337337337338061e-01 2.904582410125567549e+03
1.445255939446523996e+02 9.353353353353354160e-01 2.890467070078450433e+03
1.449676075266330031e+02 9.369369369369370260e-01 2.876354798860517349e+03
1.454117948120133121e+02 9.385385385385386359e-01 2.862246139041000788e+03
1.458581766788869629e+02 9.401401401401401348e-01 2.848141633517427636e+03
1.463067742216011311e+02 9.417417417417417447e-01 2.834041825431639609e+03
1.467576087531470819e+02 9.433433433433433546e-01 2.819947258087644514e+03
1.472107018075789426e+02 9.449449449449449645e-01 2.805858474867438872e+03
1.476660751424607270e+02 9.465465465465465744e-01 2.791776019148015621e+03
1.481237507413418371e+02 9.481481481481481843e-01 2.777700434217026668e+03
1.485837508162618974e+02 9.497497497497497942e-01 2.763632263189450441e+03
1.490460978102844081e+02 9.513513513513514042e-01 2.749572048923128023e+03
1.495108144000607808e+02 9.529529529529530141e-01 2.735520333934797236e+03
1.499779234984237348e+02 9.545545545545546240e-01 2.721477660316729271e+03
1.504474482570115867e+02 9.561561561561562339e-01 2.707444569651099300e+03
1.509194120689234069e+02 9.577577577577578438e-01 2.693421602927014646e+03
1.513938385714049275e+02 9.593593593593594537e-01 2.679409300456292840e+03
1.518707516485665110e+02 9.609609609609609526e-01 2.665408201788932274e+03
1.523501754341327796e+02 9.625625625625625625e-01 2.651418845629298175e+03
1.528321343142248736e+02 9.641641641641641725e-01 2.637441769752645087e+03
1.533166529301750813e+02 9.657657657657657824e-01 2.623477510921095927e+03
1.538037561813751495e+02 9.673673673673673923e-01 2.609526604800090354e+03
1.542934692281576758e+02 9.689689689689690022e-01 2.595589585875343801e+03
1.547858174947118926e+02 9.705705705705706121e-01 2.581666987369224898e+03
1.552808266720336690e+02 9.721721721721722220e-01 2.567759341158363895e+03
1.557785227209103880e+02 9.737737737737738319e-01 2.553867177690661720e+03
1.562789318749412359e+02 9.753753753753754419e-01 2.539991025903676018e+03
1.567820806435928205e+02 9.769769769769770518e-01 2.526131413142311430e+03
1.572879958152914810e+02 9.785785785785786617e-01 2.512288865076855018e+03
1.577967044605518367e+02 9.801801801801802716e-01 2.498463905622315451e+03
1.583082339351425674e+02 9.817817817817818815e-01 2.484657056857891803e+03
1.588226118832894542e+02 9.833833833833833804e-01 2.470868838945747939e+03
1.593398662409170470e+02 9.849849849849849903e-01 2.457099770051745509e+03
1.598600252389279319e+02 9.865865865865866002e-01 2.443350366266724450e+03
1.603831174065215350e+02 9.881881881881882101e-01 2.429621141526356496e+03
1.609091715745523175e+02 9.897897897897898201e-01 2.415912607533604387e+03
1.614382168789276193e+02 9.913913913913914300e-01 2.402225273681185627e+03
1.619702827640461180e+02 9.929929929929930399e-01 2.388559646973805229e+03
1.625053989862772994e+02 9.945945945945946498e-01 2.374916231952050566e+03
1.630435956174821115e+02 9.961961961961962597e-01 2.361295530617105214e+03
1.635849030485755691e+02 9.977977977977978696e-01 2.347698042354415065e+03
1.641293519931323601e+02 9.993993993993994795e-01 2.334124263859780513e+03
1.646769734910346870e+02 1.001001001001001089e+00 2.320574689065989332e+03
1.652277989121642463e+02 1.002602602602602699e+00 2.307049809069100775e+03
1.657818599601380356e+02 1.004204204204204309e+00 2.293550112056755097e+03
1.663391886760888099e+02 1.005805805805805919e+00 2.280076083236371687e+03
1.668998174424908996e+02 1.007407407407407529e+00 2.266628204764331258e+03
1.674637789870317306e+02 1.009009009009009139e+00 2.253206955676745565e+03
1.680311063865294727e+02 1.010610610610610749e+00 2.239812811820185743e+03
1.686018330708979818e+02 1.012212212212212359e+00 2.226446245783205541e+03
1.691759928271590923e+02 1.013813813813813969e+00 2.213107726829921376e+03
1.697536198035028008e+02 1.015415415415415357e+00 2.199797720832685627e+03
1.703347485133969315e+02 1.017017017017016967e+00 2.186516690207632109e+03
1.709194138397449194e+02 1.018618618618618576e+00 2.173265093850443463e+03
1.715076510390946680e+02 1.020220220220220186e+00 2.160043387071834331e+03
1.720994957458974568e+02 1.021821821821821796e+00 2.146852021535775748e+03
1.726949839768182642e+02 1.023423423423423406e+00 2.133691445198280235e+03
1.732941521350976473e+02 1.025025025025025016e+00 2.120562102246688937e+03
1.738970370149666280e+02 1.026626626626626626e+00 2.107464433040132462e+03
1.745036758061143871e+02 1.028228228228228236e+00 2.094398874051411440e+03
1.751141060982101010e+02 1.029829829829829846e+00 2.081365857810153102e+03
1.757283658854788087e+02 1.031431431431431456e+00 2.068365812846087010e+03
1.763464935713333546e+02 1.033033033033033066e+00 2.055399163633886019e+03
1.769685279730614980e+02 1.034634634634634676e+00 2.042466330540130230e+03
1.775945083265698941e+02 1.036236236236236286e+00 2.029567729769693415e+03
1.782244742911856861e+02 1.037837837837837895e+00 2.016703773314184900e+03
1.788584659545158786e+02 1.039439439439439505e+00 2.003874868901788659e+03
1.794965238373656291e+02 1.041041041041041115e+00 1.991081419947724953e+03
1.801386888987161399e+02 1.042642642642642725e+00 1.978323825506201956e+03
1.807850025407627754e+02 1.044244244244244335e+00 1.965602480223191833e+03
1.814355066140145425e+02 1.045845845845845945e+00 1.952917774290863235e+03
1.820902434224550461e+02 1.047447447447447555e+00 1.940270093403376450e+03
1.827492557287662578e+02 1.049049049049049165e+00 1.927659818712947754e+03
1.834125867596159765e+02 1.050650650650650775e+00 1.915087326787824850e+03
1.840802802110092671e+02 1.052252252252252385e+00 1.902552989571938497e+03
1.847523802537048994e+02 1.053853853853853995e+00 1.890057174344923169e+03
1.854289315386980093e+02 1.055455455455455605e+00 1.877600243683484905e+03
1.861099792027693809e+02 1.057057057057057214e+00 1.865182555424834845e+03
1.867955688741020595e+02 1.058658658658658602e+00 1.852804462630251237e+03
1.874857466779671142e+02 1.060260260260260212e+00 1.840466313550894938e+03
1.881805592424777558e+02 1.061861861861861822e+00 1.828168451594642875e+03
1.888800537044145358e+02 1.063463463463463432e+00 1.815911215293437181e+03
1.895842777151212601e+02 1.065065065065065042e+00 1.803694938272850550e+03
1.902932794464730932e+02 1.066666666666666652e+00 1.791519949222746845e+03
1.910071075969173364e+02 1.068268268268268262e+00 1.779386571868795272e+03
1.917258113975885863e+02 1.069869869869869872e+00 1.767295124945648013e+03
1.924494406184981585e+02 1.071471471471471482e+00 1.755245922171262009e+03
1.931780455747999099e+02 1.073073073073073092e+00 1.743239272222635918e+03
1.939116771331321445e+02 1.074674674674674701e+00 1.731275478712798758e+03
1.946503867180379075e+02 1.076276276276276311e+00 1.719354840168699639e+03
1.953942263184636658e+02 1.077877877877877921e+00 1.707477650011022661e+03
1.961432484943378540e+02 1.079479479479479531e+00 1.695644196534860839e+03
1.968975063832301942e+02 1.081081081081081141e+00 1.683854762891668088e+03
1.976570537070929561e+02 1.082682682682682751e+00 1.672109627072920148e+03
1.984219447790846971e+02 1.084284284284284361e+00 1.660409061894274373e+03
1.991922345104787553e+02 1.085885885885885971e+00 1.648753334981599437e+03
1.999679784176558428e+02 1.087487487487487581e+00 1.637142708758635990e+03
2.007492326291832114e+02 1.089089089089089191e+00 1.625577440434537948e+03
2.015360538929814140e+02 1.090690690690690801e+00 1.614057781993983326e+03
2.023284995835786617e+02 1.092292292292292410e+00 1.602583980188315991e+03
2.031266277094552208e+02 1.093893893893894020e+00 1.591156276527147156e+03
2.039304969204784754e+02 1.095495495495495630e+00 1.579774907272124665e+03
2.047401665154294506e+02 1.097097097097097240e+00 1.568440103431600619e+03
2.055556964496226726e+02 1.098698698698698850e+00 1.557152090756115285e+03
2.063771473426203045e+02 1.100300300300300460e+00 1.545911089735769110e+03
2.072045804860413512e+02 1.101901901901901848e+00 1.534717315598261848e+03
2.080380578514681531e+02 1.103503503503503458e+00 1.523570978308468511e+03
2.088776420984500817e+02 1.105105105105105068e+00 1.512472282569267236e+03
2.097233965826069664e+02 1.106706706706706678e+00 1.501421427822969690e+03
2.105753853638329076e+02 1.108308308308308288e+00 1.490418608254478841e+03
2.114336732146018107e+02 1.109909909909909898e+00 1.479464012795499457e+03
2.122983256283760340e+02 1.111511511511511507e+00 1.468557825129736329e+03
2.131694088281196002e+02 1.113113113113113117e+00 1.457700223699230492e+03
2.140469897749172219e+02 1.114714714714714727e+00 1.446891381712066050e+03
2.149311361767003348e+02 1.116316316316316337e+00 1.436131467151090192e+03
2.158219164970818156e+02 1.117917917917917947e+00 1.425420642783247558e+03
2.167193999643011182e+02 1.119519519519519557e+00 1.414759066170840697e+03
2.176236565802799134e+02 1.121121121121121167e+00 1.404146889683311656e+03
2.185347571297917000e+02 1.122722722722722777e+00 1.393584260509983096e+03
2.194527731897449883e+02 1.124324324324324387e+00 1.383071320674335993e+03
2.203777771385827862e+02 1.125925925925925997e+00 1.372608207048999930e+03
2.213098421657990684e+02 1.127527527527527607e+00 1.362195051371662657e+03
2.222490422815747309e+02 1.129129129129129216e+00 1.351831980262247953e+03
2.231954523265332568e+02 1.130730730730730826e+00 1.341519115240899055e+03
2.241491479816192509e+02 1.132332332332332436e+00 1.331256572746926167e+03
2.251102057780998678e+02 1.133933933933934046e+00 1.321044464158975416e+03
2.260787031076919504e+02 1.135535535535535656e+00 1.310882895815828988e+03
2.270547182328157589e+02 1.137137137137137266e+00 1.300771969038105908e+03
2.280383302969777617e+02 1.138738738738738876e+00 1.290711780151180392e+03
2.290296193352829164e+02 1.140340340340340486e+00 1.280702420508806199e+03
2.300286662850796802e+02 1.141941941941942096e+00 1.270743976517492456e+03
2.310355529967381472e+02 1.143543543543543706e+00 1.260836529662177099e+03
2.320503622445637291e+02 1.145145145145145094e+00 1.250980156531973535e+03
2.330731777378487095e+02 1.146746746746746703e+00 1.241174928847583260e+03
2.341040841320616153e+02 1.148348348348348313e+00 1.231420913489347186e+03
2.351431670401783265e+02 1.149949949949949923e+00 1.221718172525318778e+03
2.361905130441559777e+02 1.151551551551551533e+00 1.212066763241026365e+03
2.372462097065508431e+02 1.153153153153153143e+00 1.202466738169757491e+03
2.383103455822831620e+02 1.154754754754754753e+00 1.192918145123326440e+03
2.393830102305502407e+02 1.156356356356356363e+00 1.183421027223716919e+03
2.404642942268901322e+02 1.157957957957957973e+00 1.173975422935556480e+03
2.415542891753973151e+02 1.159559559559559583e+00 1.164581366099144816e+03
2.426530877210931862e+02 1.161161161161161193e+00 1.155238885964089377e+03
2.437607835624527297e+02 1.162762762762762803e+00 1.145948007223806599e+03
2.448774714640897230e+02 1.164364364364364413e+00 1.136708750050540630e+03
2.460032472696024968e+02 1.165965965965966022e+00 1.127521130130896381e+03
2.471382079145826651e+02 1.167567567567567632e+00 1.118385158702105628e+03
2.482824514397884457e+02 1.169169169169169242e+00 1.109300842588980913e+03
2.494360770044850710e+02 1.170770770770770852e+00 1.100268184241164136e+03
2.505991848999547358e+02 1.172372372372372462e+00 1.091287181771110681e+03
2.517718765631777273e+02 1.173973973973974072e+00 1.082357828992562645e+03
2.529542545906876967e+02 1.175575575575575682e+00 1.073480115459640729e+03
2.541464227526024615e+02 1.177177177177177292e+00 1.064654026506153969e+03
2.553484860068342073e+02 1.178778778778778902e+00 1.055879543285523368e+03
2.565605505134796545e+02 1.180380380380380512e+00 1.047156642811527263e+03
2.577827236493935743e+02 1.181981981981982122e+00 1.038485297998814985e+03
2.590151140229486373e+02 1.183583583583583732e+00 1.029865477704348450e+03
2.602578314889823901e+02 1.185185185185185341e+00 1.021297146769115898e+03
2.615109871639358516e+02 1.186786786786786951e+00 1.012780266060205690e+03
2.627746934411843540e+02 1.188388388388388339e+00 1.004314792513189332e+03
2.640490640065652883e+02 1.189989989989989949e+00 9.959006791749674221e+02
2.653342138541030408e+02 1.191591591591591559e+00 9.875378752471589223e+02
2.666302593019355527e+02 1.193193193193193169e+00 9.792263261292971492e+02
2.679373180084447199e+02 1.194794794794794779e+00 9.709659734626814043e+02
2.692555089885929647e+02 1.196396396396396389e+00 9.627567551746443542e+02
2.705849526304687629e+02 1.197997997997997999e+00 9.545986055225853306e+02
2.719257707120452778e+02 1.199599599599599609e+00 9.464914551388962991e+02
2.732780864181518723e+02 1.201201201201201219e+00 9.384352310756961515e+02
2.746420243576656048e+02 1.202802802802802828e+00 9.304298568498795703e+02
2.760177105809211753e+02 1.204404404404404438e+00 9.224752524884803506e+02
2.774052725973464248e+02 1.206006006006006048e+00 9.145713345740141449e+02
2.788048393933228795e+02 1.207607607607607658e+00 9.067180162903283644e+02
2.802165414502769067e+02 1.209209209209209268e+00 8.989152074683615865e+02
2.816405107630027942e+02 1.210810810810810878e+00 8.911628146320941823e+02
2.830768808582225233e+02 1.212412412412412488e+00 8.834607410445288451e+02
2.845257868133841157e+02 1.214014014014014098e+00 8.758088867542512617e+02
2.859873652757015634e+02 1.215615615615615708e+00 8.682071486414884021e+02
2.874617544814417442e+02 1.217217217217217318e+00 8.606554204644885431e+02
2.889490942754587763e+02 1.218818818818818928e+00 8.531535929062595187e+02
2.904495261309810417e+02 1.220420420420420538e+00 8.457015536208906497e+02
2.919631931696540050e+02 1.222022022022022147e+00 8.382991872803132765e+02
2.934902401818412159e+02 1.223623623623623757e+00 8.309463756208336918e+02
2.950308136471889497e+02 1.225225225225225367e+00 8.236429974897980628e+02
2.965850617554556834e+02 1.226826826826826977e+00 8.163889288923015783e+02
2.981531344276122013e+02 1.228428428428428587e+00 8.091840430377453686e+02
2.997351833372143233e+02 1.230030030030030197e+00 8.020282103866272791e+02
3.013313619320526300e+02 1.231631631631631585e+00 7.949212986968771020e+02
3.029418254560839046e+02 1.233233233233233195e+00 7.878631730707514862e+02
3.045667309716447448e+02 1.234834834834834805e+00 7.808536960011159636e+02
3.062062373819567256e+02 1.236436436436436415e+00 7.738927274178352036e+02
3.078605054539208368e+02 1.238038038038038025e+00 7.669801247343165187e+02
3.095296978412103499e+02 1.239639639639639634e+00 7.601157428935194957e+02
3.112139791076627944e+02 1.241241241241241244e+00 7.532994344143276066e+02
3.129135157509765008e+02 1.242842842842842854e+00 7.465310494375225971e+02
3.146284762267156339e+02 1.244444444444444464e+00 7.398104357716003960e+02
3.163590309726283181e+02 1.246046046046046074e+00 7.331374389386706980e+02
3.181053524332807001e+02 1.247647647647647684e+00 7.265119022200628933e+02
3.198676150850133126e+02 1.249249249249249294e+00 7.199336667016845013e+02
3.216459954612225260e+02 1.250850850850850904e+00 7.134025713195532035e+02
3.234406721779714644e+02 1.252452452452452514e+00 7.069184529047524848e+02
3.252518259599368662e+02 1.254054054054054124e+00 7.004811462283762467e+02
3.270796396666936516e+02 1.255655655655655734e+00 6.940904840464156678e+02
3.289242983193439045e+02 1.257257257257257343e+00 6.877462971441841546e+02
3.307859891274941901e+02 1.258858858858858953e+00 6.814484143806787415e+02
3.326649015165859851e+02 1.260460460460460563e+00 6.751966627327874448e+02
3.345612271555836514e+02 1.262062062062062173e+00 6.689908673390335707e+02
3.364751599850264938e+02 1.263663663663663783e+00 6.628308515433011507e+02
3.384068962454470579e+02 1.265265265265265393e+00 6.567164369382554696e+02
3.403566345061638003e+02 1.266866866866867003e+00 6.506474434084281029e+02
3.423245756944506297e+02 1.268468468468468613e+00 6.446236891731950891e+02
3.443109231250901985e+02 1.270070070070070223e+00 6.386449908293283215e+02
3.463158825303154345e+02 1.271671671671671833e+00 6.327111633933694748e+02
3.483396620901448273e+02 1.273273273273273221e+00 6.268220203435867006e+02
3.503824724631175513e+02 1.274874874874874831e+00 6.209773736619680449e+02
3.524445268174311536e+02 1.276476476476476440e+00 6.151770338756454066e+02
3.545260408624918114e+02 1.278078078078078050e+00 6.094208100979092251e+02
3.566272328808791485e+02 1.279679679679679660e+00 6.037085100692225978e+02
3.587483237607329443e+02 1.281281281281281270e+00 5.980399401977746265e+02
3.608895370285669060e+02 1.282882882882882880e+00 5.924149055997642108e+02
3.630510988825156460e+02 1.284484484484484490e+00 5.868332101392090863e+02
3.652332382260216832e+02 1.286086086086086100e+00 5.812946564676456092e+02
3.674361867019661076e+02 1.287687687687687710e+00 5.757990460633556040e+02
3.696601787272524575e+02 1.289289289289289320e+00 5.703461792702921684e+02
3.719054515278463668e+02 1.290890890890890930e+00 5.649358553367111426e+02
3.741722451742805902e+02 1.292492492492492540e+00 5.595678724532900787e+02
3.764608026176298381e+02 1.294094094094094149e+00 5.542420277911840003e+02
3.787713697259616197e+02 1.295695695695695759e+00 5.489581175394281445e+02
3.811041953212723570e+02 1.297297297297297369e+00 5.437159369421614201e+02
3.834595312169113868e+02 1.298898898898898979e+00 5.385152803354742446e+02
3.858376322555037632e+02 1.300500500500500589e+00 5.333559411837783273e+02
3.882387563473756131e+02 1.302102102102102199e+00 5.282377121160222941e+02
3.906631645094902865e+02 1.303703703703703809e+00 5.231603849612909016e+02
3.931111209049032595e+02 1.305305305305305419e+00 5.181237507841697152e+02
3.955828928827409072e+02 1.306906906906907029e+00 5.131275999197164310e+02
3.980787510187126372e+02 1.308508508508508639e+00 5.081717220081113169e+02
4.005989691561609902e+02 1.310110110110110249e+00 5.032559060288018600e+02
4.031438244476611885e+02 1.311711711711711859e+00 4.983799403342848677e+02
4.057135973971736007e+02 1.313313313313313468e+00 4.935436126836432322e+02
4.083085719027595815e+02 1.314914914914915078e+00 4.887467102755855421e+02
4.109290352998668254e+02 1.316516516516516466e+00 4.839890197809766050e+02
4.135752784051952062e+02 1.318118118118118076e+00 4.792703273753068629e+02
4.162475955611446352e+02 1.319719719719719686e+00 4.745904187705527306e+02
4.189462846808618792e+02 1.321321321321321296e+00 4.699490792464568472e+02
4.216716472938880429e+02 1.322922922922922906e+00 4.653460936819222411e+02
4.244239885924160376e+02 1.324524524524524516e+00 4.607812465855258210e+02
4.272036174781711111e+02 1.326126126126126126e+00 4.562543221258976018e+02
4.300108466099156317e+02 1.327727727727727736e+00 4.517651041616736052e+02
4.328459924515946682e+02 1.329329329329329346e+00 4.473133762709527446e+02
4.357093753211247531e+02 1.330930930930930955e+00 4.428989217804784744e+02
4.386013194398399264e+02 1.332532532532532565e+00 4.385215237943676243e+02
4.415221529825998346e+02 1.334134134134134175e+00 4.341809652224448541e+02
4.444722081285735840e+02 1.335735735735735785e+00 4.298770288081433932e+02
4.474518211127049199e+02 1.337337337337337395e+00 4.256094971561695957e+02
4.504613322778699853e+02 1.338938938938939005e+00 4.213781527595362491e+02
4.535010861277389154e+02 1.340540540540540615e+00 4.171827780263662362e+02
4.565714313803473487e+02 1.342142142142142225e+00 4.130231553062910734e+02
4.596727210223917268e+02 1.343743743743743835e+00 4.088990669163829921e+02
4.628053123642557125e+02 1.345345345345345445e+00 4.048102951667739262e+02
4.659695670957796665e+02 1.346946946946947055e+00 4.007566223857991190e+02
4.691658513427832418e+02 1.348548548548548665e+00 3.967378309448359914e+02
4.723945357243507601e+02 1.350150150150150274e+00 3.927537032827170833e+02
4.756559954108915917e+02 1.351751751751751884e+00 3.888040219297231488e+02
4.789506101829854856e+02 1.353353353353353494e+00 3.848885695312375788e+02
4.822787644910241056e+02 1.354954954954955104e+00 3.810071288709981445e+02
4.856408475156600844e+02 1.356556556556556714e+00 3.771594828939726085e+02
4.890372532290747358e+02 1.358158158158158324e+00 3.733454147288545641e+02
4.924683804570761936e+02 1.359759759759759712e+00 3.695647077100493334e+02
4.959346329420418442e+02 1.361361361361361322e+00 3.658171453995791467e+02
4.994364194067094331e+02 1.362962962962962932e+00 3.621025116084181263e+02
5.029741536188397504e+02 1.364564564564564542e+00 3.584205904172877126e+02
5.065482544567556147e+02 1.366166166166166152e+00 3.547711661974138906e+02
5.101591459757707412e+02 1.367767767767767761e+00 3.511540236307045575e+02
5.138072574755238975e+02 1.369369369369369371e+00 3.475689477296357950e+02
5.174930235682268176e+02 1.370970970970970981e+00 3.440157238567227864e+02
5.212168842478441775e+02 1.372572572572572591e+00 3.404941377436543348e+02
5.249792849602129081e+02 1.374174174174174201e+00 3.370039755100830234e+02
5.287806766741197180e+02 1.375775775775775811e+00 3.335450236819666543e+02
5.326215159533468295e+02 1.377377377377377421e+00 3.301170692097163624e+02
5.365022650296996289e+02 1.378978978978979031e+00 3.267198994858312062e+02
5.404233918770337368e+02 1.380580580580580641e+00 3.233533023622142650e+02
5.443853702862915043e+02 1.382182182182182251e+00 3.200170661672283927e+02
5.483886799415643054e+02 1.383783783783783861e+00 3.167109797223306487e+02
5.524338064971949507e+02 1.385385385385385471e+00 3.134348323583394063e+02
5.565212416559359099e+02 1.386986986986987080e+00 3.101884139313952460e+02
5.606514832481766462e+02 1.388588588588588690e+00 3.069715148386306964e+02
5.648250353122557499e+02 1.390190190190190300e+00 3.037839260334081928e+02
5.690424081758753800e+02 1.391791791791791910e+00 3.006254390402751255e+02
5.733041185386304051e+02 1.393393393393393520e+00 2.974958459696090358e+02
5.776106895556708878e+02 1.394994994994995130e+00 2.943949395318910547e+02
5.819626509225125801e+02 1.396596596596596740e+00 2.913225130516633499e+02
5.863605389610131624e+02 1.398198198198198350e+00 2.882783604812095177e+02
5.908048967065282113e+02 1.399799799799799960e+00 2.852622764138444040e+02
5.952962739962686101e+02 1.401401401401401570e+00 2.822740560969580201e+02
5.998352275588696330e+02 1.403003003003002958e+00 2.793134954446668416e+02
6.044223211051985345e+02 1.404604604604604567e+00 2.763803910502514327e+02
6.090581254204058723e+02 1.406206206206206177e+00 2.734745401982790440e+02
6.137432184572510323e+02 1.407807807807807787e+00 2.705957408762502610e+02
6.184781854307134381e+02 1.409409409409409397e+00 2.677437917861904566e+02
6.232636189139064982e+02 1.411011011011011007e+00 2.649184923558093487e+02
6.281001189353188465e+02 1.412612612612612617e+00 2.621196427493699730e+02
6.329882930773960652e+02 1.414214214214214227e+00 2.593470438782847509e+02
6.379287565764874444e+02 1.415815815815815837e+00 2.566004974114657102e+02
6.429221324241705133e+02 1.417417417417417447e+00 2.538798057853003343e+02
6.479690514699834694e+02 1.419019019019019057e+00 2.511847722134318985e+02
6.530701525255722117e+02 1.420620620620620667e+00 2.485152006962521796e+02
6.582260824702862010e+02 1.422222222222222276e+00 2.458708960299999831e+02
6.634374963582350802e+02 1.423823823823823886e+00 2.432516638157913462e+02
6.687050575268277726e+02 1.425425425425425496e+00 2.406573104682057362e+02
6.740294377068220228e+02 1.427027027027027106e+00 2.380876432237128881e+02
6.794113171338951815e+02 1.428628628628628716e+00 2.355424701487797847e+02
6.848513846617717036e+02 1.430230230230230326e+00 2.330216001477558905e+02
6.903503378769147503e+02 1.431831831831831936e+00 2.305248429704722071e+02
6.959088832148210031e+02 1.433433433433433546e+00 2.280520092196159396e+02
7.015277360779241462e+02 1.435035035035035156e+00 2.256029103578477759e+02
7.072076209551483998e+02 1.436636636636636766e+00 2.231773587146691966e+02
7.129492715431181296e+02 1.438238238238238376e+00 2.207751674930567276e+02
7.187534308690649141e+02 1.439839839839839986e+00 2.183961507758094172e+02
7.246208514154418481e+02 1.441441441441441595e+00 2.160401235317941939e+02
7.305522952462775947e+02 1.443043043043043205e+00 2.137069016217795649e+02
7.365485341352971318e+02 1.444644644644644815e+00 2.113963018041610553e+02
7.426103496958268124e+02 1.446246246246246203e+00 2.091081417404206775e+02
7.487385335125197798e+02 1.447847847847847813e+00 2.068422400004046722e+02
7.549338872749157190e+02 1.449449449449449423e+00 2.045984160673273777e+02
7.611972229128771232e+02 1.451051051051051033e+00 2.023764903425448836e+02
7.675293627339149225e+02 1.452652652652652643e+00 2.001762841502135473e+02
7.739311395624393981e+02 1.454254254254254253e+00 1.979976197416263801e+02
7.804033968809628732e+02 1.455855855855855863e+00 1.958403202994361152e+02
7.869469889732782804e+02 1.457457457457457473e+00 1.937042099415938310e+02
7.935627810696519191e+02 1.459059059059059082e+00 1.915891137251266230e+02
8.002516494940477969e+02 1.460660660660660692e+00 1.894948576497482122e+02
8.070144818134230036e+02 1.462262262262262302e+00 1.874212686612160610e+02
8.138521769891185613e+02 1.463863863863863912e+00 1.853681746545283318e+02
8.207656455303800840e+02 1.465465465465465522e+00 1.833354044769318421e+02
8.277558096500356442e+02 1.467067067067067132e+00 1.813227879307385422e+02
8.348236034223665456e+02 1.468668668668668742e+00 1.793301557759658635e+02
8.419699729431985133e+02 1.470270270270270352e+00 1.773573397327997725e+02
8.491958764922501359e+02 1.471871871871871962e+00 1.754041724838490950e+02
8.565022846977699373e+02 1.473473473473473572e+00 1.734704876762866093e+02
8.638901807034924332e+02 1.475075075075075182e+00 1.715561199237798462e+02
8.713605603379535296e+02 1.476676676676676792e+00 1.696609048082421509e+02
8.789144322861945966e+02 1.478278278278278401e+00 1.677846788814640036e+02
8.865528182638917087e+02 1.479879879879880011e+00 1.659272796665408691e+02
8.942767531939477976e+02 1.481481481481481621e+00 1.640885456591628326e+02
9.020872853855800031e+02 1.483083083083083231e+00 1.622683163287480568e+02
9.099854767159426956e+02 1.484684684684684841e+00 1.604664321194040042e+02
9.179724028143215264e+02 1.486286286286286451e+00 1.586827344507718465e+02
9.260491532489349993e+02 1.487887887887888061e+00 1.569170657187191011e+02
9.342168317163834672e+02 1.489489489489489449e+00 1.551692692957989550e+02
9.424765562337921665e+02 1.491091091091091059e+00 1.534391895317190233e+02
9.508294593336648859e+02 1.492692692692692669e+00 1.517266717536042222e+02
9.592766882615176200e+02 1.494294294294294279e+00 1.500315622660040731e+02
9.678194051763171046e+02 1.495895895895895888e+00 1.483537083509669685e+02
9.764587873537598171e+02 1.497497497497497498e+00 1.466929582678885708e+02
9.851960273924490821e+02 1.499099099099099108e+00 1.450491612531528745e+02
9.940323334230067758e+02 1.500700700700700718e+00 1.434221675197957779e+02
1.002968929320152029e+03 1.502302302302302328e+00 1.418118282569722624e+02
1.012007054917809796e+03 1.503903903903903938e+00 1.402179956292385441e+02
1.021147966227283405e+03 1.505505505505505548e+00 1.386405227758486944e+02
1.030392935658530405e+03 1.507107107107107158e+00 1.370792638098284044e+02
1.039743252244606992e+03 1.508708708708708768e+00 1.355340738169807651e+02
1.049200221869302823e+03 1.510310310310310378e+00 1.340048088547694363e+02
1.058765167498040000e+03 1.511911911911911988e+00 1.324913259510922501e+02
1.068439429412058189e+03 1.513513513513513598e+00 1.309934831029452198e+02
1.078224365445961439e+03 1.515115115115115207e+00 1.295111392749936670e+02
1.088121351228648109e+03 1.516716716716716817e+00 1.280441543980224424e+02
1.098131780427705280e+03 1.518318318318318427e+00 1.265923893673010099e+02
1.108257064997285852e+03 1.519919919919920037e+00 1.251557060408527633e+02
1.118498635429552905e+03 1.521521521521521647e+00 1.237339672375826041e+02
1.128857941009719070e+03 1.523123123123123257e+00 1.223270367354140404e+02
1.139336450074742970e+03 1.524724724724724867e+00 1.209347792692118730e+02
1.149935650275748685e+03 1.526326326326326477e+00 1.195570605286831949e+02
1.160657048844201427e+03 1.527927927927928087e+00 1.181937471562223436e+02
1.171502172861911731e+03 1.529529529529529697e+00 1.168447067445738412e+02
1.182472569534926151e+03 1.531131131131131307e+00 1.155098078344988437e+02
1.193569806471346283e+03 1.532732732732732694e+00 1.141889199123125564e+02
1.204795471963159571e+03 1.534334334334334304e+00 1.128819134073745829e+02
1.216151175272111004e+03 1.535935935935935914e+00 1.115886596894885230e+02
1.227638546919709370e+03 1.537537537537537524e+00 1.103090310662123699e+02
1.239259238981399449e+03 1.539139139139139134e+00 1.090429007801056116e+02
1.251014925384991102e+03 1.540740740740740744e+00 1.077901430059026353e+02
1.262907302213380945e+03 1.542342342342342354e+00 1.065506328476452751e+02
1.274938088011652553e+03 1.543943943943943964e+00 1.053242463357017158e+02
1.287109024098609098e+03 1.545545545545545574e+00 1.041108604237459616e+02
1.299421874882810926e+03 1.547147147147147184e+00 1.029103529856703005e+02
1.311878428183180176e+03 1.548748748748748794e+00 1.017226028124292441e+02
1.324480495554247909e+03 1.550350350350350404e+00 1.005474896088299204e+02
1.337229912616104912e+03 1.551951951951952013e+00 9.938489399025988291e+01
1.350128539389136222e+03 1.553553553553553623e+00 9.823469747935793350e+01
1.363178260633601894e+03 1.555155155155155233e+00 9.709678250263276311e+01
1.376380986194145407e+03 1.556756756756756843e+00 9.597103238701463113e+01
1.389738651349298834e+03 1.558358358358358453e+00 9.485733135637687496e+01
1.403253217166059130e+03 1.559959959959960063e+00 9.375556452799280294e+01
1.416926670859616479e+03 1.561561561561561673e+00 9.266561790893614159e+01
1.430761026158309960e+03 1.563163163163163283e+00 9.158737839245330292e+01
1.444758323673886252e+03 1.564764764764764893e+00 9.052073375428135193e+01
1.458920631277146640e+03 1.566366366366366503e+00 8.946557264889895578e+01
1.473250044479065537e+03 1.567967967967968113e+00 8.842178460578136878e+01
1.487748686817446696e+03 1.569569569569569722e+00 8.738926002558288531e+01
1.502418710249226478e+03 1.571171171171171332e+00 8.636789017626895770e+01
1.517262295548487600e+03 1.572772772772772942e+00 8.535756718922739594e+01
1.532281652710285925e+03 1.574374374374374552e+00 8.435818405535779618e+01
1.547479021360356455e+03 1.575975975975975940e+00 8.336963462107689793e+01
1.562856671170826075e+03 1.577577577577577550e+00 8.239181358433873470e+01
1.578416902281968305e+03 1.579179179179179160e+00 8.142461649062121865e+01
1.594162045730146474e+03 1.580780780780780770e+00 8.046793972880217893e+01
1.610094463882014225e+03 1.582382382382382380e+00 7.952168052711071766e+01
1.626216550875053372e+03 1.583983983983983990e+00 7.858573694900104556e+01
1.642530733064577589e+03 1.585585585585585600e+00 7.766000788896293727e+01
1.659039469477282637e+03 1.587187187187187210e+00 7.674439306837768981e+01
1.675745252271430672e+03 1.588788788788788819e+00 7.583879303129243965e+01
1.692650607203803929e+03 1.590390390390390429e+00 7.494310914019357028e+01
1.709758094103486656e+03 1.591991991991992039e+00 7.405724357175078865e+01
1.727070307352625605e+03 1.593593593593593649e+00 7.318109931253684408e+01
1.744589876374229789e+03 1.595195195195195259e+00 7.231458015472883005e+01
1.762319466127161149e+03 1.596796796796796869e+00 7.145759069179311496e+01
1.780261777608379134e+03 1.598398398398398479e+00 7.061003631414257597e+01
1.798419548362600608e+03 1.600000000000000089e+00 7.019110859176623762e+01


==> figures/quadrupole/global/BHmat.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.418266676894371248e+00 1.919191919191919060e-02
4.837043256852916251e+00 3.838383838383838120e-02
7.256843405191431451e+00 5.757575757575757180e-02
9.678188350611044655e+00 7.676767676767676241e-02
1.210161076461300844e+01 9.595959595959595301e-02
1.452765875963577002e+01 1.151515151515151436e-01
1.695690004794000671e+01 1.343434343434343203e-01
1.938992630541993734e+01 1.535353535353535248e-01
2.182735778727517939e+01 1.727272727272727293e-01
2.426984824588218359e+01 1.919191919191919060e-01
2.671809020531390289e+01 2.111111111111110827e-01
2.917282065183932716e+01 2.303030303030302872e-01
3.163482720547260385e+01 2.494949494949494917e-01
3.410495484433111812e+01 2.686868686868686407e-01
3.658411326131731300e+01 2.878787878787878451e-01
3.907328494159234822e+01 3.070707070707070496e-01
4.157353405961676884e+01 3.262626262626262541e-01
4.408601630637278390e+01 3.454545454545454586e-01
4.661198977096462670e+01 3.646464646464646076e-01
4.915282701635820217e+01 3.838383838383838120e-01
5.171002850684996588e+01 4.030303030303030165e-01
5.428523756527101796e+01 4.222222222222221655e-01
5.688025706131149661e+01 4.414141414141413700e-01
5.949706805912629903e+01 4.606060606060605744e-01
6.213785068305979564e+01 4.797979797979797789e-01
6.480500749548671990e+01 4.989898989898989834e-01
6.750118972108462856e+01 5.181818181818181879e-01
7.022932669811422102e+01 5.373737373737372813e-01
7.299265899039683347e+01 5.565656565656564858e-01
7.579477565469956346e+01 5.757575757575756903e-01
7.863965622839691605e+01 5.949494949494948948e-01
8.153171808300012913e+01 6.141414141414140992e-01
8.447586988209592107e+01 6.333333333333333037e-01
8.747757198935056522e+01 6.525252525252525082e-01
9.054290479577282724e+01 6.717171717171717127e-01
9.367864607802439991e+01 6.909090909090909172e-01
9.689235866429734756e+01 7.101010101010100106e-01
1.001924898747422077e+02 7.292929292929292151e-01
1.035884844238348990e+02 7.484848484848484196e-01
1.070909127273431238e+02 7.676767676767676241e-01
1.107116168524682678e+02 7.868686868686868285e-01
1.144638766930648757e+02 8.060606060606060330e-01
1.183625993505300755e+02 8.252525252525252375e-01
1.224245351643454569e+02 8.444444444444443310e-01
1.266685243753267400e+02 8.636363636363635354e-01
1.311157790323182439e+02 8.828282828282827399e-01
1.357902054845862096e+02 9.020202020202019444e-01
1.407187736554679702e+02 9.212121212121211489e-01
1.459319402891129016e+02 9.404040404040403534e-01
1.514641345264281540e+02 9.595959595959595578e-01
1.573543155282068255e+02 9.787878787878787623e-01
1.636466134578749916e+02 9.979797979797979668e-01
1.703910670048197744e+02 1.017171717171717171e+00
1.776444728210058202e+02 1.036363636363636376e+00
1.854713648168910822e+02 1.055555555555555580e+00
1.939451442867901960e+02 1.074747474747474563e+00
2.031493853911686926e+02 1.093939393939393767e+00
2.131793447118838003e+02 1.113131313131312972e+00
2.241437085328427088e+02 1.132323232323232176e+00
2.361666173220696123e+02 1.151515151515151381e+00
2.493900137678097337e+02 1.170707070707070585e+00
2.639763688493650307e+02 1.189898989898989790e+00
2.801118500399574600e+02 1.209090909090908994e+00
2.980100071277844336e+02 1.228282828282828198e+00
3.179160646424253400e+02 1.247474747474747403e+00
3.401119258943811019e+02 1.266666666666666607e+00
3.649220126648103815e+02 1.285858585858585812e+00
3.927200872079777128e+02 1.305050505050505016e+00
4.239372301569876527e+02 1.324242424242424221e+00
4.590711800043729340e+02 1.343434343434343425e+00
4.986972780875233298e+02 1.362626262626262630e+00
5.434813086803501392e+02 1.381818181818181834e+00
5.941945783685665674e+02 1.401010101010100817e+00
6.517316441689754356e+02 1.420202020202020021e+00
7.171311780234599382e+02 1.439393939393939226e+00
7.916005489959109127e+02 1.458585858585858430e+00
8.765448169247321175e+02 1.477777777777777635e+00
9.736009663169407986e+02 1.496969696969696839e+00
1.084678371626815533e+03 1.516161616161616044e+00
1.212006680474244831e+03 1.535353535353535248e+00
1.358192536800515427e+03 1.554545454545454453e+00
1.526286849929230812e+03 1.573737373737373657e+00
1.719864658358987526e+03 1.592929292929292862e+00
1.943120051510509256e+03 1.612121212121212066e+00
2.200979114039530032e+03 1.631313131313131271e+00
2.499234464612960437e+03 1.650505050505050475e+00
2.844705697378590685e+03 1.669696969696969679e+00
3.245430928112209131e+03 1.688888888888888662e+00
3.710895733016969643e+03 1.708080808080807866e+00
4.252307089142997029e+03 1.727272727272727071e+00
4.882921533974759768e+03 1.746464646464646275e+00
5.618438722624082402e+03 1.765656565656565480e+00
6.477473954021821555e+03 1.784848484848484684e+00
7.482126160896204055e+03 1.804040404040403889e+00
8.658661433635648791e+03 1.823232323232323093e+00
1.003833652551498199e+04 1.842424242424242298e+00
1.165839215202744708e+04 1.861616161616161502e+00
1.356325248038578138e+04 1.880808080808080707e+00
1.580597529207400839e+04 1.899999999999999911e+00


==> figures/quadrupole/global/quad_global_100000_distance_error.txt <==
1.344792401459209419e+00
7.325698862252901788e-01
4.044122549974534797e-01
2.413045721313214764e-01
1.584243245532321598e-01
1.252289417166779495e-01
1.022889598621904567e-01
9.326002839727914884e-02
8.775435718839916244e-02
8.315499898498592002e-02
8.130687755504044378e-02
7.969965607957520126e-02
7.813281187443241182e-02
7.680935970592556172e-02
7.557644114522425738e-02
7.446728738266525371e-02
7.345263202845493666e-02
7.252572843925214618e-02
7.164247724334087131e-02
7.081090408211891674e-02
7.002942586825150473e-02
6.929152072644959026e-02
6.857995996736615529e-02
6.789558417381040545e-02
6.723129196537817875e-02
6.658949075940473472e-02
6.597712327548720113e-02
6.539081946523866984e-02
6.484548206453474850e-02
6.431498895640647140e-02
6.380036642915344614e-02
6.330923935367961664e-02
6.282148239555003510e-02
6.235007104816232132e-02
6.188679335033277912e-02
6.143879796055044806e-02
6.100373590578245936e-02
6.057778329687253660e-02
6.016736675169421372e-02
5.976469475637713469e-02
5.938042833366927176e-02
5.900908092203731303e-02
5.864682475813647738e-02
5.829707081245618511e-02
5.795337432833855967e-02
5.762376756745429124e-02
5.730229929675428185e-02
5.698777326190034714e-02
5.668005429417143776e-02
5.639920069153435411e-02
5.610733696560163408e-02
5.581687043797440434e-02
5.553527186060433496e-02
5.526294992901836789e-02
5.500273964944121102e-02
5.474508532132503491e-02
5.448950306772907398e-02
5.423747299779897030e-02
5.399349753014441589e-02
5.375785126554896709e-02
5.350557670856791181e-02
5.325802000561043192e-02
5.301162118426979569e-02
5.276963594092153736e-02
5.253155378638129508e-02
5.229975978254838842e-02
5.206957278529114608e-02
5.184392932826022843e-02
5.162308547294003347e-02
5.140749279627335189e-02
5.119605331599202946e-02
5.097891673475428431e-02
5.076360598061101931e-02
5.052533709085779701e-02
5.029825310379910236e-02
5.007948516106867226e-02
4.986568325661253076e-02
4.965512709325087259e-02
4.945150478460075966e-02
4.924992565163358732e-02
4.904960705069562332e-02
4.885089591707395679e-02
4.865597770978523362e-02
4.846406788670059446e-02
4.827775577552125691e-02
4.809147884725540473e-02
4.790878861097849079e-02
4.772855695217696065e-02
4.755117393698285455e-02
4.738114933564686881e-02
4.721801769215435568e-02
4.704969662165602029e-02
4.687678819048862050e-02
4.670574248321891775e-02
4.653438453615284243e-02
4.636951852388571799e-02
4.620054284377319437e-02
4.602932670574120394e-02
4.585763355052060314e-02
4.568908430252135999e-02
4.552565871989477930e-02
4.536621417418366248e-02
4.521130881723955247e-02
4.505565388986303155e-02
4.490091055400208947e-02
4.474675271810232835e-02
4.459479412780523178e-02
4.444517412564115422e-02
4.429945884436325282e-02
4.415610950725876171e-02
4.401610349833864899e-02
4.388170103138101102e-02
4.375950359386616972e-02
4.362779427189883430e-02
4.349492193798918521e-02
4.336302384273090643e-02
4.323267717506740909e-02
4.310375681932814701e-02
4.297625525229234467e-02
4.285173870381096123e-02
4.272841720154017808e-02
4.260653748991247158e-02
4.248578256209096377e-02
4.236636370955106784e-02
4.224820336579281771e-02
4.213233110327935932e-02
4.201622472679721748e-02
4.190074367685844847e-02
4.178630000144846479e-02
4.167184315309061665e-02
4.155846413468768791e-02
4.144799777566923749e-02
4.133855541237357878e-02
4.123042617155606854e-02
4.112370748824585587e-02
4.101814678082469495e-02
4.091388586018568363e-02
4.081055096282305145e-02
4.070780726082451340e-02
4.060605391689660337e-02
4.050370547150278916e-02
4.040205976966924212e-02
4.030161382374933265e-02
4.020161649701663870e-02
4.010223022015153849e-02
4.000547259121908783e-02
3.990921709108417176e-02
3.981380409593514996e-02
3.971942160823243445e-02
3.962533569560193480e-02
3.954404744197134725e-02
3.944832953465218783e-02
3.934942370270338996e-02
3.925014024486778857e-02
3.915117686948765136e-02
3.905329324121281642e-02
3.895582152008805060e-02
3.885942959819971981e-02
3.876367605953386780e-02
3.866890884829385366e-02
3.857489204106170216e-02
3.848318086114495967e-02
3.839214961117430602e-02
3.830192267863009176e-02
3.821223990465142523e-02
3.812327249320594802e-02
3.803485001221184464e-02
3.794701809296755629e-02
3.785979574260917024e-02
3.777337354147217163e-02
3.768753532365987785e-02
3.760217045625378202e-02
3.751763178679506233e-02
3.743342094685157134e-02
3.735016846862414946e-02
3.726726817912161260e-02
3.718499594025762023e-02
3.710311584464941193e-02
3.702116198740754149e-02
3.694695402522542999e-02
3.687114016209044887e-02
3.679405627817801394e-02
3.669492096369850187e-02
3.659998314731080504e-02
3.650550007007750258e-02
3.641228048655881927e-02
3.632094447360307427e-02
3.622941432067890849e-02
3.613871795659771152e-02
3.604884149282941430e-02
3.596010230104188660e-02
3.587194267461792790e-02
3.578471619898514200e-02
3.569835413178334971e-02
3.561273934167490801e-02
3.552801279162303566e-02
3.544365149986668934e-02
3.536022960253581288e-02
3.527742223985001063e-02
3.519523948007793890e-02
3.511360556077007533e-02
3.503248405210530186e-02
3.495178521553717055e-02
3.487154937262569587e-02
3.479095093933642219e-02
3.471112869186294275e-02
3.463162004853673204e-02
3.455253537453511353e-02
3.447214527613823992e-02
3.439214626242580869e-02
3.431266216095701233e-02
3.423339347191337034e-02
3.415473516915632640e-02
3.407650840919674434e-02
3.399852236062678168e-02
3.392107908486207551e-02
3.384391992747003836e-02
3.376718573190896910e-02
3.369074683168761519e-02
3.361468412181891491e-02
3.353897065991973819e-02
3.346912320709104216e-02
3.339344700467121452e-02
3.331581206355683361e-02
3.323802747839746385e-02
3.316029890344298486e-02
3.308278220283120824e-02
3.300576633520625053e-02
3.292924380500970166e-02
3.285305643034119177e-02
3.277732658828184931e-02
3.270175002640986206e-02
3.262654421389088455e-02
3.255176057323849043e-02
3.247717257135475377e-02
3.240297040343401852e-02
3.232916622977059090e-02
3.225564525462133042e-02
3.218284571425536478e-02
3.211040580489278595e-02
3.203842693887247461e-02
3.196681036529237796e-02
3.189563281423034302e-02
3.182477665044770865e-02
3.175432997693556497e-02
3.168423330370354757e-02
3.161439739296551671e-02
3.154475981140945906e-02
3.147558426765106193e-02
3.140635881221823245e-02
3.133764730380052266e-02
3.126887173069131665e-02
3.120044501254593330e-02
3.113230857532405318e-02
3.106292463243132476e-02
3.099390778697923635e-02
3.092518149843601072e-02
3.085666264159206765e-02
3.078845032510339058e-02
3.072025762724333101e-02
3.065217994843045385e-02
3.059173413303792333e-02
3.052258339273302562e-02
3.045103002881277901e-02
3.037920633200846474e-02
3.030749688554553248e-02
3.023601865778774780e-02
3.016457130525712974e-02
3.009394293985878654e-02
3.002365871047455240e-02
2.995361168760915169e-02
2.988400382480702402e-02
2.981481731416038908e-02
2.974591669093448396e-02
2.967738795083960796e-02
2.960901438846177264e-02
2.954116851007932212e-02
2.947358652915984048e-02
2.940628241896846642e-02
2.933927820457936028e-02
2.927256355470367333e-02
2.920616845257142588e-02
2.914004711684639592e-02
2.907441276823293994e-02
2.900900832752099576e-02
2.894375194222498920e-02
2.887860560339589738e-02
2.881370665903782574e-02
2.874903282565294607e-02
2.868474485877637453e-02
2.862078288376343482e-02
2.855695939908453260e-02
2.849216745843162479e-02
2.842757088417147832e-02
2.836326132643861991e-02
2.829908594358821264e-02
2.823515570814891587e-02
2.817163103559150797e-02
2.810833081769728570e-02
2.804533856209870391e-02
2.798252826712384345e-02
2.792003317122813272e-02
2.785763253975358927e-02
2.779545392062986522e-02
2.773359744702872179e-02
2.767206043130437595e-02
2.761031992769760399e-02
2.754904206767404273e-02
2.748771624855450915e-02
2.742674612555911703e-02
2.736595314043869381e-02
2.730544925413348756e-02
2.724544847730432998e-02
2.718548350811081718e-02
2.712595571099549532e-02
2.706644503052090325e-02
2.700739057641613622e-02
2.694836519656875970e-02
2.688977063707408827e-02
2.683149773316111097e-02
2.677326093583797320e-02
2.671542788471235538e-02
2.665791196321113526e-02
2.660060861557161926e-02
2.654217490203615581e-02
2.648387482673854668e-02
2.642587331987440377e-02
2.636813824487235086e-02
2.630994140279992871e-02
2.625269992534557534e-02
2.619472631078529484e-02
2.613717491950384372e-02
2.607985779593141248e-02
2.602289360404034038e-02
2.596616602049226646e-02
2.590973785597677423e-02
2.585376039437449480e-02
2.579812149095819448e-02
2.574281095619653306e-02
2.568727895034952913e-02
2.563199246234648676e-02
2.557686167201006500e-02
2.552191843986166206e-02
2.546705953096648281e-02
2.541244780188034805e-02
2.535804958271013071e-02
2.530367673794046632e-02
2.524941641091290809e-02
2.519539575300796738e-02
2.514155702427798428e-02
2.508787306492392746e-02
2.503318930673613732e-02
2.497882090679411429e-02
2.492429140431883655e-02
2.486990013025499810e-02
2.481578281756264409e-02
2.476188524825622198e-02
2.470807589202828752e-02
2.465457231387559525e-02
2.460113049722606818e-02
2.454785963264630166e-02
2.449481311995333616e-02
2.444203653608237325e-02
2.438936524689360244e-02
2.433696465468579082e-02
2.428469503804357027e-02
2.423240537572020348e-02
2.418030212725196318e-02
2.412840080423329925e-02
2.407664829794584072e-02
2.402501842395512663e-02
2.397348485304694535e-02
2.392216748588982256e-02
2.387100594330840084e-02
2.381990737382269976e-02
2.376803552552407203e-02
2.371624119711239834e-02
2.366441985968668546e-02
2.361267090085625298e-02
2.356107500594325707e-02
2.350951171569779299e-02
2.345819026123306325e-02
2.340695353438250470e-02
2.335586339698351652e-02
2.330491040499739486e-02
2.325411918805811093e-02
2.320343882398781879e-02
2.315271601873132579e-02
2.310154529968671058e-02
2.305078441745706669e-02
2.300021778652873439e-02
2.294975327638219473e-02
2.289910706205725358e-02
2.284863935920231071e-02
2.279823184021277649e-02
2.274713617158890741e-02
2.269612070816131449e-02
2.264520166867008133e-02
2.259446446646494119e-02
2.254378152951119069e-02
2.249337854610569676e-02
2.244295344085686650e-02
2.239271907498429151e-02
2.234265357888575235e-02
2.229256434864286887e-02
2.224261719015006855e-02
2.219284598400041858e-02
2.214309601807211772e-02
2.209356185380099633e-02
2.204413146942862944e-02
2.199483091808157251e-02
2.194547433850538298e-02
2.189626124744504035e-02
2.184627203857814753e-02
2.179653173541118080e-02
2.174676840047142998e-02
2.169723030235501046e-02
2.164788719696124006e-02
2.159849239964438394e-02
2.154930416745414953e-02
2.150012601804706172e-02
2.145126555617117223e-02
2.140238785560444335e-02
2.135380295753275953e-02
2.130509826372213589e-02
2.125666295608566111e-02
2.120821302113506251e-02
2.116004603447300611e-02
2.111187038689690126e-02
2.106310874160688060e-02
2.101422666717786894e-02
2.096548718872441250e-02
2.091684540957085281e-02
2.086844587667268866e-02
2.082015172321356397e-02
2.077185665904072304e-02
2.072369233724188908e-02
2.067568248227259070e-02
2.062787889565919144e-02
2.058039910027302175e-02
2.053270043485012561e-02
2.048523082252368469e-02
2.043804257018000739e-02
2.039003088097214242e-02
2.034218458772261290e-02
2.029451647625113084e-02
2.024679385417539265e-02
2.019937223857156197e-02
2.015203937677394891e-02
2.010477596541366402e-02
2.005749929139930346e-02
2.001061395295919074e-02
1.996355907917265332e-02
1.991682981662499727e-02
1.987002738295961038e-02
1.982358528250223809e-02
1.977636661380416730e-02
1.972943025148559196e-02
1.968248132765745492e-02
1.963574450757244599e-02
1.958910733439576599e-02
1.954253878156958155e-02
1.949627015327940610e-02
1.945012824950177743e-02
1.940391426871508965e-02
1.935792631002230396e-02
1.931203909695379181e-02
1.926617132404983071e-02
1.922048826609936562e-02
1.917504302964766899e-02
1.912963766901332532e-02
1.908445455022608761e-02
1.903927100069704309e-02
1.899426314298069754e-02
1.894938163620232818e-02
1.890471293936828862e-02
1.885997793016917431e-02
1.881551412905282938e-02
1.877026898065719401e-02
1.872530161593179143e-02
1.868051817018123381e-02
1.863667480729045908e-02
1.859349667902810213e-02
1.855109133775253993e-02
1.850917399296702487e-02
1.846753081349155126e-02
1.842614830878188184e-02
1.838421931816694790e-02
1.834240840324934813e-02
1.830083286143618926e-02
1.825940944908417338e-02
1.821797971177403427e-02
1.817691436314775033e-02
1.813600739691853883e-02
1.809533794171740151e-02
1.805474149818023927e-02
1.801367606885429309e-02
1.797281459009112889e-02
1.793202745514798149e-02
1.789138773878455949e-02
1.785099407740331143e-02
1.781074745531476336e-02
1.777063493677117842e-02
1.773003379631664725e-02
1.768901212446704826e-02
1.764813806924379544e-02
1.760745554222799270e-02
1.756691303650339403e-02
1.752662263144946428e-02
1.748656268188766849e-02
1.744660652911920670e-02
1.740629985180227463e-02
1.736618189751907085e-02
1.732620132266311092e-02
1.728648043426419048e-02
1.724688181623587960e-02
1.720757424276048858e-02
1.716841414554631101e-02
1.712900317001165434e-02
1.708962764996314887e-02
1.705058654004537252e-02
1.701161742275870623e-02
1.697297263376877988e-02
1.693442537103009848e-02
1.689552110818723016e-02
1.685677784072126331e-02
1.681827594194091474e-02
1.677993769697690152e-02
1.674173463527053179e-02
1.670372618540051299e-02
1.666534249246654636e-02
1.662640391249598296e-02
1.658756260550476105e-02
1.655691942961674476e-02
1.651731352509774875e-02
1.647545882751339300e-02
1.643268730822477694e-02
1.638968663847831242e-02
1.634656507746169024e-02
1.630373503459009790e-02
1.626074880398523451e-02
1.621794686184549819e-02
1.617493578339046501e-02
1.613219165053823151e-02
1.608923773974508045e-02
1.604652587557056642e-02
1.600407284495537069e-02
1.596144842935837832e-02
1.591904434628039697e-02
1.587653270889158308e-02
1.583417909281278207e-02
1.579212512714482652e-02
1.574986437355671218e-02
1.570789420992993804e-02
1.566571609112602653e-02
1.562375138072272414e-02
1.558164702650905245e-02
1.553972996129422690e-02
1.549806009085214105e-02
1.545623191438457410e-02
1.541462614965169453e-02
1.537286714245395154e-02
1.533135574491307530e-02
1.528971956026500129e-02
1.524792313829467089e-02
1.520635904733736062e-02
1.516462314874053238e-02
1.512309374223404397e-02
1.508138798327876909e-02
1.503986455426449716e-02
1.499811428514984980e-02
1.495613276749846975e-02
1.491422437246688049e-02
1.487199563766298041e-02
1.482920734211915642e-02
1.478555606786394021e-02
1.473547759536304562e-02
1.470026885548850540e-02
1.466595599398150436e-02
1.463175592167774951e-02
1.459758829122503355e-02
1.456338716706931727e-02
1.452953216891031234e-02
1.449580278177672009e-02
1.446201132770509254e-02
1.442838964704631563e-02
1.439475002683773645e-02
1.436128900220158197e-02
1.432780235871348486e-02
1.429454886696982299e-02
1.426128301747506613e-02
1.422807381958682629e-02
1.419494457431871512e-02
1.416194446605968833e-02
1.412905128061641737e-02
1.409633077180197543e-02
1.406369799990679799e-02
1.403105645408956464e-02
1.399851028640733408e-02
1.396621110558042556e-02
1.393384413505768284e-02
1.390167755338039823e-02
1.386963149556534255e-02
1.383761598126985459e-02
1.380582705350972411e-02
1.377408043017815976e-02
1.374230105929199162e-02
1.371068617743603085e-02
1.367927767956139337e-02
1.364800350342497762e-02
1.361676457120022596e-02
1.358571395873636907e-02
1.355472431140086059e-02
1.352378631626494250e-02
1.349295944440818094e-02
1.346235392055139708e-02
1.343174285203701732e-02
1.340137973073405805e-02
1.337103323062044206e-02
1.334084158225963893e-02
1.331075765083157905e-02
1.328087751348055144e-02
1.325093304001260727e-02
1.322120165052123771e-02
1.319155622059139769e-02
1.316205377815844908e-02
1.313273370903605790e-02
1.310342173927712961e-02
1.307426655237638180e-02
1.304523237118919085e-02
1.301632779688292364e-02
1.298749207967242122e-02
1.295827904535997929e-02
1.292909422710675736e-02
1.290011295204199042e-02
1.287119054943617821e-02
1.284245722553190375e-02
1.281381427318336458e-02
1.278538770314090016e-02
1.275701423335154870e-02
1.272887349465630889e-02
1.270083658270109404e-02
1.267297053438684248e-02
1.264522637725370643e-02
1.261763637703121159e-02
1.259024479530942119e-02
1.256300430804382223e-02
1.253598476413844871e-02
1.250909961150901972e-02
1.248266567099461273e-02
1.245615473230659437e-02
1.242989712703387525e-02
1.240380603903964811e-02
1.237798572293139117e-02
1.235230017832804686e-02
1.232708435968252539e-02
1.230179030459313712e-02
1.227702414985818238e-02
1.225231005177984146e-02
1.222847604986996607e-02
1.220916569469337846e-02
1.219486945699974588e-02
1.218117348216049382e-02
1.216777967414386930e-02
1.215431888818379810e-02
1.214103168284451362e-02
1.212765615272147490e-02
1.211442981727913273e-02
1.210107206091864951e-02
1.208793060648708645e-02
1.207472399316646648e-02
1.206167798170339374e-02
1.204849423411273428e-02
1.203553466118466135e-02
1.202242883785514457e-02
1.200952539319592727e-02
1.199644661784858221e-02
1.198362965671347265e-02
1.197082088662555083e-02
1.195808491409022269e-02
1.194531204654477111e-02
1.193246615736385033e-02
1.191976786173148950e-02
1.190710146512746238e-02
1.189451853044689970e-02
1.188194667248025985e-02
1.186944453717224228e-02
1.185696721926278625e-02
1.184449509849296207e-02
1.183213821468666500e-02
1.181965659854915252e-02
1.180708775789801081e-02
1.179468160401506843e-02
1.178237058641922082e-02
1.177005942694753921e-02
1.175784167740137609e-02
1.174559445258658956e-02
1.173348361076091174e-02
1.172135320156001033e-02
1.170924399269739589e-02
1.169721133663243276e-02
1.168511556143738035e-02
1.167249637450239533e-02
1.165986476684892879e-02
1.164732593949196864e-02
1.163477774890409391e-02
1.162231006785477763e-02
1.160990389049141973e-02
1.159750398702710100e-02
1.158512785502526128e-02
1.157280373248481022e-02
1.156052112291961788e-02
1.154827459882607106e-02
1.153603617330122011e-02
1.152387808321945172e-02
1.151172148593697028e-02
1.149962214335245592e-02
1.148753680643377177e-02
1.147550227207812766e-02
1.146347053043554262e-02
1.145159781244958763e-02
1.143975834376663274e-02
1.142793238112578894e-02
1.141605362703222021e-02
1.140427898470996321e-02
1.139259666458274436e-02
1.138089298040392133e-02
1.136916596792500803e-02
1.135750204568714700e-02
1.134601293582594705e-02
1.133438214796322376e-02
1.132293134486402932e-02
1.131142730920917105e-02
1.130001580980671307e-02
1.128846909707254334e-02
1.127716693162320212e-02
1.126575023039386343e-02
1.125449701479461044e-02
1.124308825995257513e-02
1.123190058213722510e-02
1.122061444021510250e-02
1.120949655978995332e-02
1.119821833574839373e-02
1.118710299105815133e-02
1.117596129047871041e-02
1.116492843893516704e-02
1.115387244766647724e-02
1.114290080204172716e-02
1.113178866321479742e-02
1.112086993366121802e-02
1.110988569501974998e-02
1.109907216878461972e-02
1.108812691612726976e-02
1.107733012765026517e-02
1.106642759135445693e-02
1.105564588178485456e-02
1.104486938262230246e-02
1.103413523308986559e-02
1.102339966993305838e-02
1.101275283822487558e-02
1.100205014969753842e-02
1.099094756046865157e-02
1.097988282832464309e-02
1.096873000223699650e-02
1.095769071003199757e-02
1.094657938766731460e-02
1.093560838828863332e-02
1.092457946504673573e-02
1.091366672043724180e-02
1.090266019455855481e-02
1.089180661877876995e-02
1.088103730470771531e-02
1.087012681517829371e-02
1.085940708486097389e-02
1.084869204861088447e-02
1.083798858780416971e-02
1.082730666818728336e-02
1.081657505882827053e-02
1.080593557874037075e-02
1.079523490777450911e-02
1.078466723748460962e-02
1.077416218168970180e-02
1.076359596162411968e-02
1.075301430792691484e-02
1.074253804710045487e-02
1.073213666834966530e-02
1.072173890587877799e-02
1.071126416709307708e-02
1.070052504653125867e-02
1.070654137618040451e-02
1.069439518571048235e-02
1.067716492789434583e-02
1.065843876366478170e-02
1.063947898460621509e-02
1.062041190548460197e-02
1.060159687598963112e-02
1.058299294528579522e-02
1.056411753137486038e-02
1.054544471966149116e-02
1.052688000888035887e-02
1.050854830727966996e-02
1.049024920821331995e-02
1.047219374694920331e-02
1.045423170969738552e-02
1.043601238282766165e-02
1.041786460248948082e-02
1.039990859137839008e-02
1.038202725301590537e-02
1.036424222537219754e-02
1.034664529777259284e-02
1.032872810072546325e-02
1.031092666207783330e-02
1.029316205826370616e-02
1.027556801650716077e-02
1.025812232839928319e-02
1.024073784007988215e-02
1.022308176626840655e-02
1.020549606498227097e-02
1.018807559268378529e-02
1.017074736442230738e-02
1.015351880069480933e-02
1.013606534479254660e-02
1.011867488942516137e-02
1.010132333154106603e-02
1.008428960926122282e-02
1.006718628686258284e-02
1.005000794337066079e-02
1.003275907053921209e-02
1.001582565132299978e-02
9.998906695766250283e-03
9.981881866086984856e-03
9.964841441571958142e-03
9.947933432342459525e-03
9.931236391001563996e-03
9.914227489848763397e-03
9.897382469227139490e-03
9.880574607768650985e-03
9.864059746148462135e-03
9.847153171368716942e-03
9.830507088752809403e-03
9.813886490827450695e-03
9.797492018361386723e-03
9.780764738680882905e-03
9.764302818153788519e-03
9.747817419536373290e-03
9.731567395489061634e-03
9.715006726610034282e-03
9.698712747180107674e-03
9.682432198444640425e-03
9.666069288545690169e-03
9.649703638860418486e-03
9.633597251529438590e-03
9.617481599931200845e-03
9.601365152130777320e-03
9.585261629285262222e-03
9.569394701290602143e-03
9.553231589683752051e-03
9.537365563133316793e-03
9.521466353251724010e-03
9.505585120897176374e-03
9.489706672689267666e-03
9.474098674809292020e-03
9.458318871973644612e-03
9.442645291912641139e-03
9.426944691981969590e-03
9.411178766118521999e-03
9.395737793968975127e-03
9.380119764198696641e-03
9.364702717650372210e-03
9.349137854134081591e-03
9.333699266571951134e-03
9.318452515566857941e-03
9.303130486910752769e-03
9.287916063754859258e-03
9.272647070821184168e-03
9.257472197343177486e-03
9.242251422259427016e-03
9.227120269391252474e-03
9.211996807877480264e-03
9.196980070306970748e-03
9.181938090874473476e-03
9.167020994734554826e-03
9.152069861456071931e-03
9.137137227620108562e-03
9.122106772121029925e-03
9.107305583965354806e-03
9.092329888104787317e-03
9.077681794231127685e-03
9.062892546029249069e-03
9.048193663951304908e-03
9.033621907656315050e-03
9.019014017491982366e-03
9.004556323166207701e-03
8.990128704624900102e-03
8.975609098408963982e-03
8.961156258530722507e-03
8.946864974286233840e-03
8.932570494562643362e-03
8.918243532293680664e-03
8.904113994491053702e-03
8.890035056214997192e-03
8.875896304317936608e-03
8.861818759646393137e-03
8.847804827340504177e-03
8.833805705838819813e-03
8.819925978157380775e-03
8.806118053070400437e-03
8.792355681554892347e-03
8.778661031338742468e-03
8.765001285610847168e-03
8.751404800678057663e-03
8.737835570046103423e-03
8.724330122578734248e-03
8.710831834702593979e-03
8.697304668003674397e-03
8.683913444100962303e-03
8.670532448789007585e-03
8.657324735188794487e-03
8.644009336110794819e-03
8.630840328890681049e-03
8.617747754653366093e-03
8.604641015755346359e-03
8.591632040254962646e-03
8.578606798627782734e-03
8.565737288145639644e-03
8.552858642101701658e-03
8.540043665322795755e-03
8.527361185797492638e-03
8.514667233117098610e-03
8.502086759514755621e-03
8.489491967299381270e-03
8.477028674227097063e-03
8.464618039211098052e-03
8.452244527407087871e-03
8.439925877872568941e-03
8.427725402604484967e-03
8.415537397505846659e-03
8.403420192011918505e-03
8.391432859890598714e-03
8.379415651748361310e-03
8.367512148532393543e-03
8.355694233564383427e-03
8.343929758770865512e-03
8.332198268848780773e-03
8.320543883820837386e-03
8.308950236008427054e-03
8.297505974178233032e-03
8.285962079253243739e-03
8.274599897559289582e-03
8.263332861616975653e-03
8.252133642569882757e-03
8.240986872965936141e-03
8.230000008122384178e-03
8.219028498776731473e-03
8.208120971762555146e-03
8.197319789488970512e-03
8.186603526404125780e-03
8.175890063057482740e-03
8.165335348464133544e-03
8.154863360743603434e-03
8.144457868287673444e-03
8.134109321803546094e-03
8.123930448711466981e-03
8.113827004702716186e-03
8.103875910324621207e-03
8.093995361491792759e-03
8.084140785482982552e-03
8.074389163297621477e-03
8.064840861048014342e-03
8.055446405859503084e-03
8.046091538900207452e-03
8.036923881187816796e-03
8.027923830365305338e-03
8.019085256998926062e-03
8.010351352915091871e-03
8.001866443179985605e-03
7.993663919174155003e-03
7.985723672166725184e-03
7.978052295699037538e-03
7.970811664806547875e-03
7.964285858684848687e-03
7.958762832756233196e-03
7.954452504162944776e-03
7.951008705758599859e-03
7.947878050663565591e-03
7.944866059768868755e-03
7.941796195529106026e-03
7.938680127900249461e-03
7.935651630951176885e-03
7.932658108766355715e-03
7.929622874189379625e-03
7.926623356949203530e-03
7.923628819592926781e-03
7.920609901292735219e-03
7.917566747251341547e-03
7.914498006697641419e-03
7.911546771403578371e-03
7.908560160537436018e-03
7.905673721136161416e-03
7.902723614587263412e-03
7.899853184266013989e-03
7.896949817105985633e-03
7.894064950624177582e-03
7.891139905210680858e-03
7.888268626250857091e-03
7.885304276931676473e-03
7.882432392560378281e-03
7.879597713559022970e-03
7.876673063391185364e-03
7.873880383394867705e-03
7.871045289222390953e-03
7.868139727328183480e-03
7.865308760359106949e-03
7.862485950052344741e-03
7.859640881044146696e-03
7.856726735207710324e-03
7.853900231051482231e-03
7.851122855127035463e-03
7.848323781293029336e-03
7.845536162376123140e-03
7.842736177446664458e-03
7.839938930765233405e-03
7.837134787251402029e-03
7.834374005936499408e-03
7.831500401752074236e-03
7.828723073806853963e-03
7.825975636924551934e-03
7.823212161573210935e-03
7.820447021569539026e-03
7.817641209175553788e-03
7.814863036428839130e-03
7.812104004307672545e-03
7.809379645656806639e-03
7.806613492644585289e-03
7.803879455152800543e-03
7.801119548686405794e-03
7.798399537644225277e-03
7.795665650476897406e-03
7.792931853503615343e-03
7.790191807325591057e-03
7.787486751838188642e-03
7.784745990173276738e-03
7.782017139542705096e-03
7.779297062150274632e-03
7.776562878671915494e-03
7.773850365875979371e-03
7.771141134815309597e-03
7.768441898065224678e-03
7.765742327617042827e-03
7.763061494616954085e-03
7.760314304488709347e-03
7.757021127284090614e-03
7.753884482485208854e-03
7.750820207081484184e-03
7.747742950372967993e-03
7.744712227694856843e-03
7.741667982169822722e-03
7.738671985215522797e-03
7.735646642373089285e-03
7.732622687740272477e-03
7.729622773332285590e-03
7.726731339565964460e-03
7.723721520008532127e-03
7.720847039258129166e-03
7.717949709223160225e-03
7.715055647098968336e-03
7.712153111535194512e-03
7.709237394443418760e-03
7.706302668274543285e-03
7.703403098300387088e-03
7.700467610521929789e-03
7.697641773747402813e-03
7.694697570995092696e-03
7.691797769395320242e-03
7.689043405353618299e-03
7.686140772262707067e-03
7.683327118732330603e-03
7.680420886880516378e-03
7.677681011369194217e-03
7.674868912546119887e-03
7.672022230523581690e-03
7.669136758019032968e-03
7.666298633778392824e-03
7.663476539517431393e-03
7.660659685436917513e-03
7.657935012655461143e-03
7.655113511274790582e-03
7.652315564343843170e-03
7.649511375973238117e-03
7.646767719744806784e-03
7.643965762561383791e-03
7.641255685710072500e-03
7.638477183956251561e-03
7.635764526215198765e-03
7.632996654930107074e-03
7.630286522140886096e-03
7.627519073906649169e-03
7.624825251607299237e-03
7.622167546746821433e-03
7.619367716104393819e-03
7.616687342712700690e-03
7.613998468360937133e-03
7.611236704917190982e-03
7.608568715203101185e-03
7.605882207803176150e-03
7.603151694263981207e-03
7.600485499382823862e-03
7.597814892541947945e-03
7.595050996681815964e-03
7.592384468509982311e-03
7.589734413295987601e-03
7.587051562077597178e-03
7.584433065775841171e-03
7.581757426082417345e-03
7.579085932143067757e-03
7.576428939930097799e-03
7.573816089372622726e-03
7.571182040770605727e-03
7.568600525840825724e-03
7.566009180244261632e-03
7.563396495936821132e-03
7.560704596323108637e-03
7.558103960423799561e-03
7.555528348423112134e-03
7.552961340498635760e-03
7.550370860480962350e-03
7.547776156369687128e-03
7.545175966534296494e-03
7.542633539412205851e-03
7.540029742823779225e-03
7.537421984832280708e-03
7.534739888825952442e-03
7.532145152580611847e-03
7.529543156257563832e-03
7.526955007046223084e-03
7.524399815815963587e-03
7.521618100881624983e-03
7.518953909029307651e-03
7.516352551800334174e-03
7.513800703251955967e-03
7.511024828335681122e-03
7.508343547086761098e-03
7.505549056110936458e-03
7.503012386193093873e-03
7.500476306425736192e-03
7.497903471265583188e-03
7.495133865860838067e-03
7.492576993683403713e-03
7.489828945667904685e-03
7.487296140235698977e-03
7.484754973252556384e-03
7.482047525506899631e-03
7.479541827717790282e-03
7.477067054030238184e-03
7.474365819030505051e-03
7.471882363046176458e-03
7.469163676159298708e-03
7.466644367604582770e-03
7.463926268201836675e-03
7.461415234504750575e-03
7.458665226686239831e-03
7.456109705748927008e-03
7.453339225229365338e-03
7.450873964698755993e-03
7.448187570553549929e-03
7.445695826746045326e-03
7.442985005490535162e-03
7.440531402078042963e-03
7.437829422118871943e-03
7.435345032760237553e-03
7.432673398075343406e-03
7.430179789590055962e-03
7.427501735466113773e-03
7.425033904007737745e-03
7.422369329611541028e-03
7.419931910177281903e-03
7.417279721731480716e-03
7.414845068789712411e-03
7.412213880515204981e-03
7.409773513771767024e-03
7.407146466393133184e-03
7.404709144303540241e-03
7.402075255113414916e-03
7.399617866567666409e-03
7.396979847537754095e-03
7.394599525699894170e-03
7.392001681552673280e-03
7.389583245935407371e-03
7.386975627853005315e-03
7.384546616439672390e-03
7.381915314916723085e-03
7.379420483530341017e-03
7.376804550693984164e-03
7.374109760036183514e-03
7.371431687923295922e-03
7.368975418586971339e-03
7.366306621856478186e-03
7.363641576371600383e-03
7.360994829223097349e-03
7.358581795068379512e-03
7.355963476666511035e-03
7.353333101394579456e-03
7.350696660254896209e-03
7.348074359903515422e-03
7.345447758144976226e-03
7.343024470291460368e-03
7.340385829284045566e-03
7.337789669043220941e-03
7.335183427875596393e-03
7.332558821023655617e-03
7.329939959461372057e-03
7.327345506277697582e-03
7.324688020274739558e-03
7.322257430598860806e-03
7.319642431007539023e-03
7.317049444813970328e-03
7.314425080215064025e-03
7.311759353926330224e-03
7.309120668991254434e-03
7.306409348959670876e-03
7.303786250082158586e-03
7.301198192103825965e-03
7.298565993347216029e-03
7.295956470358449381e-03
7.293329773710376454e-03
7.290699281001623323e-03
7.288056323671692101e-03
7.285402702156083127e-03
7.282759729371527345e-03
7.280149490432709716e-03
7.277550491620038767e-03
7.274920579011357781e-03
7.272285898808678387e-03
7.269654866660922241e-03
7.267070950025435530e-03
7.264486397625529411e-03
7.261893936489154620e-03
7.259228962564962147e-03
7.256628519679669299e-03
7.254047138008528663e-03
7.251482059687118162e-03
7.248851995565473542e-03
7.246234081894007903e-03
7.243604247906562307e-03
7.240991250185303471e-03
7.238422883905215946e-03
7.235846829096562009e-03
7.233254232999259369e-03
7.230677598267392682e-03
7.228001032012911810e-03
7.225515007339074723e-03
7.223134932803329349e-03
7.220681247521846396e-03
7.218117458257503581e-03
7.215564972427918403e-03
7.213060918904455436e-03
7.210463259779910546e-03
7.207865267761876839e-03
7.205279963399027418e-03
7.202797916606985124e-03
7.200227758000912054e-03
7.197628075130419432e-03
7.195022388735884331e-03
7.192542193092781901e-03
7.189993430182496821e-03
7.187468903388057745e-03
7.185055261472784484e-03
7.182551399485684676e-03
7.180019918533152475e-03
7.177493580080213098e-03
7.174962777290218308e-03
7.172612264044994287e-03
7.170015678746114937e-03
7.167620109634189295e-03
7.165123189112760846e-03
7.162612890909793480e-03
7.160133181181678116e-03
7.157619562299588449e-03
7.155207717902178043e-03
7.152578534292836250e-03
7.150173283771751008e-03
7.147625576069903917e-03
7.145194308555883646e-03
7.142790617657555734e-03
7.140237711501989937e-03
7.137830117428857826e-03
7.135397256537446588e-03
7.132894811271351179e-03
7.130537575976906954e-03
7.128036259573236957e-03
7.125611155815150290e-03
7.123225775681492518e-03
7.120815792699975062e-03
7.118310829190236527e-03
7.115969300877426906e-03
7.113390374653419217e-03
7.111044412443497283e-03
7.108576770550946965e-03
7.106199493816178596e-03
7.103685744765512490e-03
7.101251920271125194e-03
7.098858002827297849e-03
7.096398185208865894e-03
7.093981025070044202e-03
7.091547314169273190e-03
7.089089173152604909e-03
7.086777015104456581e-03
7.084363674663749985e-03
7.081923319210335632e-03
7.079628098998757245e-03
7.077158073034696406e-03
7.074854743794972006e-03
7.072467496616415342e-03
7.070065740368459625e-03
7.067723224021943071e-03
7.065326116239788873e-03
7.062992223389864474e-03
7.060589895297240785e-03
7.058232364965162479e-03
7.055746054100951910e-03
7.053492364829780717e-03
7.051105497613331836e-03
7.048840369737403681e-03
7.046464580507005859e-03
7.044176106627807361e-03
7.041745935061980398e-03
7.039442639505072083e-03
7.036955962325278612e-03
7.034654843218862350e-03
7.032262492488220405e-03
7.030023547469227765e-03
7.027646870319575328e-03
7.025377367917396386e-03
7.023006245151642082e-03
7.020728312370569900e-03
7.018359782714009114e-03
7.016070316630042616e-03
7.013830762484934110e-03
7.011597450564147245e-03
7.009368079255283088e-03
7.007004616255067646e-03
7.004757297830128092e-03
7.002385331821597836e-03
7.000156598119327937e-03
6.997798060040028023e-03
6.995563851954879689e-03
6.993226017655475128e-03
6.990976528348193629e-03
6.988756861098382317e-03
6.986410290846144233e-03
6.984201322045967796e-03
6.981868766459474462e-03
6.979647405354365806e-03
6.977305106774445674e-03
6.975078407463077175e-03
6.972822964883290502e-03
6.970592259459351854e-03
6.968213437575884392e-03
6.965972563919241994e-03
6.963666235702234940e-03
6.961455147041921247e-03
6.959143251737531961e-03
6.956931649925786332e-03
6.954685018368044445e-03
6.952370803741787786e-03
6.950160053417267503e-03
6.947846313669910935e-03
6.945634505036556855e-03
6.943429313045508013e-03
6.941208143073733343e-03
6.938988383715549019e-03
6.936664400797581259e-03
6.934446320465689935e-03
6.932244275897643006e-03
6.930047344436204328e-03
6.927858661821150246e-03
6.925657867639248635e-03
6.923438757480164171e-03
6.921203656619535557e-03
6.918911008522226139e-03
6.916731134971831202e-03
6.914550166923709440e-03
6.912350272580270252e-03
6.910169590016385435e-03
6.907964428191522115e-03
6.905570668919068338e-03
6.903362531945084028e-03
6.901073015262173226e-03
6.898828711831703035e-03
6.896668071398170258e-03
6.894517419538476188e-03
6.892356164556061142e-03
6.890211268516556464e-03
6.888054410828388895e-03
6.885947245313808231e-03
6.883801504975633513e-03
6.881613901258121918e-03
6.879490390474559194e-03
6.877339118468819498e-03
6.875206647943583362e-03
6.873066629293650767e-03
6.870901434661905866e-03
6.868754302758761122e-03
6.866631606594083767e-03
6.864476483023317956e-03
6.862379379772742816e-03
6.860252992915705228e-03
6.858151291660638180e-03
6.856015477723118902e-03
6.854077877784720864e-03
6.851951393196724534e-03
6.849866172101285941e-03
6.847728625157712030e-03
6.845580847871269269e-03
6.843459610955825514e-03
6.841370843575436331e-03
6.839261430605336235e-03
6.837178227771483277e-03
6.835073937114950413e-03
6.832996147266358865e-03
6.830903311202492743e-03
6.828853514042284613e-03
6.826654523556736735e-03
6.824555807711087628e-03
6.822447158861127091e-03
6.820342693130867009e-03
6.818229363753977763e-03
6.816164396546129690e-03
6.814067210527781880e-03
6.812026093230374481e-03
6.809925593548581471e-03
6.807857183876347799e-03
6.805739983070531116e-03
6.803660261737629403e-03
6.801537043749158670e-03
6.799437099050617724e-03
6.797319450541912389e-03
6.795197363663441591e-03
6.793070079174745764e-03
6.790989210227534913e-03
6.788905073000200095e-03
6.786851799407272144e-03
6.784787362655101718e-03
6.782735795410738816e-03
6.780570520365923615e-03
6.778512828778841121e-03
6.776428540329886875e-03
6.774359608779935080e-03
6.772260323623159953e-03
6.770157597736665457e-03
6.768043461570849746e-03
6.765881311933716336e-03
6.763822389648977210e-03
6.761680839333792520e-03
6.759620306890245893e-03
6.757597843767722962e-03
6.755520662070812338e-03
6.753443152995537713e-03
6.751335630776874111e-03
6.749281002898952116e-03
6.747129299462537380e-03
6.745100806383531530e-03
6.743054291410500826e-03
6.741027338474000694e-03
6.738995142888943093e-03
6.736969576016415759e-03
6.734902821337640337e-03
6.732969942208346173e-03
6.730926956703659793e-03
6.728892820724459087e-03
6.726841610348186819e-03
6.724722303669563271e-03
6.722675752279701211e-03
6.720642744115909277e-03
6.718613477788921290e-03
6.716491391451447426e-03
6.714457869592345245e-03
6.712439210936444259e-03
6.710397021739883221e-03
6.708277858610500743e-03
6.706230147355037551e-03
6.704214404894134720e-03
6.702202462512106725e-03
6.700200237355860566e-03
6.698183276151664818e-03
6.696166472282096167e-03
6.694129070357665925e-03
6.692084131406398836e-03
6.690004278005681239e-03
6.687972070366881953e-03
6.685958025023018038e-03
6.683945346132745026e-03
6.681912598644620775e-03
6.679927460425025797e-03
6.677890965170767655e-03
6.675912040714556718e-03
6.673907891127293240e-03
6.671830424946146969e-03
6.669787983819846708e-03
6.667652916715385500e-03
6.665581711376323583e-03
6.663589129344838803e-03
6.661598247759954392e-03
6.659573070155376529e-03
6.657548291470568279e-03
6.655550291632597072e-03
6.653558249315773276e-03
6.651586142200172774e-03
6.649557548700827346e-03
6.647614678021165728e-03
6.645627073254855612e-03
6.643599527350704803e-03
6.641616396460543574e-03
6.639486363237805285e-03
6.637466495313128906e-03
6.635365964349961704e-03
6.633364939774333974e-03
6.631363035250577992e-03
6.629403680779565392e-03
6.627410106079434544e-03
6.625413049800590003e-03
6.623415333690643378e-03
6.621475263022859499e-03
6.619471185216838430e-03
6.617490785404295597e-03
6.615416377166598999e-03
6.613447933640183123e-03
6.611438719778968062e-03
6.609461992451053265e-03
6.607443939497817387e-03
6.605457133055086388e-03
6.603350125093158940e-03
6.601343074226161643e-03
6.599325426280317972e-03
6.597330274309493731e-03
6.595306435731220634e-03
6.593348209126518797e-03
6.591340940732814783e-03
6.589368546191581508e-03
6.587287363776752475e-03
6.585313250843554886e-03
6.583337937569634646e-03
6.581394641064835724e-03
6.579423306088944164e-03
6.577473560170434691e-03
6.575396910905337115e-03
6.573448330977305423e-03
6.571456912159949829e-03
6.569505372935765392e-03
6.567548120189089025e-03
6.565597275248799720e-03
6.563576027033490683e-03
6.561623433117905191e-03
6.559645198716542586e-03
6.557691913660501463e-03
6.555697166587817412e-03
6.553762967805107191e-03
6.551700601739649139e-03
6.549759052003077675e-03
6.547785004677059498e-03
6.545849618094643461e-03
6.543835626070198738e-03
6.541906218135616451e-03
6.539978400087635875e-03
6.538052363381638074e-03
6.536098818125211408e-03
6.534095780458113248e-03
6.532009845734566660e-03
6.530027897100841409e-03
6.528101272612166044e-03
6.526154944098486177e-03
6.524308812180772653e-03
6.522393785219165324e-03
6.520446953722728450e-03
6.518514369055504465e-03
6.516539203301373144e-03
6.514616523714193523e-03
6.512788954100841125e-03
6.510858344617591852e-03
6.508966574389095892e-03
6.507110698934223843e-03
6.505205479445452105e-03
6.503290920493546949e-03
6.501378286172736047e-03
6.499456242841900912e-03
6.497528160898550370e-03
6.495567470028202825e-03
6.493628189811273023e-03
6.491767981428325611e-03
6.489845417520316226e-03
6.487916340863083241e-03
6.486009483676849485e-03
6.484111474102762993e-03
6.482188759913825281e-03
6.480281438692335125e-03
6.478364501117922676e-03
6.476454808600140382e-03
6.474522073926040552e-03
6.472617697889563801e-03
6.470661077134348335e-03
6.468684654044913433e-03
6.466708114039832964e-03
6.464813849897145526e-03
6.462919820526438590e-03
6.461020666219724831e-03
6.459081878484325412e-03
6.457175509387044592e-03
6.455298088032623664e-03
6.453401598011919600e-03
6.451455331118093918e-03
6.449564182528821563e-03
6.447692302734217562e-03
6.445804350985124935e-03
6.443879982848206046e-03
6.442048154970945496e-03
6.440097551014561765e-03
6.438216746683870194e-03
6.436336364808898335e-03
6.434516253676898431e-03
6.432637928453090181e-03
6.430731579044708310e-03
6.428883454033992514e-03
6.427003100564048117e-03
6.425079170122255899e-03
6.423204855607448673e-03
6.421410128966747663e-03
6.419553399239209986e-03
6.417685999528830593e-03
6.415884722983609782e-03
6.414008609800826710e-03
6.412152537342619141e-03
6.410321103483588960e-03
6.408455758960374983e-03
6.406549351248024687e-03
6.404736454752074822e-03
6.402882987533646368e-03
6.400970942678436797e-03
6.399175320555822340e-03
6.397333018619421816e-03
6.395494942461130670e-03
6.393671437417886710e-03
6.391780019466624177e-03
6.389868550160392874e-03
6.388054058395784517e-03
6.386232230735863942e-03
6.384387014635316444e-03
6.382592860019940112e-03
6.380725154627680737e-03
6.378946908000766511e-03
6.377081217210082975e-03
6.375183638603502956e-03
6.373349344690366902e-03
6.371483989293599132e-03
6.369669827157562608e-03
6.367889566486723690e-03
6.366060907884291825e-03
6.364260957907465210e-03
6.362418304845747496e-03
6.360630014699970337e-03
6.358839487227760552e-03
6.357002608796439962e-03
6.355223722064847272e-03
6.353408508408344563e-03
6.351636976253524115e-03
6.349800812971801052e-03
6.348028557123343470e-03
6.346246381353251760e-03
6.344477074473628929e-03
6.342645785088173345e-03
6.340865052431013740e-03
6.339075340069880680e-03
6.337239363778726479e-03
6.335421669966216987e-03
6.333591946685758825e-03
6.331825868673206410e-03
6.330065814202324656e-03
6.328267494299129672e-03
6.326473059361173955e-03
6.324664497552667276e-03
6.322889853922777914e-03
6.321117782162287424e-03
6.319310039443502142e-03
6.317501242453858745e-03
6.315700797014997016e-03
6.313900739115012144e-03
6.312140690063014481e-03
6.310307501354509366e-03
6.308448313279002920e-03
6.306590526699495589e-03
6.304730622392664893e-03
6.302981269828849403e-03
6.301142718343649349e-03
6.299392178904949895e-03
6.297561975233763668e-03
6.295771008268265766e-03
6.293927177715813795e-03
6.292162025252795964e-03
6.290358727960783901e-03
6.288593409253761396e-03
6.286821558569301652e-03
6.285070149089987124e-03
6.283269927964801535e-03
6.281523294013424512e-03
6.279682815625188888e-03
6.277859431877783752e-03
6.276149113074085649e-03
6.274346562933224430e-03
6.272609178207342283e-03
6.270832312181721935e-03
6.269103248951103484e-03
6.267334011725255588e-03
6.265608643482462395e-03
6.263832566552150240e-03
6.262065731424946470e-03
6.260301951017626862e-03
6.258489567516229216e-03
6.256768481098837209e-03
6.254999376929073693e-03
6.253276435398439845e-03
6.251473138410740781e-03
6.249719431257333598e-03
6.247946063983716644e-03
6.246190119614131522e-03
6.244423102631924474e-03
6.242659797121899098e-03
6.240883237637323902e-03
6.239114893342055310e-03
6.237364941715521985e-03
6.235654997610769364e-03
6.233908966883522709e-03
6.232183544332007934e-03
6.230403018958196801e-03
6.228682470587413797e-03
6.226889147273611050e-03
6.225130512726069661e-03
6.223297897966045301e-03
6.221490588977547816e-03
6.219772363685287762e-03
6.218008838718812846e-03
6.216269522765293688e-03
6.214520149405158671e-03
6.212848147221677539e-03
6.211086297596027893e-03
6.209330635902598691e-03
6.207583940657920504e-03
6.205822647548614283e-03
6.204139417610226789e-03
6.202355814926631059e-03
6.200619290420815097e-03
6.198842223048446447e-03
6.197118010043247208e-03
6.195417717441205341e-03
6.193678690296084387e-03
6.191992886075432106e-03
6.190243789048457436e-03
6.188557386752379166e-03
6.186808572050033449e-03
6.185104352366204220e-03
6.183376779361426934e-03
6.181688801448176340e-03
6.179953428057730069e-03
6.178240954147937516e-03
6.176503259338594724e-03
6.174839396725447307e-03
6.173110840250798509e-03
6.171432714704954206e-03
6.169685834619163117e-03
6.167994843419774553e-03
6.166243184784660734e-03
6.164496789494742363e-03
6.162802354211426026e-03
6.161044265746162991e-03
6.159365416051110209e-03
6.157609158465143437e-03
6.155911516988747841e-03
6.154163035657365770e-03
6.152501946920848480e-03
6.150789856495380084e-03
6.149112812740384522e-03
6.147368554110902404e-03
6.145675817364291450e-03
6.143924462463200807e-03
6.142233995129910314e-03
6.140478978299938884e-03
6.138716597675377730e-03
6.136911027091644134e-03
6.135228958176819521e-03
6.133508828930990010e-03
6.131848017675524745e-03
6.130123834621154649e-03
6.128405175822792920e-03
6.126656706832509479e-03
6.124946055741250193e-03
6.123263528122480093e-03
6.121543846371220628e-03
6.119854226418086629e-03
6.118120624757009476e-03
6.116419114751713015e-03
6.114741493325925176e-03
6.113032209915458294e-03
6.111359977099336573e-03
6.109605280889880523e-03
6.107926232722356644e-03
6.106211122662126393e-03
6.104546986711886433e-03
6.102832069113558501e-03
6.101160511034922282e-03
6.099438164617302857e-03
6.097736348095258649e-03
6.096007162237366411e-03
6.094372102089238782e-03
6.092653174704290922e-03
6.090992054168761424e-03
6.089281530590226477e-03
6.087611151953660309e-03
6.085898341810023170e-03
6.084202060251483850e-03
6.082476392038582008e-03
6.080794681374027989e-03
6.079081349638088515e-03
6.077429143005692001e-03
6.075736679841048024e-03
6.074085981643430505e-03
6.072394687153347299e-03
6.070699763924028783e-03
6.068996354022950825e-03
6.067369588673188728e-03
6.065658593243079474e-03
6.063991057855220961e-03
6.062280877649669705e-03
6.060630537485613319e-03
6.058927884656019856e-03
6.057247112596838949e-03
6.055536092133067053e-03
6.053882797925375092e-03
6.052170746653261733e-03
6.050534015430154323e-03
6.048825716126042008e-03
6.047185008706107076e-03
6.045508254145726817e-03
6.043863586487529561e-03
6.042163610207577744e-03
6.040475818221601595e-03
6.038782132729822276e-03
6.037136861843383356e-03
6.035426819881868979e-03
6.033731907767460670e-03
6.032077940923903300e-03
6.030382674296918578e-03
6.028748035877567850e-03
6.027060681334770603e-03
6.025448901083601053e-03
6.023759136081295595e-03
6.022110067772210376e-03
6.020425118672332633e-03
6.018798729180549825e-03
6.017102925918035687e-03
6.015431797676990336e-03
6.013733447819524791e-03
6.012120258025267956e-03
6.010449224621200286e-03
6.008825113049575534e-03
6.007140681179154104e-03
6.005496424877964333e-03
6.003820209457400199e-03
6.002200653443001167e-03
6.000550497209628832e-03
5.998910643632945211e-03
5.997263144990760790e-03
5.995625690204995674e-03
5.993956330491028578e-03
5.992323178853949800e-03
5.990669772959723687e-03
5.989043016273409153e-03
5.987387052069322209e-03
5.985757404269695381e-03
5.984048180378159949e-03
5.982406065604713510e-03
5.980738608974183780e-03
5.979132011272394326e-03
5.977464289236305087e-03
5.975825132084587772e-03
5.974174598050424785e-03
5.972542124171386670e-03
5.970880896354487620e-03
5.969244659721330802e-03
5.967559849915436525e-03
5.965940641980055359e-03
5.964269325377051165e-03
5.962668752683981943e-03
5.961005446204020904e-03
5.959408473155835065e-03
5.957739055448518263e-03
5.956110113297232410e-03
5.954457229989103956e-03
5.952842436856458849e-03
5.951180837198651909e-03
5.949567536102505494e-03
5.947904893996664409e-03
5.946305667078082696e-03
5.944671112297107707e-03
5.943040469986153422e-03
5.941372165456535945e-03
5.939766192980036434e-03
5.938104794416741196e-03
5.936476660802784446e-03
5.934805122773272046e-03
5.933192498718053293e-03
5.931514623318031448e-03
5.929905172700924813e-03
5.928248292742274543e-03
5.926649099334999407e-03
5.924994042907859824e-03
5.923372252083775394e-03
5.921715779449738398e-03
5.920128237735047122e-03
5.918472454939672014e-03
5.916868713638038894e-03
5.915222804150552932e-03
5.913616573865558383e-03
5.911963610047248942e-03
5.910333909139917248e-03
5.908663381434694356e-03
5.907061881409900704e-03
5.905406150542493598e-03
5.903790033222475024e-03
5.902104639645831125e-03
5.900528373916504900e-03
5.898882022658441353e-03
5.897270446851800817e-03
5.895595014500143276e-03
5.893971237183306434e-03
5.892284884689217087e-03
5.890692368874049685e-03
5.889030505973017783e-03
5.887441577467431714e-03
5.885797275220963111e-03
5.884172244624765770e-03
5.882514791734301529e-03
5.880923625913702518e-03
5.879260864360298482e-03
5.877629858890932868e-03
5.875983074823494176e-03
5.874387540860950656e-03
5.872748187146993766e-03
5.871131483513586727e-03
5.869462286450868871e-03
5.867841945979526859e-03
5.866195933972577492e-03
5.864633439966632743e-03
5.862964785909228344e-03
5.861348536584660117e-03
5.859723060975379101e-03
5.858137722433072805e-03
5.856496704860407118e-03
5.854866042753272513e-03
5.853228030464744693e-03
5.851620570208561009e-03
5.849992978135581251e-03
5.848363094089524018e-03
5.846730097958862879e-03
5.845147279178097496e-03
5.843523223150859543e-03
5.841927916348185930e-03
5.840262066737052227e-03
5.838619492022752155e-03
5.836950351252663712e-03
5.835265098090208769e-03
5.833591466920102359e-03
5.831989112278616189e-03
5.830329661391773360e-03
5.828754216890352259e-03
5.827116280992629578e-03
5.825493132874091234e-03
5.823864118409919667e-03
5.822272578221102807e-03
5.820636878130804742e-03
5.819031375650635281e-03
5.817404107519462061e-03
5.815783582940692829e-03
5.814142067698285787e-03
5.812528689816054937e-03
5.810961880792544706e-03
5.809331327135682302e-03
5.807726809870151878e-03
5.806109179542499193e-03
5.804502566848807922e-03
5.802887234782616588e-03
5.801244796861697826e-03
5.799613237885276051e-03
5.798023067900884807e-03
5.796402370070861954e-03
5.794786529675925203e-03
5.793149495994163317e-03
5.791502082773394497e-03
5.789855475542930556e-03
5.788296550744869914e-03
5.786641726982396511e-03
5.785033042758264132e-03
5.783406772672875819e-03
5.781808314924734987e-03
5.780162862667749014e-03
5.778554257438086456e-03
5.776952622691068108e-03
5.775332498628002811e-03
5.773703363989722732e-03
5.772079287082784033e-03
5.770468128079551257e-03
5.768872538714917703e-03
5.767261383278165371e-03
5.765711864095390479e-03
5.764087917157083123e-03
5.762553138641215815e-03
5.760961840547883239e-03
5.759328018543837663e-03
5.757768338314741587e-03
5.756140660091425831e-03
5.754540982840723566e-03
5.752962520437897992e-03
5.751356192238084829e-03
5.749760625542658932e-03
5.748130034974249791e-03
5.746520341045982874e-03
5.744908882722690041e-03
5.743309826259974764e-03
5.741723387938680104e-03
5.740156480240342883e-03
5.738529078814563408e-03
5.736915065455731530e-03
5.735287658791093229e-03
5.733696754402174342e-03
5.732151538221117414e-03
5.730517000458392081e-03
5.728951064900186275e-03
5.727334131586095042e-03
5.725747909792539697e-03
5.724178019735694754e-03
5.722593900352998531e-03
5.720975529637352744e-03
5.719420122856639158e-03
5.717841185448590928e-03
5.716201704977589074e-03
5.714593826629268958e-03
5.713046970403156538e-03
5.711464418356596191e-03
5.709888391696918593e-03
5.708349437491410869e-03
5.706766187709210424e-03
5.705197306244602987e-03
5.703608954553897499e-03
5.702040204636257825e-03
5.700412892734201854e-03
5.698870214012518622e-03
5.697265632504914731e-03
5.695688310040527939e-03
5.694123497562961038e-03
5.692556124396653226e-03
5.690943811202382567e-03
5.689368670451358696e-03
5.687827947381434053e-03
5.686266743137977087e-03
5.684694047623669449e-03
5.683104757398062257e-03
5.681547164211756505e-03
5.679967032897238061e-03
5.678380623291605193e-03
5.676807382313261638e-03
5.675229118111140177e-03
5.673655726301080580e-03
5.672066088106097852e-03
5.670513511801867669e-03
5.668905423517257847e-03
5.667362902208001457e-03
5.665766914444026608e-03
5.664204233915131996e-03
5.662636602197064321e-03
5.661053710619826963e-03
5.659506380148632103e-03
5.657903876374480515e-03
5.656430140451070530e-03
5.654867010015468543e-03
5.653314823604696157e-03
5.651771744868457591e-03
5.650218712595456855e-03
5.648677893008670868e-03
5.647120368778265134e-03
5.645544671146216463e-03
5.643975477012406865e-03
5.642421762444005395e-03
5.640909595785214940e-03
5.639342089314950714e-03
5.637784595958717990e-03
5.636204335252011609e-03
5.634620986296943329e-03
5.633107295635441519e-03
5.631528356943018773e-03
5.629952774103889196e-03
5.628402152816744733e-03
5.626926271649908273e-03
5.625302575451784741e-03
5.623674143450108076e-03
5.622114754348142215e-03
5.620547343476871988e-03
5.618956102846390729e-03
5.617479503518008413e-03
5.615983615325156886e-03
5.614405931713785380e-03
5.612891365588699999e-03
5.611307837383908148e-03
5.609778504351952723e-03
5.608239787382020801e-03
5.606706595956355808e-03
5.605324291205446979e-03
5.603790686480870399e-03
5.602290001235700131e-03
5.600705733522289009e-03
5.599467882749726080e-03
5.597945872033248567e-03
5.596446490141985738e-03
5.594881295220486411e-03
5.593501830595140265e-03
5.591934867963146462e-03
5.590400680039202611e-03
5.588906373372615199e-03
5.587344928810808811e-03
5.585804504292694178e-03
5.584271086707089451e-03
5.582734843696872569e-03
5.581193744855298018e-03
5.579500529980708015e-03
5.577954861646952124e-03
5.576370693754495456e-03
5.574857266746556170e-03
5.573438954653230602e-03
5.571937414435514449e-03
5.570395997720370418e-03
5.568886250076399147e-03
5.567210846255500958e-03
5.565638024472052345e-03
5.563938381704443270e-03
5.562341060023076947e-03
5.560839045376041179e-03
5.559266289876372245e-03
5.557923010294206663e-03
5.556346361416799468e-03
5.554818012933435134e-03
5.553146874743897232e-03
5.551589796702972694e-03
5.549910677492339919e-03
5.548373689752034675e-03
5.547030068644472588e-03
5.545524823434624766e-03
5.544043811304940998e-03
5.542460476603821434e-03
5.540746061533071212e-03
5.539170997361923462e-03
5.537509946257202290e-03
5.535947538443337923e-03
5.534575233409581504e-03
5.533049596649184006e-03
5.531567854518135326e-03
5.529874177843756809e-03
5.528336790699009753e-03
5.526613349361062313e-03
5.525077072879369840e-03
5.523587873647340177e-03
5.522251125733376557e-03
5.520792819366473168e-03
5.519449676283846688e-03
5.517946131298969228e-03
5.516272077625930872e-03
5.514737228318985704e-03
5.513042558409035274e-03
5.511493648994753025e-03
5.509860338363163114e-03
5.508317163307644738e-03
5.506978960084162392e-03
5.505480297778430482e-03
5.503750153463719992e-03
5.502216962732897620e-03
5.500510894948120941e-03
5.498877161727744149e-03
5.497557911164141671e-03
5.496064288823503466e-03
5.494422765129999831e-03
5.492854523712591662e-03
5.491214194173175273e-03
5.489647950715037354e-03
5.488013197987791011e-03
5.486445439551525770e-03
5.485133469537504906e-03
5.483559525178900197e-03
5.481849392496705720e-03
5.480249337904037621e-03
5.478570413209038481e-03
5.477000743625302925e-03
5.475691501522838428e-03
5.474174822377484741e-03
5.472534431505924127e-03
5.471000238500427042e-03
5.469715642866287975e-03
5.468182487703113388e-03
5.466554609026708610e-03
5.464987162270984987e-03
5.463654975934310008e-03
5.462094249030073276e-03
5.460414607865584496e-03
5.458873047796619464e-03
5.457225735059815543e-03
5.455591248507069176e-03
5.454069692815929384e-03
5.452415085266754113e-03
5.450935410802912155e-03
5.449566871801019702e-03
5.448081633366953953e-03
5.446368650845147784e-03
5.444755326429212561e-03
5.443200041423781541e-03
5.441906528475207866e-03
5.440346275258686921e-03
5.438677505621344541e-03
5.437220025631128717e-03
5.435541349865750417e-03
5.433871323280283459e-03
5.432350544880973527e-03
5.431035794671948760e-03
5.429544075447216740e-03
5.427905933699739283e-03
5.426409954289623111e-03
5.425103831095523695e-03
5.423605718132252194e-03
5.421972603941544074e-03
5.420446015321407109e-03
5.419119928679804951e-03
5.417646301344365180e-03
5.416336806455322554e-03
5.414815461199789202e-03
5.413136272700670021e-03
5.411477211670991973e-03
5.409911655224687761e-03
5.408213758749808031e-03
5.406673751324312521e-03
5.405365427431869062e-03
5.403891177624646838e-03
5.402152891190345821e-03
5.400545945635172249e-03
5.399013109199309567e-03
5.397706539054823727e-03
5.396193968462266628e-03
5.394517683193438169e-03
5.392884044869126342e-03
5.391373848720001916e-03
5.390078929681444211e-03
5.388615533164347986e-03
5.386923332304629185e-03
5.385653377822947202e-03
5.384110061090843433e-03
5.382465870988803990e-03
5.380846424231931595e-03
5.379377184603957411e-03
5.378065254179453976e-03
5.376573204405717121e-03
5.374892990226777349e-03
5.373638242338630092e-03
5.372085867389493966e-03
5.370452943954324813e-03
5.369160196098073101e-03
5.367700984019301361e-03
5.366010924587242756e-03
5.364749682860840176e-03
5.363221046857644114e-03
5.361596573630999195e-03
5.359977030956205625e-03
5.358484336887845909e-03
5.357154128938924030e-03
5.355673546227524180e-03
5.354033472027215287e-03
5.352807542958758040e-03
5.351319213721250981e-03
5.349683549578777494e-03
5.348377923979805507e-03
5.346836069173426312e-03
5.345207129635138818e-03
5.343961987226955937e-03
5.342471506242645572e-03
5.340825532781581439e-03
5.339565900254327792e-03
5.338037017454464427e-03
5.336405194814314648e-03
5.335128362356417187e-03
5.333665567263227297e-03
5.332094600353182862e-03
5.330454684199379539e-03
5.329179850167793664e-03
5.327708528675764200e-03
5.326449956225865444e-03
5.324925587428647709e-03
5.323302862598783443e-03
5.321707397468326654e-03
5.320071428622751876e-03
5.318530740219609698e-03
5.317298734701839114e-03
5.315800792279730402e-03
5.314242817983232635e-03
5.312677749278037209e-03
5.311413768204354367e-03
5.309913073635558894e-03
5.308641065528820445e-03
5.307183606666450622e-03
5.305537468385792751e-03
5.303912127324712442e-03
5.302672530729031497e-03
5.301176661018509352e-03
5.299925004150757464e-03
5.298405493558560296e-03
5.296803899640411747e-03
5.295202194549305207e-03
5.293594197704220607e-03
5.292332562635626743e-03
5.290875451260707192e-03
5.289219716118755826e-03
5.287993540187926889e-03
5.286477190742703246e-03
5.284881998957621438e-03
5.283626125716730029e-03
5.282174163066342271e-03
5.280918404924241603e-03
5.279457082747154167e-03
5.277810687352884646e-03
5.276567378952590030e-03
5.275149417510030699e-03
5.273946774918169406e-03
5.272430678018563861e-03
5.270835077771767081e-03
5.269579583230868045e-03
5.268122693171866343e-03
5.266832457821904456e-03
5.265384089228283306e-03
5.263738183749470945e-03
5.262535945509966805e-03
5.261098774056912827e-03
5.259867340172317066e-03
5.258454552034530147e-03
5.257190405629043502e-03
5.255665560885301388e-03
5.254459327438045814e-03
5.252939425087648113e-03
5.251347924966114078e-03
5.250044061100628615e-03
5.248593748856121392e-03
5.246985552562415112e-03
5.245774315050637411e-03
5.244407476575194647e-03
5.243207943007630913e-03
5.241793475189521212e-03
5.240570899396525956e-03
5.239061056921350164e-03
5.237882423811414043e-03
5.236476609929059840e-03
5.235264709019269401e-03
5.233862757662030053e-03
5.232678310568859847e-03
5.231184581606887485e-03
5.229955275024843718e-03
5.228466534464564809e-03
5.227270318854133208e-03
5.225893467464285715e-03
5.224705245480365697e-03
5.223213480499269701e-03
5.221648825785351299e-03
5.220375589222084507e-03
5.218942092455571696e-03
5.217664659051787432e-03
5.216192398645229378e-03
5.214976263886430576e-03
5.213540046557830522e-03
5.212277199539470419e-03
5.210836891813756463e-03
5.209605601259631458e-03
5.208184383363696941e-03
5.206903799086120763e-03
5.205421648969975855e-03
5.203810344976613801e-03
5.202657525385427292e-03
5.201212553248784655e-03
5.200008373694676653e-03
5.198655797591637644e-03
5.197466670254196307e-03
5.196013936198840867e-03
5.194765158529316036e-03
5.193388995163813505e-03
5.192172295358720227e-03
5.190716174572399672e-03
5.189472138368258353e-03
5.188000290435096883e-03
5.186813864518377212e-03
5.185453488713126849e-03
5.184238817589129078e-03
5.182895818194803439e-03
5.181695639554864848e-03
5.180251996855515101e-03
5.179008531738026576e-03
5.177511850529142000e-03
5.176326006549149435e-03
5.174940012180212837e-03
5.173758876146232477e-03
5.172380226559143701e-03
5.171227121084141440e-03
5.169841911042277749e-03
5.168634510861186762e-03
5.167245153764414393e-03
5.166049359392253619e-03
5.164490890038503715e-03
5.163334712759530543e-03
5.161996580319231330e-03
5.160840842313847883e-03
5.159438963536120380e-03
5.158277315809831585e-03
5.156773077563035768e-03
5.155573713363847260e-03
5.153918166983490791e-03
5.152775438259971780e-03
5.151399135163131637e-03
5.150236238269053669e-03
5.148857547399954965e-03
5.147702745710802663e-03
5.146209378684519185e-03
5.145005065520236176e-03
5.143496990641856746e-03
5.142364203125605708e-03
5.140891673240551712e-03
5.139742127311450540e-03
5.138363303598408524e-03
5.137213904049073299e-03
5.135822731662946332e-03
5.134580020735187572e-03
5.133098439089792304e-03
5.131954728430861840e-03
5.130587983403329944e-03
5.129445626279469962e-03
5.127941546276972018e-03
5.126753715346008509e-03
5.125184813695744107e-03
5.124059770436553349e-03
5.122733484520308397e-03
5.121596932790750852e-03
5.120002327479395397e-03
5.118742753376383757e-03
5.117191038151982542e-03
5.116053614227679749e-03
5.114693602915166594e-03
5.113534481273654918e-03
5.112047725417674486e-03
5.110873491154714274e-03
5.109268942723968476e-03
5.108121539867490311e-03
5.106753204282741231e-03
5.105603755179337691e-03
5.104236752257207757e-03
5.103049864663325441e-03
5.101425955902152282e-03
5.100308203401104565e-03
5.098936337468511562e-03
5.097793912286538616e-03
5.096321357810268404e-03
5.095150193369557025e-03
5.093652244920008482e-03
5.092464296822394459e-03
5.091093580218466683e-03
5.089978671450405036e-03
5.088540095538674098e-03
5.087376770368927728e-03
5.085745850064321040e-03
5.084594028487021342e-03
5.083257224119655006e-03
5.082117470173746002e-03
5.080654253160462631e-03
5.079488773647952184e-03
5.077889998832432056e-03
5.076705653650768861e-03
5.075314010847418490e-03
5.074152309248351929e-03
5.072673913906665388e-03
5.071482788666959417e-03
5.070020777467275190e-03
5.068885880505364337e-03
5.067526629447153402e-03
5.066418174687562642e-03
5.064860192014720118e-03
5.063696661733722848e-03
5.062236813947832217e-03
5.061057709352568754e-03
5.059690314804494472e-03
5.058573852758575795e-03
5.057145065802507410e-03
5.056047464314116814e-03
5.054577009808321024e-03
5.053357011526329011e-03
5.052001909952045546e-03
5.050853955806810548e-03
5.049397996770272831e-03
5.048210864000797146e-03
5.046893294041750362e-03
5.045751280406182877e-03
5.044228208432277073e-03
5.043022150796936005e-03
5.041722012725795461e-03
5.040552753450743863e-03
5.039130412496581335e-03
5.037989499555556305e-03
5.036483150278796804e-03
5.035011690289946558e-03
5.033895457825419105e-03
5.032427521472792806e-03
5.031340256129229402e-03
5.029892190087645494e-03
5.028711322185252380e-03
5.027258956199175989e-03
5.026168885982514913e-03
5.024643162165874991e-03
5.023532561109208400e-03
5.022191735179482031e-03
5.021045518296458725e-03
5.019581992884524120e-03
5.018453325143000174e-03
5.016935015801266690e-03
5.015834821861481913e-03
5.014493798470231849e-03
5.013365137589070007e-03
5.011908759602050345e-03
5.010880266991487621e-03
5.009401738278188715e-03
5.007902929106131280e-03
5.006814882571193268e-03
5.005330643229730439e-03
5.004167774577154490e-03
5.002691630063424259e-03
5.001625937922605895e-03
5.000108352933815489e-03
4.998992999538628794e-03
4.997518261571702071e-03
4.996372741345926280e-03
4.995074788260509338e-03
4.994017260479202344e-03
4.992732800883419204e-03
4.991604413747621413e-03
4.990071961810804181e-03
4.988906296898815845e-03
4.987462708397236502e-03
4.986337979555635798e-03
4.984883660291233864e-03
4.983788636117058614e-03
4.982349350042883200e-03
4.981251504105808220e-03
4.979801726076271001e-03
4.978405703166165902e-03
4.977233696561413762e-03
4.975796456169757562e-03
4.974648482981431676e-03
4.973311321725959466e-03
4.972216458354414108e-03
4.970880806011475882e-03
4.969711898312036656e-03
4.968452754218080289e-03
4.967383827104645752e-03
4.966055580733457452e-03
4.964948441370723234e-03
4.963517172826997260e-03
4.962416205139433961e-03
4.961032486957959835e-03
4.960044305926778960e-03
4.958610659017656866e-03
4.957501853343137047e-03
4.956068772912077328e-03
4.954991339547171365e-03
4.953701427241548154e-03
4.952612155631844551e-03
4.951216038463115976e-03
4.950119164498114135e-03
4.948689020007444525e-03
4.947677064509000723e-03
4.946352372934665134e-03
4.945259776171424468e-03
4.943875406076768050e-03
4.942888129619457845e-03
4.941464565147533385e-03
4.940320453821380429e-03
4.938895002298042403e-03
4.937814345570197029e-03
4.936396654076509113e-03
4.935417158681393648e-03
4.934028826822068302e-03
4.932957390021133412e-03
4.931567499143018132e-03
4.930577914313704832e-03
4.929152678137762103e-03
4.928069811791499673e-03
4.926554876114586784e-03
4.925504595570034949e-03
4.924373209569395810e-03
4.923090088881920678e-03
4.922066804393247438e-03
4.920702610501947495e-03
4.919577640178064704e-03
4.918222178547079770e-03
4.917147211193280930e-03
4.915926920578060980e-03
4.914904762406286862e-03
4.913548549594466512e-03
4.912452166593533551e-03
4.911085360215254256e-03
4.910069966505406502e-03
4.908753565336353326e-03
4.907671874774452263e-03
4.906291935429311392e-03
4.905251985230396627e-03
4.903998363139272683e-03
4.902980671176380457e-03
4.901661349008649970e-03
4.900543656069508876e-03
4.899170678145240918e-03
4.898161734698468564e-03
4.896866762348838290e-03
4.895757703403651878e-03
4.894284393100514427e-03
4.893279006340663616e-03
4.891918813557763999e-03
4.890838071616524993e-03
4.889380113177391532e-03
4.888457309786908497e-03
4.886995044488124003e-03
4.885969545747454595e-03
4.884453890559175421e-03
4.883432314047224908e-03
4.882094753333917833e-03
4.880994880171157790e-03
4.879613554369418953e-03
4.878578315852421209e-03
4.877209669875180037e-03
4.876101152622720758e-03
4.874797208964666909e-03
4.873802852676630687e-03
4.872502979809133043e-03
4.871379673951277932e-03
4.870053606395291675e-03
4.869050022322921924e-03
4.867683693355646588e-03
4.866563492016330421e-03
4.865171909066972472e-03
4.864189085983931446e-03
4.862864557539697298e-03
4.861766622951392731e-03
4.860344104119446521e-03
4.859335911193383983e-03
4.857981077399110489e-03
4.856920418598172431e-03
4.855570721535546613e-03
4.854506549817601789e-03
4.853216283282498628e-03
4.852126337119710628e-03
4.850798019806657965e-03
4.849815369404560268e-03
4.848462143944614472e-03
4.847459474719779254e-03
4.846080897370546800e-03
4.845000291955620618e-03
4.843532874598926487e-03
4.842540489654871549e-03
4.841199605335218606e-03
4.840100459129949295e-03
4.838761024114220620e-03
4.837757834099734415e-03
4.836455593888087066e-03
4.835400458083737724e-03
4.834075323267179695e-03
4.833082394785971972e-03
4.831783013811880544e-03
4.830686067237775945e-03
4.829196073582655603e-03
4.828264424085041903e-03
4.826848926048794841e-03
4.825760975355393792e-03
4.824415688921191228e-03
4.823437017461593666e-03
4.822088782852862812e-03
4.820983415631121573e-03
4.819637334312340711e-03
4.818660415674433026e-03
4.817294940804428896e-03
4.816188305477784454e-03
4.814856038986636139e-03
4.813871790562058474e-03
4.812529013910154564e-03
4.811429033098993911e-03
4.810084456472489209e-03
4.809013785068448621e-03
4.807671661684802776e-03
4.806705435993179586e-03
4.805272823595386524e-03
4.804222915229995443e-03
4.802879361681775157e-03
4.801896926512392791e-03
4.800490781340437801e-03
4.799489864111914500e-03
4.798174670138005520e-03
4.797099045355061701e-03
4.795794647728370864e-03
4.794809593737124273e-03
4.793463224259129907e-03
4.792375039978436987e-03
4.791045065061927920e-03
4.790076002209974274e-03
4.788746987632924203e-03
4.787756727195923920e-03
4.786449978703944189e-03
4.785412751158095099e-03
4.784176250656650177e-03
4.783111430197554276e-03
4.781689563734801453e-03
4.780814692991874372e-03
4.779400496776468540e-03
4.778320181716570574e-03
4.776984727923137310e-03
4.775991906851036368e-03
4.774657353167805623e-03
4.773596709348822478e-03
4.772274912062280695e-03
4.771312220486092701e-03
4.769978749940125863e-03
4.768948858099358347e-03
4.767694368158672223e-03
4.766751927058278729e-03
4.765425065648753143e-03
4.764352774829019865e-03
4.763041180972312633e-03
4.762074268162507645e-03
4.760751965732892659e-03
4.759678264591065897e-03
4.758371671213984522e-03
4.757418118321304380e-03
4.756146036436120772e-03
4.755086436511816658e-03
4.753871880285010475e-03
4.752848339868718727e-03
4.751541562524432168e-03
4.750526179814095612e-03
4.749262087918653882e-03
4.748226116677804927e-03
4.746861916849603839e-03
4.745897183129091541e-03
4.744631446166530826e-03
4.743573977956763374e-03
4.742267165792087187e-03
4.741308151410311006e-03
4.739997030089638380e-03
4.738918075842913497e-03
4.737572718146683404e-03
4.736624776017068356e-03
4.735368909000100233e-03
4.734422453491693265e-03
4.733116413723965563e-03
4.732039692144747282e-03
4.730736562256667582e-03
4.729782205729669495e-03
4.728494089450716552e-03
4.727507455564279593e-03
4.726335880744259553e-03
4.725347364059461798e-03
4.724029703819876760e-03
4.723128907606064138e-03
4.721834864235542779e-03
4.720864323342448265e-03
4.719563050364586169e-03
4.718510751384480222e-03
4.717247593156322603e-03
4.716260914743751129e-03
4.715007128749617096e-03
4.714102768246683679e-03
4.712754428744953157e-03
4.711805173119777528e-03
4.710452394769731183e-03
4.709452876522308984e-03
4.708206144286277740e-03
4.707211262775866378e-03
4.705897712655587005e-03
4.704949393133743378e-03
4.703606609378492912e-03
4.702630801632431620e-03
4.701415148361686239e-03
4.700429549915395230e-03
4.699132011125267336e-03
4.698185539925420033e-03
4.696842583378986295e-03
4.695861932266004804e-03
4.694667863390258183e-03
4.693684207491098138e-03
4.692348994838666139e-03
4.691414537818813443e-03
4.690064040536403960e-03
4.689089483803245313e-03
4.687849621519003807e-03
4.686859274842360493e-03
4.685616712484424844e-03
4.684740020309971324e-03
4.683426758298234183e-03
4.682563450345672042e-03
4.681305605747501826e-03
4.680439870287200592e-03
4.679143210470919530e-03
4.678265449416771186e-03
4.677065153867261162e-03
4.676147604477986185e-03
4.674901723632763489e-03
4.674032677348686528e-03
4.672783037271561503e-03
4.671916948358170556e-03
4.670641214989356728e-03
4.669749045020541930e-03
4.668465493398192209e-03
4.667609978173868808e-03
4.666317311069380878e-03
4.665445239273957254e-03
4.664160241232815501e-03
4.663273929297810476e-03
4.661988630781821463e-03
4.661125119566665934e-03
4.659826018418877260e-03
4.658970559434600332e-03
4.657769923752623845e-03
4.656882315803505951e-03
4.655658274468153952e-03
4.654774837986971892e-03
4.653555920137927848e-03
4.652662568252034087e-03
4.651377992229270043e-03
4.650347801524078867e-03
4.649235048886935992e-03
4.648159365649598938e-03
4.646941755502023708e-03
4.646059464488976921e-03
4.644842934669268786e-03
4.643989960502574454e-03
4.642696638861989328e-03
4.641841161637956341e-03
4.640621118873566528e-03
4.639703971857007427e-03
4.638440231991715519e-03
4.637579525957290054e-03
4.636292173282804963e-03
4.635431294251176129e-03
4.634138810117806491e-03
4.633284620697460110e-03
4.632053890859099722e-03
4.631196710899385116e-03
4.629961032059920836e-03
4.629102819463848731e-03
4.627849568360171278e-03
4.626986513961238619e-03
4.625713965925207921e-03
4.624856817085202555e-03
4.623537181345940481e-03
4.622672856001233850e-03
4.621406313813671875e-03
4.620450166843276946e-03
4.619237386379131810e-03
4.618242745578574407e-03
4.616933823544084638e-03
4.616072861635704336e-03
4.614842697182874875e-03
4.614002487634038044e-03
4.612809000266237386e-03
4.611934484127966707e-03
4.610762618440712723e-03
4.609907565628706093e-03
4.608599206755058936e-03
4.607754712270806068e-03
4.606484694931992259e-03
4.605631357002715372e-03
4.604384529026172256e-03
4.603520718897369420e-03
4.602253604960891004e-03
4.601411758574901374e-03
4.600236504854455719e-03
4.599332564674380418e-03
4.598119128769033101e-03
4.597219445828397248e-03
4.595991501401388082e-03
4.595091368972086324e-03
4.593899083804102793e-03
4.593070757904420091e-03
4.591816784522436898e-03
4.590944765750401904e-03
4.589734399574599798e-03
4.588888749374003123e-03
4.587592825094375347e-03
4.586731829508491551e-03
4.585514897190757187e-03
4.584693006402604937e-03
4.583488114395160157e-03
4.582613592987007725e-03
4.581475653519843060e-03
4.580619068617050593e-03
4.579368354688710153e-03
4.578551222756288390e-03
4.577287271499462865e-03
4.576461508437861675e-03
4.575220316169939690e-03
4.574350038299175060e-03
4.573155493656520798e-03
4.572308865941877853e-03
4.571015965739488700e-03
4.570150443549220176e-03
4.568884043130434607e-03
4.568061505693356110e-03
4.566816917624793443e-03
4.565991855946466629e-03
4.564742009463305245e-03
4.563918048327433342e-03
4.562704027672985323e-03
4.561877294880849545e-03
4.560674389543350506e-03
4.559774557157924776e-03
4.558568778763660151e-03
4.557754894016948811e-03
4.556478192178884008e-03
4.555633384474083551e-03
4.554371113719947288e-03
4.553548817962467868e-03
4.552371767233253860e-03
4.551545543043954145e-03
4.550261449326849054e-03
4.549433417142303634e-03
4.548180567114596361e-03
4.547349041929435627e-03
4.546098162506401717e-03
4.545282599861751732e-03
4.544073014682167844e-03
4.543260323597782604e-03
4.542102008326015343e-03
4.541286579094894714e-03
4.540041901899386639e-03
4.539214399655351964e-03
4.537985395398859076e-03
4.537158376050435052e-03
4.535954943258397633e-03
4.535139253500620332e-03
4.534048386169028770e-03
4.533054731594118522e-03
4.531928978242041363e-03
4.531018050400832317e-03
4.530250061212994298e-03
4.528905338445103276e-03
4.528194223080533355e-03
4.527223279888116514e-03
4.526097390722418588e-03
4.525182548982887784e-03
4.524065139975004535e-03
4.523139480360118675e-03
4.522008149941333759e-03
4.521058120921846862e-03
4.520339920403790464e-03
4.519020228294520769e-03
4.518247976214161132e-03
4.517347542322383731e-03
4.516212040363636396e-03
4.515293039620658401e-03
4.514190030684147453e-03
4.513377674574713637e-03
4.512158836819006938e-03
4.511344153282179949e-03
4.510125731373265147e-03
4.509306371958948269e-03
4.508082509095695349e-03
4.507270195250190868e-03
4.506084285704015611e-03
4.505286120910841942e-03
4.504088866649712773e-03
4.503289566309616986e-03
4.502214003228428851e-03
4.501315201183215577e-03
4.500594245070013016e-03
4.499437270680508617e-03
4.498569784486488796e-03
4.497399557610842064e-03
4.496595888846406132e-03
4.495362238981961099e-03
4.494541566016564682e-03
4.493701078581832133e-03
4.492483865946835311e-03
4.491753777316307046e-03
4.491079282041002783e-03
4.490031085019543719e-03
4.489298355778395533e-03
4.488123073229697592e-03
4.487335641114489904e-03
4.486115635251665228e-03
4.485300886384253546e-03
4.484097993353140452e-03
4.483284099098387189e-03
4.482440159643864830e-03
4.481236474807496692e-03
4.480443355456290890e-03
4.479659234196580950e-03
4.478415571336885267e-03
4.477605992412548794e-03
4.476393471131305361e-03
4.475605662220515091e-03
4.474408521186017118e-03
4.473613500311713481e-03
4.472393643564023975e-03
4.471594412826729141e-03
4.470464435231633234e-03
4.469686169074803261e-03
4.468860018772262237e-03
4.468036969989573788e-03
4.466877339210075133e-03
4.466103940989566562e-03
4.464976761803559312e-03
4.464360315528523998e-03
4.463762875963079441e-03
4.462781717734252973e-03
4.462003851376213429e-03
4.460815774421019418e-03
4.460029621733204754e-03
4.458861841620243710e-03
4.458077003439121777e-03
4.456958326972688088e-03
4.456082363036594808e-03
4.455408592635858901e-03
4.454251971171929551e-03
4.453412752904538537e-03
4.452627782267420779e-03
4.451830283489248072e-03
4.450664782483283906e-03
4.449869271364101722e-03
4.448654952329155442e-03
4.447886772961549655e-03
4.446763063384092524e-03
4.445995504847019553e-03
4.444918547482681545e-03
4.444029173773628681e-03
4.443314731304858108e-03
4.442183514350745745e-03
4.441343858356800942e-03
4.440567930512910079e-03
4.439439319329799467e-03
4.438545539168465420e-03
4.437816810910382923e-03
4.436515472099672973e-03
4.435842441963065708e-03
4.434983256266705753e-03
4.433847334156669658e-03
4.432954494525524064e-03
4.432297386876788391e-03
4.431182119949072032e-03
4.430417211964770251e-03
4.429374660160750529e-03
4.428510166694391015e-03
4.427821518717465002e-03
4.426599580285358639e-03
4.425873435904954800e-03
4.424849310012352391e-03
4.424085698111261851e-03
4.422943603699039904e-03
4.422184440551498071e-03
4.420995936084573183e-03
4.420208274280861167e-03
4.419175909265066898e-03
4.418372820534181671e-03
4.417237264716314914e-03
4.416430006209800738e-03
4.415223799544523708e-03
4.414450389117211861e-03
4.413639174459151569e-03
4.412456265187911925e-03
4.411701597081344080e-03
4.410889920562065247e-03
4.409717630616707788e-03
4.408939663756340430e-03
4.407739592507021673e-03
4.406976017264844017e-03
4.405879340976272089e-03
4.405109694576394598e-03
4.403953450734168253e-03
4.403186566010338331e-03
4.402153391973862018e-03
4.401351466373475824e-03
4.400772342048680889e-03
4.399818810631877380e-03
4.399124754372041313e-03
4.398019086806726277e-03
4.397262142839200409e-03
4.396235344513871497e-03
4.395380111547332082e-03
4.394692891289051634e-03
4.393509195510823979e-03
4.392850111039487727e-03
4.392103508525799227e-03
4.390923031633175815e-03
4.390157538498354849e-03
4.389074993360429257e-03
4.388373584003789872e-03
4.387374936759193093e-03
4.386632747751694449e-03
4.385583741613516447e-03
4.384858609606800961e-03
4.383872600779740655e-03
4.383146809237717725e-03
4.382200594170432631e-03
4.381508771917775463e-03
4.380431904511184436e-03
4.379801697767487026e-03
4.379161482374712561e-03
4.378496714296899357e-03
4.377938298327551520e-03
4.376991894228499623e-03
4.376257169174001781e-03
4.375089583196965087e-03
4.374313496283831204e-03
4.373197501432466404e-03
4.372321879236085174e-03
4.371653134052145770e-03
4.370554425307328870e-03
4.369704533331895437e-03
4.368996591915426386e-03
4.368019401540282690e-03
4.367234118967811517e-03
4.366522204484126965e-03
4.365792852871239194e-03
4.364774660794299571e-03
4.363965838366767533e-03
4.363320441921322845e-03
4.362321121686605838e-03
4.361680660232220182e-03
4.360906990857213450e-03
4.359878798048946562e-03
4.359128959421611042e-03
4.358019741588014390e-03
4.357334906281480451e-03
4.356364396118366129e-03
4.355631694153855489e-03
4.354506699084883907e-03
4.353771629553686295e-03
4.352746262480240887e-03
4.351963216877520642e-03
4.351337946720345608e-03
4.350404186652994699e-03
4.349727535208694484e-03
4.349094037429418469e-03
4.347939598995195776e-03
4.347308917505836312e-03
4.346696385560250980e-03
4.345586301698402612e-03
4.344848930661742228e-03
4.344171715538233669e-03
4.343011671961303360e-03
4.342382037422793696e-03
4.341634112280023418e-03
4.340530087844378902e-03
4.339717657192751488e-03
4.338637564890800158e-03
4.337922812950596729e-03
4.336948119995234427e-03
4.336218889685489533e-03
4.335059453921005432e-03
4.334325868792436413e-03
4.333632258656832520e-03
4.332662187105545612e-03
4.331931314139661135e-03
4.331259872030042424e-03
4.330726085333779125e-03
4.330187598358486989e-03
4.329265996178853493e-03
4.328535085844357339e-03
4.327389569626037373e-03
4.326631435958030146e-03
4.325563086671229372e-03
4.324726938861676862e-03
4.324069970656526339e-03
4.323114196275500490e-03
4.322320274586501261e-03
4.321222975976467609e-03
4.320504462341162068e-03
4.319437226928619748e-03
4.318582245311633483e-03
4.317918082841559584e-03
4.317206979351420788e-03
4.316146649614576412e-03
4.315424697454504736e-03
4.314658562209989362e-03
4.313922196074682948e-03
4.312763003098511738e-03
4.312021706269307877e-03
4.310868591109275928e-03
4.310133612748250423e-03
4.309128578548211685e-03
4.308414996919656195e-03
4.307260701551995571e-03
4.306540790351488443e-03
4.305449993279115463e-03
4.304729773439321464e-03
4.303965282327839800e-03
4.302824978375602120e-03
4.302202023316593210e-03
4.301561779119176046e-03
4.300852752952238726e-03
4.299806838499951531e-03
4.298987436098098379e-03
4.298460270201085072e-03
4.297513754898078277e-03
4.296849774745746878e-03
4.295930223485016838e-03
4.295273333308756089e-03
4.294211018164199346e-03
4.293622138685272011e-03
4.293089547346367815e-03
4.292182371267039102e-03
4.291525634031233792e-03
4.290476513987269078e-03
4.289946594764022965e-03
4.289419403293662399e-03
4.288899238793043162e-03
4.287982631243998990e-03
4.287273619572437057e-03
4.286128485637670862e-03
4.285394170043787740e-03
4.284317688532851554e-03
4.283494095390435671e-03
4.282938690029673180e-03
4.282033753407308088e-03
4.281384251870337145e-03
4.280472988456940006e-03
4.279787580328430451e-03
4.278776440351459050e-03
4.278074250344211273e-03
4.277016235342896884e-03
4.276311827323661489e-03
4.275192748740954361e-03
4.274472931355249514e-03
4.273426641164689357e-03
4.272707990450735904e-03
4.271591329303606015e-03
4.270891313510102177e-03
4.269873745453937712e-03
4.269084795153658442e-03
4.268569328482053893e-03
4.268055702491824893e-03
4.267544953950683055e-03
4.266611491995715884e-03
4.265910886352265383e-03
4.264866744206041380e-03
4.264127225398298485e-03
4.263154058703566215e-03
4.262503300240872914e-03
4.261606025193628682e-03
4.260927751237977498e-03
4.259989208280475816e-03
4.259343793308890437e-03
4.258801919042028671e-03
4.257799171041467927e-03
4.257108589234796271e-03
4.256077246267728903e-03
4.255339047410169016e-03
4.254231593490810127e-03
4.253517199992281478e-03
4.252483128325117503e-03
4.251773250226377303e-03
4.250702605791256868e-03
4.249991474423387566e-03
4.249061055397506184e-03
4.248368691325703911e-03
4.247649196600700172e-03
4.247021925332675196e-03
4.246042017168032839e-03
4.245173213028918813e-03
4.244600170678889707e-03
4.244059884580955906e-03
4.243052487710063068e-03
4.242287304558158174e-03
4.241285894161238995e-03
4.240493678121596763e-03
4.239980466210939609e-03
4.239474285040852053e-03
4.238586835422143706e-03
4.237952823671731206e-03
4.237032163324227357e-03
4.236515454465831013e-03
4.236018776654374741e-03
4.235420994868317225e-03
4.234857492827303997e-03
4.233899177816053717e-03
4.233105259062424318e-03
4.232464995226926062e-03
4.231722875061575545e-03
4.231111206318331416e-03
4.230326981881539147e-03
4.229300610391660900e-03
4.228597130048698978e-03
4.227613214964938936e-03
4.226979035417746493e-03
4.226385696446227982e-03
4.225368951439568803e-03
4.224825727708000390e-03
4.224332441333660502e-03
4.223446324501935363e-03
4.222770584911479316e-03
4.221737837018927839e-03
4.221052652584036599e-03
4.220090761588523275e-03
4.219378679723093974e-03
4.218733528083885333e-03
4.218175682673806597e-03
4.217256046787559026e-03
4.216503003729835802e-03
4.215938257583750140e-03
4.215430901722871763e-03
4.214887054582438890e-03
4.213823270983765162e-03
4.213148293971767828e-03
4.212234312334780899e-03
4.211610772423136050e-03
4.211108406039161360e-03
4.210090605022571639e-03
4.209413306195801743e-03
4.208418301200722578e-03
4.207760829693329291e-03
4.207196446510020650e-03
4.206171320454846554e-03
4.205493771615198204e-03
4.204852610372534875e-03
4.203642180645944006e-03
4.203017956258597344e-03
4.202343591273094599e-03
4.201378503250596114e-03
4.200707252839245773e-03
4.200076951013495888e-03
4.199442406844807255e-03
4.198533671717694440e-03
4.197864363517733212e-03
4.196941092394269358e-03
4.196320779598980769e-03
4.195449101039702179e-03
4.194960996985686030e-03
4.194482799603867738e-03
4.194003683325142964e-03
4.193528647179443902e-03
4.193049929580477606e-03
4.191953145696086271e-03
4.191398096454272346e-03
4.190783266786016897e-03
4.189912067150682214e-03
4.189205908499390833e-03
4.188551358193756333e-03
4.188002767184046023e-03
4.187388390837741732e-03
4.186522367939887572e-03
4.185867133346904065e-03
4.185385682130270471e-03
4.184419759364014363e-03
4.183740462515231004e-03
4.182736177154680081e-03
4.182056222333885645e-03
4.181439158925156357e-03
4.180925386350914201e-03
4.180412293563535130e-03
4.179715243828379008e-03
4.178809620590057984e-03
4.178109180814366247e-03
4.177429758208859277e-03
4.176749603389534084e-03
4.175783576930708688e-03
4.175010334655303301e-03
4.174474910748227768e-03
4.174000599052781965e-03
4.173530729599259428e-03
4.172673296567608152e-03
4.172007087088389597e-03
4.170946915413583506e-03
4.170279473229073809e-03
4.169317061405491444e-03
4.168709629704386334e-03
4.168235461220703292e-03
4.167314994084531793e-03
4.166648671019899594e-03
4.166092232676278997e-03
4.165626605121350128e-03
4.165160532985227350e-03
4.164346338263819926e-03
4.163697404883961485e-03
4.163055962557459661e-03
4.162509579326950995e-03
4.161754900474226582e-03
4.160827796700634039e-03
4.160147004127296051e-03
4.159155062679583195e-03
4.158489612420370948e-03
4.157496078992032641e-03
4.156827553506594816e-03
4.156337637343150010e-03
4.155880682925057468e-03
4.155064612510722677e-03
4.154467285783324318e-03
4.153972798522108378e-03
4.153546760583667376e-03
4.152995508847853214e-03
4.152496349371973504e-03
4.151805345146650575e-03
4.151310939548165900e-03
4.150487906229159869e-03
4.149818193233809592e-03
4.149351755935452163e-03
4.148893489067821683e-03
4.148472842954030633e-03
4.148021722646322122e-03
4.147603292259281586e-03
4.147022378809280159e-03
4.146075712810165861e-03
4.145424578784163809e-03
4.144831540667361439e-03
4.143850315130046327e-03
4.143305588142779175e-03
4.142645767076660358e-03
4.141601718586836699e-03
4.140951126745400987e-03
4.140466151850292521e-03
4.140050723075877105e-03
4.139603292011258436e-03
4.138798147985732999e-03
4.138154469591696048e-03
4.137608341965673744e-03
4.136693183539714123e-03
4.136041147711847117e-03
4.135452783487954601e-03
4.134863584002821703e-03
4.134051767536373566e-03
4.133408147655423352e-03
4.132792521630695819e-03
4.132274145794993282e-03
4.131589369956807992e-03
4.131174628454786085e-03
4.130724705925597172e-03
4.130311318466911054e-03
4.129871560565742498e-03
4.129463603244989435e-03
4.128887293130504600e-03
4.128005059663031155e-03
4.127359320536041869e-03
4.126671739674494556e-03
4.126005211278000601e-03
4.125081997533187189e-03
4.124349600791358747e-03
4.123725763358244631e-03
4.123106041847839943e-03
4.122218699208523088e-03
4.121529638645905769e-03
4.120586581062596343e-03
4.119996906383505478e-03
4.119470639538451787e-03
4.119064406405810452e-03
4.118622139143394457e-03
4.118086613705127484e-03
4.117219781315592173e-03
4.116640415935884229e-03
4.116227856276038002e-03
4.115791489812466349e-03
4.115356418473753615e-03
4.114947405585454854e-03
4.114315115687760920e-03
4.113322801501535265e-03
4.112636752841632160e-03
4.112106730269658901e-03
4.111704595804213137e-03
4.111136679259296857e-03
4.110191702154394541e-03
4.109517054796225748e-03
4.108993707737590775e-03
4.108399889111685743e-03
4.107519924209287673e-03
4.106894739173598020e-03
4.106400400194529059e-03
4.105506283083014581e-03
4.104864089944678177e-03
4.104279747368067346e-03
4.103477541695275781e-03
4.102845270977404507e-03
4.102312968477638683e-03
4.101875809013171177e-03
4.101438661593712759e-03
4.101008364516575515e-03
4.100182850284729737e-03
4.099557563650625507e-03
4.099017657607296680e-03
4.098423698465351005e-03
4.097549691030820049e-03
4.096915973901900550e-03
4.096412691151748477e-03
4.095328559011887637e-03
4.094781926452547953e-03
4.094143689178657460e-03
4.093102958354716270e-03
4.092407696612332217e-03
4.091732733205286250e-03
4.091118632562760343e-03
4.090567283641246589e-03
4.089869062476048957e-03
4.089364542812192610e-03
4.088668596161634979e-03
4.088273835068600981e-03
4.087836535488983090e-03
4.087402194433062061e-03
4.086792286197655534e-03
4.085829888770256199e-03
4.085199531442450238e-03
4.084635005578624890e-03
4.084127630129159685e-03
4.083567291348932579e-03
4.082698608815069595e-03
4.082014438047683325e-03
4.081437015918701512e-03
4.081008349139441868e-03
4.080617073287894775e-03
4.080195277204766088e-03
4.079666796143053414e-03
4.078880432027839724e-03
4.078244199081099662e-03
4.077824908422242670e-03
4.077427353411625273e-03
4.077007900210786670e-03
4.076615178627994787e-03
4.076029250266565394e-03
4.075238109226036326e-03
4.074676877118535087e-03
4.074208107405713833e-03
4.073781654569494370e-03
4.073394273429904733e-03
4.072840438067960693e-03
4.072015658027229069e-03
4.071456337180518956e-03
4.071035145137456498e-03
4.070607343134348584e-03
4.070119114294951622e-03
4.069699102143561377e-03
4.069277366121100935e-03
4.068756428822016720e-03
4.067970121400999242e-03
4.067378478389391434e-03
4.066906789078761873e-03
4.066517390476046857e-03
4.065959813611112576e-03
4.065142747646283312e-03
4.064579162090493393e-03
4.064144865588972463e-03
4.063726318562134281e-03
4.063332654679947635e-03
4.062781446722181500e-03
4.061910730684984046e-03
4.061248685443500511e-03
4.060721738628841025e-03
4.060303913986798054e-03
4.059887594403212285e-03
4.059277663233638173e-03
4.058274934355520641e-03
4.057640319806697995e-03
4.057119291931197622e-03
4.056563785528250962e-03
4.055783701325144097e-03
4.055226292653679385e-03
4.054778420030790732e-03
4.054239150950723555e-03
4.053379355431670390e-03
4.052755977783955264e-03
4.052306811105504253e-03
4.051886997179941254e-03
4.051515055110380126e-03
4.050971594274964740e-03
4.050159096406066514e-03
4.049600674087847595e-03
4.049168178948442560e-03
4.048756139340865812e-03
4.048370363800324855e-03
4.047825067544434142e-03
4.046915700460308567e-03
4.046306028401744012e-03
4.045757009501165131e-03
4.045163202998100158e-03
4.044282368669055959e-03
4.043677683623353968e-03
4.043120578070642443e-03
4.042700168678264698e-03
4.042326128584536847e-03
4.041783132035689854e-03
4.040974231354252724e-03
4.040383653113467644e-03
4.039970297606315826e-03
4.039584660920675536e-03
4.039185935067744412e-03
4.038811388253671190e-03
4.038294849374497383e-03
4.037914775615073122e-03
4.037514215183678895e-03
4.036968757359022004e-03
4.036192719873504635e-03
4.035612767488540656e-03
4.035185616556508266e-03
4.034777200326260596e-03
4.034235338478871398e-03
4.033428725121086800e-03
4.032883415804838605e-03
4.032433402458189368e-03
4.032051773158190286e-03
4.031646303567244967e-03
4.031139107510895575e-03
4.030731711115137332e-03
4.030355545429401519e-03
4.029962031379769223e-03
4.029580334151127395e-03
4.029046307157153547e-03
4.028137420042721302e-03
4.027488735535889215e-03
4.027047568256840633e-03
4.026650676740244246e-03
4.026271807080666724e-03
4.025882014598440237e-03
4.025330501099858363e-03
4.024519174952530601e-03
4.023973145109035164e-03
4.023531078060802076e-03
4.023163601235204591e-03
4.022629571964933537e-03
4.021862061902975113e-03
4.021326377360658760e-03
4.020850824007574272e-03
4.020333379141545482e-03
4.019962097568810858e-03
4.019596682352260045e-03
4.019204421575558496e-03
4.018834117487380710e-03
4.018299325548490425e-03
4.017354649804948455e-03
4.016756100587240592e-03
4.016269963652095015e-03
4.015732397293139515e-03
4.014933219586042969e-03
4.014343144233554865e-03
4.013960979134763296e-03
4.013539951366674671e-03
4.013027580336558930e-03
4.012572661208129755e-03
4.012062109554586156e-03
4.011645504673437904e-03
4.011283043256853864e-03
4.010757158627410029e-03
4.010353056191827588e-03
4.009985937363629190e-03
4.009618514960624006e-03
4.009116611978208629e-03
4.008663022714712039e-03
4.008095948399404730e-03
4.007481022466608672e-03
4.006871495340674251e-03
4.005947332571303983e-03
4.005327540423098999e-03
4.004755561642315588e-03
4.004157825750784098e-03
4.003290616453316839e-03
4.002693175923652258e-03
4.002196566259006230e-03
4.001803299001219574e-03
4.001443051822547482e-03
4.001084999743704726e-03
4.000561572402054275e-03
3.999769340960080723e-03
3.999237700854659135e-03
3.998795224712109464e-03
3.998422765076982410e-03
3.997901141648369135e-03
3.997444880251051040e-03
3.997032093323910421e-03
3.996518365182500677e-03
3.995948666314572996e-03
3.995114470468725740e-03
3.994636663131408486e-03
3.993659408678350807e-03
3.993052247901663146e-03
3.992577716621147597e-03
3.992066709362881646e-03
3.991586161726950500e-03
3.991012598112915477e-03
3.990117494793078527e-03
3.989533912413648943e-03
3.989006995775352601e-03
3.988515081681580539e-03
3.988150120357948636e-03
3.987748854150994886e-03
3.987260318836212923e-03
3.986894628695508355e-03
3.986515886696749382e-03
3.986012884558572805e-03
3.985609476461119023e-03
3.985256116844482395e-03
3.984763423140471120e-03
3.984367979936522496e-03
3.984013830044179014e-03
3.983655721436616184e-03
3.983159652315530590e-03
3.982688327332113525e-03
3.982152334380058452e-03
3.981705765756301564e-03
3.981149592827961867e-03
3.980651996499408145e-03
3.979965065019867333e-03
3.979481688081534449e-03
3.978839044035769462e-03
3.978474226577289122e-03
3.978111672846372689e-03
3.977756660980008400e-03
3.977265595411165477e-03
3.976872453329153949e-03
3.976519524082740287e-03
3.976170954072891228e-03
3.975678692750420247e-03
3.975320511618048343e-03
3.974944600430543179e-03
3.974450014139433579e-03
3.974057894945442863e-03
3.973707649004403972e-03
3.973347538297635970e-03
3.972858993218861441e-03
3.972462035651671240e-03
3.972109747460174194e-03
3.971589516432823784e-03
3.971236215570152391e-03
3.970892780611446314e-03
3.970392113207403192e-03
3.969962513977358561e-03
3.969614559545640506e-03
3.969119677037829565e-03
3.968731242300948918e-03
3.968381347355788222e-03
3.967888363854457992e-03
3.967500910932569499e-03
3.967153387347772085e-03
3.966811966921705672e-03
3.966261511039504556e-03
3.965673995084666864e-03
3.965128881930526060e-03
3.964654554155972593e-03
3.964076781379343578e-03
3.963568784939154252e-03
3.963001959586005991e-03
3.962105448378699241e-03
3.961473007178443681e-03
3.960466728979381359e-03
3.959870597654283585e-03
3.959404164469499353e-03
3.958879429072650891e-03
3.958373073203767974e-03
3.957828703370862462e-03
3.956951909104161093e-03
3.956546582202942995e-03
3.955765765647423909e-03
3.955244316661796732e-03
3.954813770323119260e-03
3.954448885564367661e-03
3.953964338913441498e-03
3.953542913836299161e-03
3.953201186168026245e-03
3.952717505831291472e-03
3.952296497653082913e-03
3.951954001750155286e-03
3.951463835237037196e-03
3.951080669009977668e-03
3.950734484174454886e-03
3.950400491799611197e-03
3.949910172762240330e-03
3.949557761245472282e-03
3.949190780964826654e-03
3.948702205571070697e-03
3.948309290766659554e-03
3.947965813049049422e-03
3.947452532634045975e-03
3.947108556657334330e-03
3.946764079481472794e-03
3.946419284542456059e-03
3.945939034753531520e-03
3.945598821961297450e-03
3.945223445152061352e-03
3.944742849012756146e-03
3.944366035376307283e-03
3.944028393499766222e-03
3.943688142985708224e-03
3.943172809727785687e-03
3.942786481715088165e-03
3.942271808534965338e-03
3.941927902783760526e-03
3.941553129625745451e-03
3.941069363360916178e-03
3.940608111365623278e-03
3.940065235667310727e-03
3.939568781870472075e-03
3.938951154173141699e-03
3.938530332241686402e-03
3.937926594853382277e-03
3.937559878985721212e-03
3.937230708248702638e-03
3.936854350954446108e-03
3.936368253948267781e-03
3.935983335817663277e-03
3.935617456081796223e-03
3.935068466057545754e-03
3.934646030441913724e-03
3.934301439125423815e-03
3.933969725743556231e-03
3.933455121416371512e-03
3.933108359261234740e-03
3.932770861576000143e-03
3.932264249345087531e-03
3.931877627941707601e-03
3.931514008229871314e-03
3.931030506103444164e-03
3.930690105782928996e-03
3.930366335352200244e-03
3.929883958265633845e-03
3.929508181579496190e-03
3.929184673438343781e-03
3.928853162264207659e-03
3.928371683058208032e-03
3.928003188418180587e-03
3.927668333714168757e-03
3.927196980772483179e-03
3.926818272475563268e-03
3.926425353766829947e-03
3.925800819150862715e-03
3.925272244086399145e-03
3.924800720765952121e-03
3.924243164321015997e-03
3.923787644101973775e-03
3.923242466814976827e-03
3.922782954823700666e-03
3.922297201127802717e-03
3.921958731985792854e-03
3.921561208230651963e-03
3.921038794066447099e-03
3.920163796821053530e-03
3.919725136262621618e-03
3.918947526319266697e-03
3.918409849804731226e-03
3.917578162955632180e-03
3.917073190481304423e-03
3.916331355493385923e-03
3.915836693451973591e-03
3.915011841486397415e-03
3.914548874976816160e-03
3.913640501195904571e-03
3.913153264318705755e-03
3.912178005643874787e-03
3.911609353099016091e-03
3.911118142997591085e-03
3.910588329394684703e-03
3.910088627995694441e-03
3.909684768051077675e-03
3.909145356408036051e-03
3.908666504605390335e-03
3.908175280338190873e-03
3.907799732546921555e-03
3.907431340779006848e-03
3.906971918541394390e-03
3.906653162339250064e-03
3.906330142463980241e-03
3.905974785833025379e-03
3.905500108021888427e-03
3.905094473616739156e-03
3.904625531666747629e-03
3.904243353880618335e-03
3.903868981112122976e-03
3.903346654739028865e-03
3.902877230987787834e-03
3.902544253311887937e-03
3.902075493576273677e-03
3.901705021146103635e-03
3.901357818718603591e-03
3.900889461901184668e-03
3.900569533715093819e-03
3.900250379253468978e-03
3.899777145671267688e-03
3.899418927415464718e-03
3.899096172543259093e-03
3.898778676036974977e-03
3.898305676766114850e-03
3.897982991985407368e-03
3.897669871197852881e-03
3.897349068183680529e-03
3.896878551068284641e-03
3.896524477445403260e-03
3.896205698885216433e-03
3.895739482427853367e-03
3.895389857603089208e-03
3.895062974359375652e-03
3.894604217319685979e-03
3.894205009908692765e-03
3.893849007801027627e-03
3.893237105693999906e-03
3.892742217203855846e-03
3.892361885663034662e-03
3.892008754061679170e-03
3.891535466421352715e-03
3.891132712676697008e-03
3.890667900749522710e-03
3.890306592047130564e-03
3.889985670989430568e-03
3.889518074908901359e-03
3.889121094350714899e-03
3.888660719602306075e-03
3.888291666643123833e-03
3.887973977955636040e-03
3.887472416251457671e-03
3.887150962574187699e-03
3.886836615969476230e-03
3.886374400524029039e-03
3.886007134438148464e-03
3.885640962339951751e-03
3.885172667675059876e-03
3.884848539261845889e-03
3.884511067517090657e-03
3.884043844354000564e-03
3.883636019738342243e-03
3.883165764636065023e-03
3.882843243866427024e-03
3.882505035598706345e-03
3.882036843113205720e-03
3.881632351971331298e-03
3.881149679176744329e-03
3.880712848871448965e-03
3.880222211712817861e-03
3.879787179049082411e-03
3.879258016993491695e-03
3.878817685435192661e-03
3.878492244047655659e-03
3.878036419875931836e-03
3.877635694568583140e-03
3.877091116719708595e-03
3.876631957537087121e-03
3.876106834844962948e-03
3.875626583695751960e-03
3.875216858908436032e-03
3.874699001120324865e-03
3.874251762885342135e-03
3.873717015665379196e-03
3.873330519196663008e-03
3.873016120648177171e-03
3.872551990357200012e-03
3.872240845983448542e-03
3.871921198615894521e-03
3.871438127095650460e-03
3.871121784812620210e-03
3.870776996396378851e-03
3.870326904163065920e-03
3.870010480365495328e-03
3.869670645764145250e-03
3.869206656592025142e-03
3.868841282346116572e-03
3.868502706209692946e-03
3.868047154771400882e-03
3.867701973948915739e-03
3.867388826504898625e-03
3.866924404733571626e-03
3.866577115803262327e-03
3.866266732696321731e-03
3.865953649437896787e-03
3.865491838449496877e-03
3.865102114362828703e-03
3.864798746471151403e-03
3.864341328181531733e-03
3.863982609500043932e-03
3.863674236809977545e-03
3.863215007897535629e-03
3.862896947227642454e-03
3.862562583584575136e-03
3.862110700818618611e-03
3.861747487648706581e-03
3.861408741094260379e-03
3.860950001312569990e-03
3.860591179839528708e-03
3.860274957108047241e-03
3.859807638210321218e-03
3.859380332525946811e-03
3.858837287670617740e-03
3.858378538984776930e-03
3.857907194742951629e-03
3.857557676155375787e-03
3.857247009049631983e-03
3.856793222602883462e-03
3.856444865808739478e-03
3.856090255308271438e-03
3.855583308153412176e-03
3.855157329967306198e-03
3.854711662726135937e-03
3.854329001113565925e-03
3.854024095972760286e-03
3.853524370816227649e-03
3.853025307748053543e-03
3.852547987119382331e-03
3.852088539329369399e-03
3.851539726153006826e-03
3.851093459855076638e-03
3.850579148831569706e-03
3.850074049297766594e-03
3.849513240445503071e-03
3.849139328272714686e-03
3.848737541246814373e-03
3.848257944991557988e-03
3.847862329598245902e-03
3.847368274313328011e-03
3.846919051158004775e-03
3.846394006884650777e-03
3.845931794677285697e-03
3.845388050403747947e-03
3.844929985750968667e-03
3.844453196125290767e-03
3.844141653301155065e-03
3.843806254153245283e-03
3.843493218684247269e-03
3.842999378026733335e-03
3.842615632408410108e-03
3.842118422774995403e-03
3.841665508044012425e-03
3.841137798879348635e-03
3.840691641162621937e-03
3.840382040945054896e-03
3.839936236854164710e-03
3.839529573797067531e-03
3.839081215317818527e-03
3.838733578329733484e-03
3.838392276402578275e-03
3.837879634142777989e-03
3.837540345887917228e-03
3.837231923960897784e-03
3.836929633218420180e-03
3.836480649915560356e-03
3.836147941780338865e-03
3.835859048382608306e-03
3.835558718808324257e-03
3.835111602854830281e-03
3.834779216219065187e-03
3.834488781669769756e-03
3.834192853643447751e-03
3.833745682964182118e-03
3.833412960499716672e-03
3.833113072571064581e-03
3.832922664286688916e-03
3.832593964461032329e-03
3.832147253614558765e-03
3.831765985935972618e-03
3.831467533497221953e-03
3.831007898981375441e-03
3.830704928154175792e-03
3.830384671258436468e-03
3.830036693404769137e-03
3.829334287504588055e-03
3.828962954057104576e-03
3.828569558176895312e-03
3.828270490876228491e-03
3.827950675391686691e-03
3.827551096121571423e-03
3.826748699000731904e-03
3.826384552146376745e-03
3.826041526127975465e-03
3.825744132344267769e-03
3.825267032284175583e-03
3.824891071556526731e-03
3.824440229651089075e-03
3.824115496701221712e-03
3.823826541242176733e-03
3.823378791621646379e-03
3.822997783352951803e-03
3.822672818125148406e-03
3.822146752920398561e-03
3.821327635188896069e-03
3.820841609867934099e-03
3.820543279471812041e-03
3.820257714391348675e-03
3.819955926362849155e-03
3.819423050090554710e-03
3.819029077256040801e-03
3.818536145590619834e-03
3.818110919298841038e-03
3.817603556378631677e-03
3.817245713090011011e-03
3.816798995017527292e-03
3.816477716504107758e-03
3.816185763665258784e-03
3.815748971163103812e-03
3.815367859692108364e-03
3.814851204111589789e-03
3.814460653709940332e-03
3.813949566576751299e-03
3.813654187983196373e-03
3.813356064084185391e-03
3.813079213544549699e-03
3.812697676912562769e-03
3.811916180980598826e-03
3.811464431360441808e-03
3.811085446806507238e-03
3.810644710493595998e-03
3.810283403975269281e-03
3.809973320302528343e-03
3.809550965764164909e-03
3.808775704328028547e-03
3.808360334975398331e-03
3.807935257043046275e-03
3.807439173858155005e-03
3.807001398636820563e-03
3.806683250151849697e-03
3.806236063707622245e-03
3.805908215669536691e-03
3.805628409309523476e-03
3.805342199074571250e-03
3.804867487268072217e-03
3.804526639254799617e-03
3.804231640053884825e-03
3.803885083328872353e-03
3.803050662076420691e-03
3.802592027877676768e-03
3.801725965288221907e-03
3.801267428511051830e-03
3.800722438541979942e-03
3.800207051542352308e-03
3.799784757713085045e-03
3.799484332785578282e-03
3.799045168368471535e-03
3.798672893749352204e-03
3.798393154848635385e-03
3.797928552818059453e-03
3.797644436080122293e-03
3.797359512061548696e-03
3.797079761761024130e-03
3.796898916472123391e-03
3.796613518331634022e-03
3.796335970190866087e-03
3.796146756731414752e-03
3.795864512546692077e-03
3.795585499570226090e-03
3.795249223888858079e-03
3.794936517956048333e-03
3.794660795972900486e-03
3.794217174466813294e-03
3.793929504061906502e-03
3.793626158354447640e-03
3.793436271120375573e-03
3.793157506149260651e-03
3.792979709407100046e-03
3.792606181065672020e-03
3.792209488758200089e-03
3.791396758547781708e-03
3.790938650196286775e-03
3.790406737737494862e-03
3.790107393406339648e-03
3.789713411901124429e-03
3.788960773641385400e-03
3.788531760495939590e-03
3.788096518114828729e-03
3.787652708769492609e-03
3.787307799972280866e-03
3.787024586541123776e-03
3.786593428570228775e-03
3.786191918456497437e-03
3.785878487609227201e-03
3.785503209726427589e-03
3.784816861392982425e-03
3.784473815566331487e-03
3.784086564179037996e-03
3.783814847795838668e-03
3.783377876257927423e-03
3.783096625116594454e-03
3.782787585024018073e-03
3.782608948136027827e-03
3.782326923051406060e-03
3.782051097147968739e-03
3.781726717049277604e-03
3.781442446738352350e-03
3.781141915930181976e-03
3.780806422545991523e-03
3.780032537825574017e-03
3.779606763682188692e-03
3.779167851051328745e-03
3.778670486199045900e-03
3.778268439172174312e-03
3.777840837117805821e-03
3.777526582686785775e-03
3.777248099767174967e-03
3.776936002730841863e-03
3.776599004343242621e-03
3.775838302053379815e-03
3.775472921096525644e-03
3.775111161698639986e-03
3.774824873061873205e-03
3.774458708387776456e-03
3.773796741541159041e-03
3.773532397075337035e-03
3.773261540966261780e-03
3.772932437056877343e-03
3.772207521272211237e-03
3.771812486508868169e-03
3.771502412998670780e-03
3.771225751100436632e-03
3.771046221565026862e-03
3.770778444218178971e-03
3.770508579658435073e-03
3.770306599915697159e-03
3.770028292379626507e-03
3.769761122435888630e-03
3.769425442768879579e-03
3.768763543478403834e-03
3.768400010725444713e-03
3.768048700723980113e-03
3.767732385839559286e-03
3.767367260814079733e-03
3.767068954016812316e-03
3.766796121272914660e-03
3.766491160283465169e-03
3.766105548271952638e-03
3.765270615421311817e-03
3.764919599189323843e-03
3.764613530160706989e-03
3.764393635176604015e-03
3.764111613711277650e-03
3.763875554496571782e-03
3.763555240268358620e-03
3.763249044193652405e-03
3.763068482225615831e-03
3.762707069568441837e-03
3.762371355518639299e-03
3.761653713240871097e-03
3.761204247157450952e-03
3.760383389837333810e-03
3.759972930591970117e-03
3.759463514503990841e-03
3.759187954284422522e-03
3.758828279661248668e-03
3.758166666840431682e-03
3.757834386911830526e-03
3.757461523735337351e-03
3.757171977083160162e-03
3.756809439310871811e-03
3.756063883456989879e-03
3.755570015935582890e-03
3.755181734815821702e-03
3.754922357285698370e-03
3.754510761641766548e-03
3.754212373641963550e-03
3.754045362584667277e-03
3.753790983196859769e-03
3.753611312762587977e-03
3.753343845430254580e-03
3.753083304605980570e-03
3.752748025546064591e-03
3.751914758256866440e-03
3.751473141347926813e-03
3.751064305153276913e-03
3.750598097854851345e-03
3.750219305097382636e-03
3.749758469491524387e-03
3.749466444621739943e-03
3.749255667776311193e-03
3.749003083746968012e-03
3.748827991805831188e-03
3.748569593692423554e-03
3.748400980416018158e-03
3.748146298268026973e-03
3.747975553746937805e-03
3.747721127269035887e-03
3.747393073998366367e-03
3.746715427638929331e-03
3.746326621445683885e-03
3.746042782718600646e-03
3.745867375030080722e-03
3.745615725758754191e-03
3.745445171073185590e-03
3.745189054750736827e-03
3.745030560655658071e-03
3.744765227752811995e-03
3.744508049332500449e-03
3.744151211363485991e-03
3.743496520830301433e-03
3.743158596327563186e-03
3.742848848022636062e-03
3.742680404081570687e-03
3.742402678887657170e-03
3.742227334164566557e-03
3.741979534766917258e-03
3.741812195937080539e-03
3.741557395971836873e-03
3.741236361617680459e-03
3.740801197352685604e-03
3.740416094408127029e-03
3.739686376347677726e-03
3.739209992272360915e-03
3.738782821906333313e-03
3.738598703434951008e-03
3.738314380024043444e-03
3.738148847136096679e-03
3.737901534413196059e-03
3.737732541902010798e-03
3.737485119112878007e-03
3.737162044684797998e-03
3.736475388112649610e-03
3.736083877011978516e-03
3.735594932693358811e-03
3.735165723943320581e-03
3.734383316826151659e-03
3.734008230805578674e-03
3.733611801953186111e-03
3.733123091949238238e-03
3.732770394229881650e-03
3.732444031784145320e-03
3.731706717808247736e-03
3.731349868119707321e-03
3.731021422583659201e-03
3.730653880664234253e-03
3.729912676840699097e-03
3.729518586958938727e-03
3.729101686017623641e-03
3.728842586817552457e-03
3.728525182713650528e-03
3.728109757173901553e-03
3.727305953350606559e-03
3.726869837713573698e-03
3.726450380601716884e-03
3.726091368660509190e-03
3.725622656130444296e-03
3.725236128573475476e-03
3.724415500263069702e-03
3.723977377046847580e-03
3.723574849135312306e-03
3.723388967023992784e-03
3.723148462351472555e-03
3.722986435377706720e-03
3.722712594297705648e-03
3.722548605699169642e-03
3.722307071955022889e-03
3.722140982254382516e-03
3.721859145950585923e-03
3.721695171788272100e-03
3.721450374208489561e-03
3.721292772034256579e-03
3.721045965193129062e-03
3.720723566345622308e-03
3.719995922322433517e-03
3.719532233862203260e-03
3.718640755634234490e-03
3.718225778367368305e-03
3.717835370711440341e-03
3.717650671515266864e-03
3.717355348102642076e-03
3.717190705371138226e-03
3.716944437145658451e-03
3.716617143570582257e-03
3.715970592607681106e-03
3.715603581524848289e-03
3.715304582393412578e-03
3.715111150367926551e-03
3.714864754912133686e-03
3.714698418476333665e-03
3.714452828098304803e-03
3.714130032049436404e-03
3.713483558210205118e-03
3.713130894131314811e-03
3.712893975011386828e-03
3.712723289750593549e-03
3.712434606225918123e-03
3.712257345938076419e-03
3.712012512036903973e-03
3.711822436327053085e-03
3.711580396353839854e-03
3.711417125184259067e-03
3.711169680607474732e-03
3.711004546418609964e-03
3.710758286316806834e-03
3.710595668605491844e-03
3.710348224755627769e-03
3.710188877779237431e-03
3.709943954987555016e-03
3.709622873259885503e-03
3.709302911742772685e-03
3.708975696417414394e-03
3.708606536605468969e-03
3.708142824098609441e-03
3.707818842631996608e-03
3.707648048352902865e-03
3.707393199910670283e-03
3.707110946935752473e-03
3.706559069749794377e-03
3.706347986121908116e-03
3.706103382746820003e-03
3.705948490610675057e-03
3.705703866363513344e-03
3.705545385774086913e-03
3.705300621337120556e-03
3.705101543375335753e-03
3.704864656456496354e-03
3.704698585248573754e-03
3.704455467912142353e-03
3.704300691233148191e-03
3.704035782764023357e-03
3.703654006365562391e-03
3.702812570860906059e-03
3.702365034958585068e-03
3.701945787937048395e-03
3.701601751857619676e-03
3.701231243396336645e-03
3.700847923174621981e-03
3.700008437555143016e-03
3.699554782756454569e-03
3.699145887201517584e-03
3.698815648632473949e-03
3.698423968865433356e-03
3.698224111532101219e-03
3.697961290181509073e-03
3.697815571559783573e-03
3.697662819901914588e-03
3.697419536548419809e-03
3.697100425589391025e-03
3.696828511469691780e-03
3.696672442705675743e-03
3.696439928457106484e-03
3.696286898381185432e-03
3.696051442345786413e-03
3.695892252481245213e-03
3.695625040729333226e-03
3.695301521572482047e-03
3.695009962207942630e-03
3.694848957653346956e-03
3.694556736499682737e-03
3.694240965366572382e-03
3.694002471546846324e-03
3.693819806980358934e-03
3.693581257024505446e-03
3.693420739479589317e-03
3.693191285659211745e-03
3.693036892965301330e-03
3.692860188829572704e-03
3.692627476682754008e-03
3.692473733400472666e-03
3.692332874031808293e-03
3.692092520071695895e-03
3.691943278123303949e-03
3.691802168257699111e-03
3.691564233244072103e-03
3.691252839388666981e-03
3.690968294512878695e-03
3.690815719393778123e-03
3.690575455335228915e-03
3.690422516385714630e-03
3.690273293356293241e-03
3.690040790344694538e-03
3.689720634771610774e-03
3.689403382214242414e-03
3.689234765319143131e-03
3.688996539055430877e-03
3.688804822111366351e-03
3.688581313739918398e-03
3.688266180031844407e-03
3.687994856620368384e-03
3.687847569217611154e-03
3.687707360481342397e-03
3.687473408995679911e-03
3.687168420197929619e-03
3.686874422894174247e-03
3.686506541127310913e-03
3.686268906278244648e-03
3.686125798295683195e-03
3.685890096230230208e-03
3.685736367626424315e-03
3.685598978802502590e-03
3.685361684360326934e-03
3.685053452329813996e-03
3.684782734337114282e-03
3.684630379407516192e-03
3.684480472751355384e-03
3.684303895238329532e-03
3.684067498874065393e-03
3.683923261237184200e-03
3.683699347564407724e-03
3.683377824475567511e-03
3.683039060018550390e-03
3.682885908633586666e-03
3.682658091176023874e-03
3.682344355153242908e-03
3.682056920728162073e-03
3.681749671498475967e-03
3.681523815274958568e-03
3.681375723879154720e-03
3.681124767998872425e-03
3.680807933729979969e-03
3.680545759671784590e-03
3.680397524395212332e-03
3.680252826055423459e-03
3.679917421229266308e-03
3.679703773955955194e-03
3.679503782062823990e-03
3.679274988918616006e-03
3.679125414449077158e-03
3.678901089754147737e-03
3.678758953644281019e-03
3.678617065035261376e-03
3.678378759216007713e-03
3.678197271214443068e-03
3.678054364288855637e-03
3.677823153402899094e-03
3.677678105807644527e-03
3.677535504084126876e-03
3.677302758736327153e-03
3.676986774930102869e-03
3.676669850266496564e-03
3.676362778854300357e-03
3.676129165167622403e-03
3.675950994425351403e-03
3.675732451132336480e-03
3.675581979235158919e-03
3.675414944812315302e-03
3.675282244411192441e-03
3.675053786592542577e-03
3.674905636902249702e-03
3.674762038579759867e-03
3.674536890412916090e-03
3.674384699672621213e-03
3.674217791260569674e-03
3.673988045577566020e-03
3.673678524073330405e-03
3.673399020753162145e-03
3.673221712905285971e-03
3.672982323983403456e-03
3.672634566553973582e-03
3.672405413546559524e-03
3.672235875805530351e-03
3.672095266332926419e-03
3.671873404135475496e-03
3.671730636123093222e-03
3.671589338301934485e-03
3.671363954465262872e-03
3.671216469741558734e-03
3.671072548927494222e-03
3.670844433196980821e-03
3.670534265041237258e-03
3.670210988567504037e-03
3.669888589952931181e-03
3.669541148054099918e-03
3.669138747104633540e-03
3.668359298138336010e-03
3.667931881146029548e-03
3.667632738355193923e-03
3.667396579783187456e-03
3.667106582699890781e-03
3.666738866761989121e-03
3.666260019714360965e-03
3.665867653883912898e-03
3.665535522593836408e-03
3.665385884244016720e-03
3.665133416689857204e-03
3.664987688189006408e-03
3.664844656704191461e-03
3.664623851322628377e-03
3.664315035478466105e-03
3.664054268309900695e-03
3.663908740372701957e-03
3.663676316125462004e-03
3.663531405413189817e-03
3.663391506809521216e-03
3.663175032350413866e-03
3.663029265932742778e-03
3.662861157080785773e-03
3.662611638171825792e-03
3.662303207122298478e-03
3.661995034420653314e-03
3.661849258172891058e-03
3.661765036173417545e-03
3.661618847607663041e-03
3.661449531516762675e-03
3.661220360252590098e-03
3.660919707138832625e-03
3.660658905781853396e-03
3.660341519624582193e-03
3.660074319501358669e-03
3.659936037918324215e-03
3.659713659727501563e-03
3.659567221027932356e-03
3.659436542141557627e-03
3.659210411121115863e-03
3.659066766207719115e-03
3.658933089730249336e-03
3.658701049079287823e-03
3.658396148062880056e-03
3.658173998860193149e-03
3.658002479652300992e-03
3.657859799059812959e-03
3.657640199135967028e-03
3.657495724214231744e-03
3.657267345595697529e-03
3.657130974286913489e-03
3.656994041956806735e-03
3.656777995579103477e-03
3.656636879675243239e-03
3.656472664962512158e-03
3.656250807424529358e-03
3.655959549654648044e-03
3.655648378146062263e-03
3.655332772699739982e-03
3.655065226106423825e-03
3.654929653105426415e-03
3.654792062632732357e-03
3.654572441336754497e-03
3.654426237032625414e-03
3.654260611142104691e-03
3.654034517094733800e-03
3.653897018009154198e-03
3.653762797275192115e-03
3.653546631865944687e-03
3.653397754891144888e-03
3.653378993967283141e-03
3.653241964191371056e-03
3.653019207721386070e-03
3.652716685769886052e-03
3.652452168628938980e-03
3.652312151831978854e-03
3.652180406999422108e-03
3.651961004390952021e-03
3.651811668001270217e-03
3.651682654684711669e-03
3.651457649418534453e-03
3.651158349593652472e-03
3.650853249588912816e-03
3.650701269711289880e-03
3.650546179050872826e-03
3.650323396891629393e-03
3.650022027333517556e-03
3.649769057917486535e-03
3.649627424280317382e-03
3.649488076912336086e-03
3.649416963394460072e-03
3.649280412033399992e-03
3.649116696797232318e-03
3.648900216392788297e-03
3.648769729718589865e-03
3.648630204268862171e-03
3.648417249541166963e-03
3.648276905079220981e-03
3.648144966489940463e-03
3.647917508168045924e-03
3.647620624412207559e-03
3.647367726956374321e-03
3.647229517460300833e-03
3.647105022766664300e-03
3.646968182858778464e-03
3.646797327846040479e-03
3.646604184753398682e-03
3.646416639651501018e-03
3.646269864030992312e-03
3.646025612711249145e-03
3.645882142400989467e-03
3.645747720998021666e-03
3.645673526476302106e-03
3.645485661831743447e-03
3.645333597174946379e-03
3.645168877961787318e-03
3.644940816312276614e-03
3.644643121172364171e-03
3.644373689418592323e-03
3.644071691810759749e-03
3.643951912324693964e-03
3.643820838585606209e-03
3.643683839582595712e-03
3.643593724589687822e-03
3.643418188505541302e-03
3.643233893555572044e-03
3.642980914019713738e-03
3.642841789108989484e-03
3.642769883158560301e-03
3.642630511941788007e-03
3.642499701186350733e-03
3.642278516271138349e-03
3.641943796722709858e-03
3.641706950428930632e-03
3.641541818079096961e-03
3.641560273848029172e-03
3.641429257873519693e-03
3.641175770870132451e-03
3.641037062706439613e-03
3.640965714679969632e-03
3.640662791048658673e-03
3.640361413603509025e-03
3.640200361213306781e-03
3.640186809648339374e-03
3.640068852626953625e-03
3.639854128787831621e-03
3.639530893589597912e-03
3.639254938713912778e-03
3.639218864504790724e-03
3.639082139327392586e-03
3.638856324750476285e-03
3.638553910032806590e-03
3.638275784509163637e-03
3.637866641188450441e-03
3.637108990752381619e-03
3.636666233529299401e-03
3.636198888981757773e-03
3.635806737827354876e-03
3.635443130239850943e-03
3.635121184071967142e-03
3.634996743336343147e-03
3.634868691374664850e-03
3.634733996743602820e-03
3.634516763132875430e-03
3.634381972018672479e-03
3.634258179516195331e-03
3.634042679377879562e-03
3.633914105177345807e-03
3.633848227992205696e-03
3.633714502528930922e-03
3.633586970329011866e-03
3.633451976793789298e-03
3.633373186712580364e-03
3.633239755013575878e-03
3.633106370827377581e-03
3.632969067743820318e-03
3.632894415191457831e-03
3.632759707251273333e-03
3.632628428458177083e-03
3.632524588103663247e-03
3.632388119446991644e-03
3.632259663622689448e-03
3.632039404184009713e-03
3.631738619039680867e-03
3.631470732818400070e-03
3.631175753009429925e-03
3.631034857941062375e-03
3.630866361280894478e-03
3.630714571494547595e-03
3.630616586183895399e-03
3.630431532049855498e-03
3.630266468177696312e-03
3.630049517540299021e-03
3.630068768518581422e-03
3.629938344490277538e-03
3.629722017166885691e-03
3.629585635060889135e-03
3.629488498760417240e-03
3.629198042724643847e-03
3.628928208676850554e-03
3.628864690615999158e-03
3.628733932642362082e-03
3.628513141976267425e-03
3.628172123280872744e-03
3.627790122873421601e-03
3.627468204142255629e-03
3.627217994250006832e-03
3.627079063006855876e-03
3.626946515929900181e-03
3.626845723063190120e-03
3.626715798370579256e-03
3.626586931678629430e-03
3.626513599125227773e-03
3.626379163795739446e-03
3.626250355536207812e-03
3.626175735909208282e-03
3.626046933268304174e-03
3.626059690303665411e-03
3.625935642496138592e-03
3.625855313609169326e-03
3.625727809070707162e-03
3.625598604191882131e-03
3.625533971964755870e-03
3.625233283473207422e-03
3.624986870694912183e-03
3.624858803026374029e-03
3.624875885124531020e-03
3.624750225520281203e-03
3.624673308635190019e-03
3.624542152639386502e-03
3.624549367190765554e-03
3.624421339566035946e-03
3.624255609910399367e-03
3.624066694723321411e-03
3.623904713658499758e-03
3.623828622373751439e-03
3.623698604576852840e-03
3.623703807966298721e-03
3.623574580317586152e-03
3.623502203301173438e-03
3.623375316578132058e-03
3.623248286017585404e-03
3.623146491908016322e-03
3.623015467595105694e-03
3.622889954112337111e-03
3.622821933989469560e-03
3.622691380069284137e-03
3.622563156694335977e-03
3.622460477460372110e-03
3.622167327938761571e-03
3.621894505791492958e-03
3.621826660275698564e-03
3.621646859332445546e-03
3.621375629140305853e-03
3.621072660311348487e-03
3.620816724833449563e-03
3.620521097615968069e-03
3.620306046861057787e-03
3.620289802401567992e-03
3.620151955730855405e-03
3.620160680737269810e-03
3.619950146724089293e-03
3.619652817099177494e-03
3.619433319140150096e-03
3.619268663774385421e-03
3.619146211537223237e-03
3.619075263297005969e-03
3.618955225433033440e-03
3.618967965471992562e-03
3.618837304533378298e-03
3.618761219962083556e-03
3.618639746490494302e-03
3.618513028686267622e-03
3.618395478478676330e-03
3.618045606834003475e-03
3.617733778419338249e-03
3.617516830621787371e-03
3.617270747297994440e-03
3.617059705912744217e-03
3.616913538479027239e-03
3.616688449031779055e-03
3.616514102440039451e-03
3.616300286458309140e-03
3.616146484219994166e-03
3.616167222743185434e-03
3.616041917130763221e-03
3.615834762529537838e-03
3.615532000091325245e-03
3.614982816883307616e-03
3.614621820090418037e-03
3.614307717485571586e-03
3.614110799723712405e-03
3.614124761539966747e-03
3.614010253826709183e-03
3.613895636785804423e-03
3.613552058656940760e-03
3.612819728253311140e-03
3.612519133047153823e-03
3.612231900126897099e-03
3.611909995173795320e-03
3.611568661011817661e-03
3.611473154797069721e-03
3.611296356152105588e-03
3.611150894050141683e-03
3.611132490018171409e-03
3.611012483249722172e-03
3.610804498377344612e-03
3.610645017206235135e-03
3.610431163505806434e-03
3.610277585091244395e-03
3.610214792978825443e-03
3.610086424913632689e-03
3.609959443334354295e-03
3.609762671555044079e-03
3.609580810569167596e-03
3.609451550506409621e-03
3.609331022437291519e-03
3.609204955424768352e-03
3.609081137033380397e-03
3.609015256880951112e-03
3.608890239117821912e-03
3.608770879078019873e-03
3.608649981771986856e-03
3.608573341136464031e-03
3.608452598658638561e-03
3.608327807786200058e-03
3.608258128033220349e-03
3.608130056481829388e-03
3.608006909946542135e-03
3.607905821337790975e-03
3.607607845238538537e-03
3.607340121076619763e-03
3.607160893345083552e-03
3.606931915807826561e-03
3.606802967944088261e-03
3.606791105750754758e-03
3.606670338842239178e-03
3.606591716722237252e-03
3.606471572731334129e-03
3.606482945668133041e-03
3.606360424612827398e-03
3.606288376169241618e-03
3.606163888683070612e-03
3.606175613467614907e-03
3.606053212782805821e-03
3.605977067621651995e-03
3.605851598577152883e-03
3.605855511789119588e-03
3.605730902304992574e-03
3.605657592992513993e-03
3.605530713734368502e-03
3.605408617031558710e-03
3.605318562715481567e-03
3.605032120698568529e-03
3.604815517872099299e-03
3.604822274002124956e-03
3.604701753100752852e-03
3.604624989669980364e-03
3.604502000946613327e-03
3.604515030501363997e-03
3.604392965587918315e-03
3.604226837123295467e-03
3.603879366726635541e-03
3.603536199007232634e-03
3.603217292191355017e-03
3.603092852848300675e-03
3.602967552094059594e-03
3.602847569523653232e-03
3.602792665728694020e-03
3.602675085160640753e-03
3.602554676002484024e-03
3.602500869319732752e-03
3.602381313652723571e-03
3.602300809366054766e-03
3.602117221076139766e-03
3.602114403575229669e-03
3.602051823736543597e-03
3.601931081971270539e-03
3.601941364502860184e-03
3.601819709147950025e-03
3.601747828355926582e-03
3.601580399421643822e-03
3.601455379460251783e-03
3.601343898543016807e-03
3.600996291521297091e-03
3.600641186098115995e-03
3.600410199642723429e-03
3.600125369629213114e-03
3.600000937659286054e-03
3.599937539083928641e-03
3.599650906274043903e-03
3.599415699447258265e-03
3.599420189834471370e-03
3.599298186428370044e-03
3.599227631931991526e-03
3.599092858342204521e-03
3.599108387475537067e-03
3.598987049193520023e-03
3.598920225749938084e-03
3.598796215449110401e-03
3.598676393924850076e-03
3.598657262575252671e-03
3.598536346409106530e-03
3.598448391407522897e-03
3.598323136505119334e-03
3.598331309921127576e-03
3.598210368362723260e-03
3.598137469651189850e-03
3.597850099714789904e-03
3.597598544334764357e-03
3.597596230702590058e-03
3.597604226151105561e-03
3.597605947457453018e-03
3.597611150429703541e-03
3.597538731462064480e-03
3.597408796259067652e-03
3.597424907736495019e-03
3.597306604701696036e-03
3.597228851407559096e-03
3.597103795621061154e-03
3.596975693016250808e-03
3.596968339716768472e-03
3.596846770228666768e-03
3.596779398589650904e-03
3.596658266501694817e-03
3.596666687746206438e-03
3.596552380896509034e-03
3.596484282910780792e-03
3.596194807492696446e-03
3.596037591368997019e-03
3.595971035336623274e-03
3.595852071208242504e-03
3.595853425123619451e-03
3.595867250963400655e-03
3.595745787621296759e-03
3.595758560838484708e-03
3.595629665509897984e-03
3.595557392066169554e-03
3.595435067746312156e-03
3.595439006031022657e-03
3.595320144041109708e-03
3.595253861331987148e-03
3.595128864396711713e-03
3.595006347082184157e-03
3.594986480492219465e-03
3.594863630670581955e-03
3.594874476253274304e-03
3.594750151641304837e-03
3.594667355525524126e-03
3.594376555260537457e-03
3.594247908830984928e-03
3.594113735850992027e-03
3.594058949097200372e-03
3.593934480512296203e-03
3.593809902053092704e-03
3.593781632214563572e-03
3.593600602791835290e-03
3.593425513354331618e-03
3.593132750628419848e-03
3.592988431918235203e-03
3.592622753502724801e-03
3.591988043013443020e-03
3.591487839349581136e-03
3.591282904690391072e-03
3.591170418619005645e-03
3.590994831584713547e-03
3.590602501832168298e-03
3.590403160561320139e-03
3.590310089761237708e-03
3.590099446401812458e-03
3.589841601917102831e-03
3.589548237963945121e-03
3.589233070532615606e-03
3.589142058375759548e-03
3.588956734862894411e-03
3.588829531249989289e-03
3.588818117551013757e-03
3.588651343697923848e-03
3.588575987829935570e-03
3.588286915101949071e-03
3.588184128190940406e-03
3.588048801547107265e-03
3.588052856781891089e-03
3.587934910365084620e-03
3.587947059728097219e-03
3.587821354119181613e-03
3.587744068475892407e-03
3.587619829335740064e-03
3.587604512794283912e-03
3.587489958819266734e-03
3.587490574676441019e-03
3.587490559786707910e-03
3.587490552342339871e-03
3.587490548620267741e-03
3.587490546759253794e-03
3.587490545828758964e-03
3.587490545363521306e-03
3.587490545130913536e-03
3.587490545014605531e-03
3.587490544956444156e-03
3.587490544927362818e-03
3.587490544912825836e-03
3.587490544905561247e-03
3.587490544901931772e-03
3.587490544900104241e-03
3.587490544899194812e-03


==> figures/quadrupole/global/quad_global_10000_distance_error.txt <==
1.357765850010462572e+00
7.238979913022067780e-01
3.962730437579350951e-01
2.509184337714564506e-01
1.759998276330592415e-01
1.214268062930356495e-01
9.832989672436229234e-02
9.134618462974315733e-02
8.449171505272133620e-02
8.168079128537880651e-02
7.660535405606468118e-02
7.484905880751541174e-02
7.323176373280489149e-02
7.177782507348576257e-02
7.042289908566552736e-02
6.921075088502341710e-02
6.809774037174716466e-02
6.706920865546721344e-02
6.610978768869681110e-02
6.520148826838281786e-02
6.434490015855577616e-02
6.352651924254308635e-02
6.274353499271198564e-02
6.199563021139207347e-02
6.128738003450486665e-02
6.059123621830525552e-02
5.993545077680273447e-02
5.930226846646110411e-02
5.868414668099332376e-02
5.809163259387933875e-02
5.748051513030637966e-02
5.691071441536190573e-02
5.639034365993689235e-02
5.587711623417054851e-02
5.538494403184866799e-02
5.491808170031815123e-02
5.445360006114990242e-02
5.399366442381573622e-02
5.354458212825344982e-02
5.311893045442157846e-02
5.271155008265440700e-02
5.231921584387542318e-02
5.193487963097018906e-02
5.155863112775778412e-02
5.119454719066748871e-02
5.083504698236783470e-02
5.048126256247355281e-02
5.011772895820255230e-02
4.978095832571646784e-02
4.944894644648872156e-02
4.912744478271168641e-02
4.881743911450789342e-02
4.851296846576576283e-02
4.821164109740933013e-02
4.791864883386130758e-02
4.762963659254515481e-02
4.734929873754945007e-02
4.707614295321895653e-02
4.680619615839339692e-02
4.654526210212332760e-02
4.629092137589681244e-02
4.603799288260619627e-02
4.578865367912743345e-02
4.554558593451320941e-02
4.530395209398357936e-02
4.506920291323056327e-02
4.483826114761606946e-02
4.461095609136413176e-02
4.438871543638773370e-02
4.417187143469437222e-02
4.396221683711228068e-02
4.375215902294674747e-02
4.354434014951583110e-02
4.333990051676781668e-02
4.313827920725266801e-02
4.293516941494954220e-02
4.273023915198592010e-02
4.253090952837666749e-02
4.233250944522592291e-02
4.213697196374196347e-02
4.194552428025439400e-02
4.175896282806045023e-02
4.157563713198598326e-02
4.139810496236642767e-02
4.123205604736464303e-02
4.105202798463235270e-02
4.087298077748451053e-02
4.069191415976683435e-02
4.051328645038154708e-02
4.033938226175915603e-02
4.016581765773208357e-02
3.999691233520705214e-02
3.982769985653700912e-02
3.966035896961612323e-02
3.949352114187901219e-02
3.932713212244695611e-02
3.916318015010177012e-02
3.901055917996392591e-02
3.884950798338848016e-02
3.868858634383809392e-02
3.852875852879053542e-02
3.837698714366005737e-02
3.821917108062078405e-02
3.806332926043848319e-02
3.791037712058221987e-02
3.775953484490927881e-02
3.761193720113931160e-02
3.746174713565187525e-02
3.731330070121707809e-02
3.716767649033941162e-02
3.701954748983056487e-02
3.687733952407197535e-02
3.673969790648337619e-02
3.660202407062939506e-02
3.646690561684539506e-02
3.633408340204519194e-02
3.620193576736620983e-02
3.607155444689165436e-02
3.594132800083321699e-02
3.581284767656989221e-02
3.568609809753408441e-02
3.555872055183720293e-02
3.543361907611363576e-02
3.531061922829983879e-02
3.518835285418132897e-02
3.506845968971000760e-02
3.494945623392928941e-02
3.483315446623368172e-02
3.471689745082674056e-02
3.460420803549157237e-02
3.449084861932553286e-02
3.438225493131458199e-02
3.427179277117380074e-02
3.416221546922409980e-02
3.405339876103181951e-02
3.394630325252075836e-02
3.383961611091346189e-02
3.373514557615341775e-02
3.363171544160410698e-02
3.353071165452589653e-02
3.343095118051359754e-02
3.333385761788602852e-02
3.324008499443501657e-02
3.314932820774305761e-02
3.305838479810965097e-02
3.297013620065520484e-02
3.287777478247985025e-02
3.278767564499614900e-02
3.270222608221735883e-02
3.261226489495908099e-02
3.252243027381522544e-02
3.243336398778415980e-02
3.234397918135722277e-02
3.225719663014955246e-02
3.216834273297804192e-02
3.208034202047032463e-02
3.199306197394886919e-02
3.190605416607177752e-02
3.182115215177250267e-02
3.173795561805076854e-02
3.165746052340279171e-02
3.157930224202268321e-02
3.150212374888455846e-02
3.142484657538113096e-02
3.134951289363230309e-02
3.127471806245128022e-02
3.119954353011229059e-02
3.112645052411464053e-02
3.105370994156120626e-02
3.098199276089575946e-02
3.090772729588797327e-02
3.083519305162372992e-02
3.076348786504770963e-02
3.069220665961486239e-02
3.061988423332930725e-02
3.054946490960099709e-02
3.047997521906997687e-02
3.041131701234167650e-02
3.034276240895193710e-02
3.027430137681256378e-02
3.020701598494946252e-02
3.014059273051189133e-02
3.007457070384780135e-02
3.000764855487904337e-02
2.994252530744421353e-02
2.987787276012318291e-02
2.981228329384557479e-02
2.974740782772294229e-02
2.968156536782818114e-02
2.961783061253997831e-02
2.955267834731828760e-02
2.948806368230112024e-02
2.942266994219082388e-02
2.935925314804107775e-02
2.929557453178920079e-02
2.923299892160373739e-02
2.917046035429918249e-02
2.910654512869535748e-02
2.904209176310142138e-02
2.897975439548537355e-02
2.891709129146623550e-02
2.885517573689770632e-02
2.879359187260360081e-02
2.873240394385106686e-02
2.867055825330420624e-02
2.861022571335226222e-02
2.854757378422152422e-02
2.848728014222575919e-02
2.842446785117171831e-02
2.836442677948967928e-02
2.830345985727667629e-02
2.824407297647233903e-02
2.818362213800770441e-02
2.812273905381824576e-02
2.806339657017540776e-02
2.800458113276128522e-02
2.794561208825364212e-02
2.788779273444811843e-02
2.782799519307688207e-02
2.776994296516609173e-02
2.771284790312117385e-02
2.765564625652110198e-02
2.759743910322219954e-02
2.754004783997456365e-02
2.748306790098350300e-02
2.742565176364423693e-02
2.736936927376294043e-02
2.731328952603014407e-02
2.725800883765199661e-02
2.720208101713450510e-02
2.714565128040011613e-02
2.708984322148769164e-02
2.703271307929192013e-02
2.697725916161537729e-02
2.692178881674538518e-02
2.686737099221725433e-02
2.681219462124645458e-02
2.675747575747567872e-02
2.670200102324005523e-02
2.664834732237988252e-02
2.659437137450639324e-02
2.654148536533197308e-02
2.648844592144308438e-02
2.643644211098470156e-02
2.638371181490136233e-02
2.633157501222330513e-02
2.628009832701157927e-02
2.622885447639576248e-02
2.617806452116995877e-02
2.612702040854015043e-02
2.607661498120210017e-02
2.602645506996485378e-02
2.597647705833237147e-02
2.592701758923915412e-02
2.587766787773999183e-02
2.582797587061633898e-02
2.577926563726191944e-02
2.573039919237473869e-02
2.568160575225812703e-02
2.563306314022825369e-02
2.558507153214746935e-02
2.553695721635163701e-02
2.548863996435992915e-02
2.544038719665859052e-02
2.539277219452698228e-02
2.534544914545396391e-02
2.530299221154844874e-02
2.526305504396027246e-02
2.522351904266165526e-02
2.518279839450041774e-02
2.514437629777217104e-02
2.510508482345023828e-02
2.506698179361692772e-02
2.502768676377988000e-02
2.498948665851812717e-02
2.495090193144455445e-02
2.491276145857443738e-02
2.487483328109510797e-02
2.483790708431036359e-02
2.479993548619005214e-02
2.476279626171356066e-02
2.472435817996355978e-02
2.468672443560881308e-02
2.464900900377773804e-02
2.461269692014533134e-02
2.457531002654442590e-02
2.453931198074877154e-02
2.450201924848233181e-02
2.446631271993117071e-02
2.442894174527754717e-02
2.439298959883599849e-02
2.435626095994599186e-02
2.432043346153494462e-02
2.428402013955444083e-02
2.425131132030285130e-02
2.420866772765148389e-02
2.417398422326302865e-02
2.413807983757763898e-02
2.410359004249071693e-02
2.406837013438893613e-02
2.403356225268546073e-02
2.399818990114679917e-02
2.396353532131581185e-02
2.392809470472099728e-02
2.389385569288617409e-02
2.385926743612494863e-02
2.382549548668106559e-02
2.379094624166672167e-02
2.375702466045291963e-02
2.372297479176304139e-02
2.368979991734890267e-02
2.365669045393828385e-02
2.362365391198991554e-02
2.358980062188768476e-02
2.355703792029470445e-02
2.352280584239025904e-02
2.348951196105138542e-02
2.345569842321745813e-02
2.342292250097059020e-02
2.338924052870824596e-02
2.335695241338317171e-02
2.332419108642748776e-02
2.329268300367420136e-02
2.325910515093560990e-02
2.322649901713872214e-02
2.319385486965285306e-02
2.316314918031429568e-02
2.313038119087613975e-02
2.309813920724340663e-02
2.306382267522680274e-02
2.303203248609391254e-02
2.299838380652047612e-02
2.296625929600297489e-02
2.293431835896525897e-02
2.290269338610667268e-02
2.287020867123154208e-02
2.284227962639269818e-02
2.281216697581336245e-02
2.277993728369107421e-02
2.274903322228698579e-02
2.271888718049321076e-02
2.268842024467042709e-02
2.265833725850976629e-02
2.262692413285353338e-02
2.259759222445758761e-02
2.256927313494677678e-02
2.254052347656220964e-02
2.251296966347231254e-02
2.248583305972776808e-02
2.245962637272451781e-02
2.243225382873252280e-02
2.240564506297160197e-02
2.237759825752246023e-02
2.235088927902948927e-02
2.232325399331736362e-02
2.229224093663245351e-02
2.226393048874860531e-02
2.223502179186918198e-02
2.220757521249753022e-02
2.218141747060942831e-02
2.215400479909700182e-02
2.212780043378183292e-02
2.210183146975237475e-02
2.207415879475174009e-02
2.204796605915822910e-02
2.202242807206183581e-02
2.199443515917276493e-02
2.196770878820633599e-02
2.194156845583758453e-02
2.191451922187389115e-02
2.188864763031330915e-02
2.186347226874225946e-02
2.183840330247669576e-02
2.181149978109170676e-02
2.178535248273293090e-02
2.175989447053207695e-02
2.173297676012786103e-02
2.170703856389957082e-02
2.168179878940889801e-02
2.165694402944277897e-02
2.163057763188060839e-02
2.160524657449809996e-02
2.158003876506312674e-02
2.155315054228482130e-02
2.152834267914131156e-02
2.150348939193974171e-02
2.147906272182399309e-02
2.145422724860875791e-02
2.142778178275716108e-02
2.140263158000718299e-02
2.137776188517793996e-02
2.135183443320469790e-02
2.132699945898935620e-02
2.130264269852141096e-02
2.127885069497335163e-02
2.125460640472771542e-02
2.122873715338416747e-02
2.120459808864348303e-02
2.118092690331794398e-02
2.115708638526912766e-02
2.113343032460315504e-02
2.110859534087702188e-02
2.108459885008170942e-02
2.106091604771645476e-02
2.104098866962660075e-02
2.101663444291217847e-02
2.099257780694516878e-02
2.096910349936769932e-02
2.094400100973110510e-02
2.091987752969097156e-02
2.089596342853843741e-02
2.087175889213954000e-02
2.084717327721652760e-02
2.082385860227424154e-02
2.080094117476530627e-02
2.077795350541532596e-02
2.075512773514105389e-02
2.073034662844572967e-02
2.070707745380798506e-02
2.068407092255255750e-02
2.066075477661260054e-02
2.054907669979256016e-02
2.047154036919152792e-02
2.041393291173750763e-02
2.036314521364557262e-02
2.031592628365315456e-02
2.026821877244307235e-02
2.022261766399692517e-02
2.017787600952447580e-02
2.013391460448084661e-02
2.008924829802361325e-02
2.004515433857418163e-02
2.000124370641920626e-02
1.995531168243203438e-02
1.991203156753735409e-02
1.986884173512447685e-02
1.982595178674140951e-02
1.978335008336575343e-02
1.974080214309636983e-02
1.969663731018771527e-02
1.965373711395829517e-02
1.959176201554175406e-02
1.952994489465425393e-02
1.946775647186701000e-02
1.940366797856886080e-02
1.934135587245483512e-02
1.928037289842743363e-02
1.921984297087089497e-02
1.915949141531336775e-02
1.909880727130131711e-02
1.903727290733900346e-02
1.897822715207859307e-02
1.891894381500192762e-02
1.886012776163707716e-02
1.880113595888075612e-02
1.874116562249790799e-02
1.868336606883292186e-02
1.862580340003371429e-02
1.856832318188173653e-02
1.851131121473173144e-02
1.845483693091672095e-02
1.839591016482978320e-02
1.833948533371580411e-02
1.828274896153021800e-02
1.822749088796827080e-02
1.817264415933831506e-02
1.811793188021873155e-02
1.806347261973382037e-02
1.800930294351074309e-02
1.795537717237363426e-02
1.790184726888393446e-02
1.784854524389810002e-02
1.779416828340033702e-02
1.774102293133614228e-02
1.768632978972822789e-02
1.763380080601907943e-02
1.758158740133236933e-02
1.752930230765062380e-02
1.747778348732432693e-02
1.742669198658627905e-02
1.737410657370348777e-02
1.732275799368456284e-02
1.727192560745819880e-02
1.722196180865383577e-02
1.717251014753830990e-02
1.712311763677559773e-02
1.707396756149236541e-02
1.702526170485417142e-02
1.697669387140394309e-02
1.692812059318862111e-02
1.688033205901636608e-02
1.683267996055955520e-02
1.678520489946419558e-02
1.673778935539419963e-02
1.669096087826932306e-02
1.664399288704675184e-02
1.659675609023507012e-02
1.654985867032984434e-02
1.650321241237038064e-02
1.645624141401427418e-02
1.641014596940421066e-02
1.636394315174746761e-02
1.631797669407272777e-02
1.627272339228851006e-02
1.622791941356913764e-02
1.618396784578561565e-02
1.614003260054798147e-02
1.609625631235949567e-02
1.603913065137219443e-02
1.598207819045201206e-02
1.592542276762792114e-02
1.586885385778658702e-02
1.581312124462965277e-02
1.575731325161701737e-02
1.570212141984364887e-02
1.564730549815201988e-02
1.559290829426968582e-02
1.553905189648071075e-02
1.548558664998514987e-02
1.543253754781767802e-02
1.537989337246020369e-02
1.532746463722858485e-02
1.527571746520029958e-02
1.522408997769709484e-02
1.517322971671173498e-02
1.512230318472658139e-02
1.507227960798373720e-02
1.502209821034509833e-02
1.497276332477397859e-02
1.492220169503684357e-02
1.487344081201452846e-02
1.482461032965952039e-02
1.477682551822867389e-02
1.472892113544214780e-02
1.468136102707809192e-02
1.463447567963515987e-02
1.458761991476755990e-02
1.454133210562214180e-02
1.449519445245572684e-02
1.444737941483145195e-02
1.439918934237338459e-02
1.435335051641918429e-02
1.430790236528784939e-02
1.426376325903595289e-02
1.420967381698090559e-02
1.415570154313326376e-02
1.410221061887367150e-02
1.404858776373338683e-02
1.399528248468788136e-02
1.394041582791782918e-02
1.388744420664073977e-02
1.383564425770835056e-02
1.378526027518979166e-02
1.373517531016751198e-02
1.368557128114663603e-02
1.363661443545518409e-02
1.358781921210948027e-02
1.353983753485863903e-02
1.349226726291576084e-02
1.344496943779135978e-02
1.339784555926611803e-02
1.334747730994740797e-02
1.330128688560505180e-02
1.325573968951280525e-02
1.321049555824813093e-02
1.316603598648334594e-02
1.311396903084008879e-02
1.306206996455342058e-02
1.301066609325112963e-02
1.295995248866825544e-02
1.291017935005997659e-02
1.286069040841518636e-02
1.281181570481950208e-02
1.276364979765570382e-02
1.271580021306516727e-02
1.266833433281629694e-02
1.262188397557925494e-02
1.257576579907099257e-02
1.253037413034159206e-02
1.248544549909557863e-02
1.244081211106827164e-02
1.239006561828718753e-02
1.234002201801375279e-02
1.229038965844973796e-02
1.224193209756873658e-02
1.219381214073699503e-02
1.214632914623510473e-02
1.209955030590038547e-02
1.205347924855775486e-02
1.200805897847503911e-02
1.196304042775978363e-02
1.191893916679867375e-02
1.186731841380928888e-02
1.181533425411944276e-02
1.176591030218505224e-02
1.171828721517006490e-02
1.167202471127094798e-02
1.162663489254325486e-02
1.158198173109889484e-02
1.153802571711717503e-02
1.148947887863614736e-02
1.144203314515684043e-02
1.139544614301793088e-02
1.134947513003763987e-02
1.130411054109995914e-02
1.125931638057865378e-02
1.120734971836231074e-02
1.115831681162563101e-02
1.111178232212571559e-02
1.106645514535246205e-02
1.102197964999343527e-02
1.097505327725730763e-02
1.092867312583942901e-02
1.088351575937515636e-02
1.083929207573760232e-02
1.079267716354905503e-02
1.074710307642751453e-02
1.070240606225171705e-02
1.065900041330047898e-02
1.061344679217104785e-02
1.056881646544302611e-02
1.052564666287466449e-02
1.048087987637606397e-02
1.043713158699074821e-02
1.039191250389390198e-02
1.034806732294027594e-02
1.030589782120819309e-02
1.026214349348338918e-02
1.021771801897185250e-02
1.017389330536461710e-02
1.012996888953081667e-02
1.008749241841220765e-02
1.004471531563465997e-02
1.000170608997950732e-02
9.958601779112655553e-03
9.915424419664958106e-03
9.872532527846760927e-03
9.829476666906073953e-03
9.786231346243736209e-03
9.744899031029399111e-03
9.702603779386283558e-03
9.660603108072806158e-03
9.619152323840963331e-03
9.575285605599861277e-03
9.533408606847966135e-03
9.492577723499262543e-03
9.452196985745613123e-03
9.411631259978025382e-03
9.371563480673755428e-03
9.331329924380727531e-03
9.291291563832177261e-03
9.251404353553503712e-03
9.211422561746005974e-03
9.171560877916009463e-03
9.130971720885885587e-03
9.089372686605628332e-03
9.044056650746430670e-03
9.008145812394370913e-03
9.000437593768525688e-03
8.998632757496387996e-03
8.996822990453014549e-03
8.995778568391125246e-03
8.994289726725501755e-03
8.989185161843181449e-03
8.984374530974836848e-03
8.982043948943915085e-03
8.980341614178285678e-03
8.979098113183928837e-03
8.977640623980759696e-03
8.976050110654240285e-03
8.974920588960707407e-03
8.973778465241876237e-03
8.972802557245059332e-03
8.971899683390469407e-03
8.970848031670929784e-03
8.969358279362630443e-03
8.967612313950636127e-03
8.966355625749423269e-03
8.965120377954648515e-03
8.964101658211579352e-03
8.962820968235573130e-03
8.961902858760579030e-03
8.960831213569508263e-03
8.959129042355282180e-03
8.956991679962850866e-03
8.955598230255734996e-03
8.952985712073459335e-03
8.949679907141721430e-03
8.947135202675374904e-03
8.946260642102965566e-03
8.945406416256016999e-03
8.944377721319559521e-03
8.943355430877176007e-03
8.942288317638729181e-03
8.941225550301388353e-03
8.940251523919329549e-03
8.939150008199366407e-03
8.938093253033605606e-03
8.937181518417287168e-03
8.936265408666583740e-03
8.935411555036347486e-03
8.934439149525068291e-03
8.933575807238355176e-03
8.932391244120809967e-03
8.931514787683598675e-03
8.930624876311299420e-03
8.929694534651739721e-03
8.928684239246894097e-03
8.927290184259868699e-03
8.926151535822154232e-03
8.924999683414645488e-03
8.924031639213439795e-03
8.922776050789723440e-03
8.921846045858716767e-03
8.920825042118987400e-03
8.919880600935056747e-03
8.919016376649248345e-03
8.918065953474066387e-03
8.916951594473787254e-03
8.916032532201296004e-03
8.915227972992351146e-03
8.914167966360976234e-03
8.913436218045458700e-03
8.912433517001015770e-03
8.911613023862440322e-03
8.910578954648246466e-03
8.909745721080204392e-03
8.908954790637435908e-03
8.908250233463650691e-03
8.907232378214764365e-03
8.906480985213975979e-03
8.905719792170046015e-03
8.904597335291140545e-03
8.903481282110149025e-03
8.901653630766528241e-03
8.900696978001455470e-03
8.899436490341429071e-03
8.898046054147890765e-03
8.896966890056970043e-03
8.896076577402390814e-03
8.894789623806685294e-03
8.893826016857699773e-03
8.892989230755109914e-03
8.891940226637190872e-03
8.891191841574766150e-03
8.890368994111379208e-03
8.888675616912441665e-03
8.885994873813972059e-03
8.884697358441768014e-03
8.882972207617486834e-03
8.881200785414567270e-03
8.879174005295809025e-03
8.873929996116150520e-03
8.870572039931745589e-03
8.869308550446161968e-03
8.867937173909266543e-03
8.866924873685047906e-03
8.866198318014916965e-03
8.865056753185055621e-03
8.864135478674243021e-03
8.863449616137350148e-03
8.862661943757491403e-03
8.861902081516985497e-03
8.860977152825483955e-03
8.860173776040739316e-03
8.859380802455326179e-03
8.858265628246375645e-03
8.857550365514253038e-03
8.856857090409675504e-03
8.855921487039843457e-03
8.855057506430228861e-03
8.854052974682304761e-03
8.853267444844095321e-03
8.852432812739036150e-03
8.851780403641984485e-03
8.850742895413762218e-03
8.850211538667844893e-03
8.849618654938783829e-03
8.848930687138118617e-03
8.848255696110756893e-03
8.847655117217618700e-03
8.846944424239564300e-03
8.846169080664923606e-03
8.845029535262664833e-03
8.843936227463829181e-03
8.842314062641012593e-03
8.841151799777489245e-03
8.840395651957927772e-03
8.839642563260082658e-03
8.838854820640135862e-03
8.838201350659501826e-03
8.837288390624172332e-03
8.836639757069260012e-03
8.835983601679983993e-03
8.835463235570223048e-03
8.834860639084981052e-03
8.834251240948096107e-03
8.833553063232687380e-03
8.832814925769540484e-03
8.832246016783822790e-03
8.831515529026114433e-03
8.830868869533893203e-03
8.830169678791185278e-03
8.829395336732883195e-03
8.828785025852556659e-03
8.828252764009343612e-03
8.827527924478989832e-03
8.826938038725123253e-03
8.826333295014844593e-03
8.825802993093156967e-03
8.825032317400373361e-03
8.824199299978345568e-03
8.822978845255813676e-03
8.822386982236215744e-03
8.821808097189831263e-03
8.821021644142786056e-03
8.820369463712332200e-03
8.819883661298488775e-03
8.819049603206752588e-03
8.818154082034072166e-03
8.817601649671637232e-03
8.817124393501782342e-03
8.816606843189585263e-03
8.815719679955136973e-03
8.814998960583891180e-03
8.814481037291876930e-03
8.813843647946887142e-03
8.813311685789864888e-03
8.812474497201180229e-03
8.811931088258216985e-03
8.811439512217101103e-03
8.810891143416228061e-03
8.810240749148635919e-03
8.809556048093320629e-03
8.808961641394837117e-03
8.808416659632688217e-03
8.807890979762983061e-03
8.807285661599897897e-03
8.806813184865107738e-03
8.806114276074222813e-03
8.805615401460412800e-03
8.805097123246449081e-03
8.804647903510938456e-03
8.804182016315097517e-03
8.803660817474247627e-03
8.803194201758277049e-03
8.802517280392874871e-03
8.801981154257695547e-03
8.801310151054491521e-03
8.800853153512059809e-03
8.800391614897968770e-03
8.799886756117680439e-03
8.799265904156724008e-03
8.798799223915056145e-03
8.797926875460111706e-03
8.797430534325188442e-03
8.796822879705771051e-03
8.796089626715400053e-03
8.795166622160040595e-03
8.794646840290184370e-03
8.793933079293310071e-03
8.793474489314865444e-03
8.792964640262197762e-03
8.792453340753557736e-03
8.791936886353620903e-03
8.791307967602865828e-03
8.790778464518315266e-03
8.789950558757187588e-03
8.789451854678564241e-03
8.788923937122430571e-03
8.788430031518829066e-03
8.787942319644918149e-03
8.787293956690641478e-03
8.786841638155833828e-03
8.786414331958616181e-03
8.785951728558779456e-03
8.785529487949131008e-03
8.785053400263717269e-03
8.784597164422343687e-03
8.784169907288294499e-03
8.783729514046014625e-03
8.783322972397826847e-03
8.782891366398995481e-03
8.782162745068454457e-03
8.781424863690514421e-03
8.780196953132413801e-03
8.774131204061841327e-03
8.770212452368586487e-03
8.768660202987740501e-03
8.767475720642544171e-03
8.766439622453511479e-03
8.766036297302748012e-03
8.765383757372234227e-03
8.764961882183848474e-03
8.764337451398590897e-03
8.763850211271849086e-03
8.762292833946203410e-03
8.758705081136370502e-03
8.756353362860760242e-03
8.755865681515978896e-03
8.755278787936476501e-03
8.754402165833985103e-03
8.753297522458073493e-03
8.752341992308921084e-03
8.751927486161858658e-03
8.751483219028305047e-03
8.750830052166137102e-03
8.750540659355078577e-03
8.750049640735339113e-03
8.749604212423099311e-03
8.749015725032496457e-03
8.748477944516228413e-03
8.747892210409769637e-03
8.747047904914312735e-03
8.746377339369459242e-03
8.746022174138529115e-03
8.745283443760359585e-03
8.744772080012223892e-03
8.744233306208687440e-03
8.743922215558547900e-03
8.743319665179662484e-03
8.742992613544747771e-03
8.742469715559022733e-03
8.742157347575730750e-03
8.741823131543464617e-03
8.741227608766175342e-03
8.740794534494843865e-03
8.740482026536341639e-03
8.740153162346709498e-03
8.739801464150990379e-03
8.739453581997947557e-03
8.739096641559545089e-03
8.738772342948409808e-03
8.738403353315349689e-03
8.737993624283827213e-03
8.737681776274161885e-03
8.737303860704809591e-03
8.736944438737804727e-03
8.736474869163630974e-03
8.736168512533374134e-03
8.735815812747594125e-03
8.735356355077047302e-03
8.735017398346161047e-03
8.734668984153646717e-03
8.734297074481936485e-03
8.734024692791230587e-03
8.733330860416657279e-03
8.732721620238116655e-03
8.732399484429369946e-03
8.731905271572802316e-03
8.731644666139541308e-03
8.731058390564809535e-03
8.730746230909408948e-03
8.730447455183976135e-03
8.729975191254818467e-03
8.729482199415312602e-03
8.729109275079513508e-03
8.728595435664912583e-03
8.728189570193476549e-03
8.727636304956919513e-03
8.727194016260335710e-03
8.726846992944412365e-03
8.726432682414186903e-03
8.726147561475309025e-03
8.725860620431893575e-03
8.725553476253032278e-03
8.725259652184761891e-03
8.724935365220926053e-03
8.724630369286768411e-03
8.724367228392338261e-03
8.723819513271008005e-03
8.723309766664400638e-03
8.722980548935136899e-03
8.722711900152063311e-03
8.722302369347323045e-03
8.722018536903955108e-03
8.721639189143448948e-03
8.721287987634145783e-03
8.720972321701112376e-03
8.720588245281957543e-03
8.720342552175845696e-03
8.719830660766940758e-03
8.719387455018351440e-03
8.718935582814448318e-03
8.718697999280459673e-03
8.718294517794605500e-03
8.718030733950249411e-03
8.717592337242908648e-03
8.717202692552118368e-03
8.716922550595255365e-03
8.716666828599188913e-03
8.716388388717207988e-03
8.715994741412550623e-03
8.715724184493700913e-03
8.715426008603083599e-03
8.715033139961463060e-03
8.714728761315843411e-03
8.714531387731953502e-03
8.714278490524326667e-03
8.714080919704547679e-03
8.713806158593300974e-03
8.713553319824575427e-03
8.713287320349859602e-03
8.712998529335696379e-03
8.712676133200102785e-03
8.711973221916215898e-03
8.711549224856876897e-03
8.711048664909770353e-03
8.710710348545572593e-03
8.710254625322419453e-03
8.709924984188033986e-03
8.709698553048017197e-03
8.709439351899612991e-03
8.709195644710572559e-03
8.708937056665519427e-03
8.708620930588786835e-03
8.708191473406541941e-03
8.707943719460651752e-03
8.707620879057440672e-03
8.707284254289744674e-03
8.707063743943100828e-03
8.706825014526109116e-03
8.706579612537602986e-03
8.706315049812120635e-03
8.706129064270951359e-03
8.705818077041330497e-03
8.705510298381615927e-03
8.705217790491647303e-03
8.704994453571245419e-03
8.704750305667632512e-03
8.704522702053907324e-03
8.704156907059057424e-03
8.703953709652245338e-03
8.703540539655866062e-03
8.703386032155153995e-03
8.703114649953370280e-03
8.702880394872863218e-03
8.702509068049035790e-03
8.702186299292348493e-03
8.702010045954937378e-03
8.701598255966664155e-03
8.701361524185310947e-03
8.700838779267097700e-03
8.700551625347715395e-03
8.700367530423663842e-03
8.700044347885909843e-03
8.697233499131694703e-03
8.694664032342720034e-03
8.692605578730781130e-03
8.684470964328269704e-03
8.678526577583918836e-03
8.676761530031105660e-03
8.675627382004388183e-03
8.675118932872772845e-03
8.674829165392534958e-03
8.674387019219916006e-03
8.674035195418230287e-03
8.673749943421949632e-03
8.673449866556284804e-03
8.673030176142747932e-03
8.672898047671472738e-03
8.672663943680996787e-03
8.672503158750018148e-03
8.672275171304958188e-03
8.672078856051680662e-03
8.671879043010581600e-03
8.671684100602598116e-03
8.671482662321856535e-03
8.671262582641709946e-03
8.671075863664830935e-03
8.670758963056062613e-03
8.670572057335018332e-03
8.670042611336569241e-03
8.669807753936132136e-03
8.669575624907258429e-03
8.669337956386993088e-03
8.669232520756176702e-03
8.669045698421376511e-03
8.668884316174692295e-03
8.668551181937241348e-03
8.668356666978157057e-03
8.668189208538706891e-03
8.667878942421209168e-03
8.667679867255287732e-03
8.667317389995203569e-03
8.667079587555583456e-03
8.666885938851042956e-03
8.666590436202556771e-03
8.666429162219728768e-03
8.666253854838405421e-03
8.666082952716197899e-03
8.665941392491646744e-03
8.665748171422880258e-03
8.665589507077473344e-03
8.665386567802616305e-03
8.665239063050790211e-03
8.664963028247495841e-03
8.664824433330638523e-03
8.664620054288578455e-03
8.664453563126407395e-03
8.664279807810074466e-03
8.664106987511192154e-03
8.663947306090109823e-03
8.663655959040323859e-03
8.663364268980891167e-03
8.663192950265498349e-03
8.662989967682100528e-03
8.662678757552564127e-03
8.661894389434439401e-03
8.661768604494260448e-03
8.661595741679961602e-03
8.661435460433439953e-03
8.661219113951604612e-03
8.661046469301887651e-03
8.660881113143663323e-03
8.660718695084439200e-03
8.660559554036020152e-03
8.660387434117863478e-03
8.660242069779037002e-03
8.659997191262083435e-03
8.659842701081015351e-03
8.659621060780218690e-03
8.659466602602026650e-03
8.659344731485260627e-03
8.659092382012562386e-03
8.658926310774169369e-03
8.658660448462838360e-03
8.658514486140517566e-03
8.658225398741229567e-03
8.658052454228751249e-03
8.657809336659771926e-03
8.657703851988220525e-03
8.657569002462206162e-03
8.657435753152271235e-03
8.657246245019709768e-03
8.657095375915951213e-03
8.656914944994032607e-03
8.656797066602661683e-03
8.656654559129476831e-03
8.656473162508084712e-03
8.656331594162007537e-03
8.656223118164472347e-03
8.655963287940611484e-03
8.655726548328742526e-03
8.655532340595170626e-03
8.655380871061242945e-03
8.655275690427639140e-03
8.655128920042302540e-03
8.655018641965387532e-03
8.654904705444556659e-03
8.654756910778171192e-03
8.654619239823023100e-03
8.654453369289157733e-03
8.654369868773924626e-03
8.654245752589074039e-03
8.654156437266141352e-03
8.653916580155516722e-03
8.653605071598074669e-03
8.653335170115994054e-03
8.653101524932147945e-03
8.652964862129937720e-03
8.652898863158503887e-03
8.652742776789146620e-03
8.652617254820856724e-03
8.652502480339134203e-03
8.652292260278944894e-03
8.651709645488300446e-03
8.651358706881039431e-03
8.651094865307741924e-03
8.650974539582433065e-03
8.650889396785495233e-03
8.650756545657414115e-03
8.650434975985353547e-03
8.650299478543965054e-03
8.650194777964406376e-03
8.649983638137508091e-03
8.649929953095499002e-03
8.649683734916754213e-03
8.649253127642284739e-03
8.648662984358046132e-03
8.647598838911602775e-03
8.647371630270210205e-03
8.647216823126534918e-03
8.647091058930739607e-03
8.646859441367544738e-03
8.646664398802446014e-03
8.646617592762941701e-03
8.646504218846856604e-03
8.646422904795961206e-03
8.646314919829081388e-03
8.646203889259363937e-03
8.645961701544026615e-03
8.645871236409101782e-03
8.645747575836328774e-03
8.645664835056051170e-03
8.645561021909196203e-03
8.645473681995871976e-03
8.645365625588317601e-03
8.645260703945105429e-03
8.645171119579790620e-03
8.645076938626322302e-03
8.644950784724122692e-03
8.644832044075363015e-03
8.644505320439914431e-03
8.644415125911566675e-03
8.644343397977535121e-03
8.644032106887425404e-03
8.643822503241360700e-03
8.643593738274543692e-03
8.643284790046707952e-03
8.643128806366414535e-03
8.642844080242130869e-03
8.642717330316258134e-03
8.642676846014437503e-03
8.642503935264422496e-03
8.642377724187253266e-03
8.642330804922477780e-03
8.642252029316583456e-03
8.642124997793446117e-03
8.642003283901533023e-03
8.641925259679748145e-03
8.641821224876253954e-03
8.641793837173533666e-03
8.641589452966648432e-03
8.641567529229619501e-03
8.641472727287493119e-03
8.641405231315674521e-03
8.641307579694943938e-03
8.641213447741867906e-03
8.641110310965764013e-03
8.641041398617843941e-03
8.640935503554917144e-03
8.640862506714338045e-03
8.640834726511267827e-03
8.640770962260383228e-03
8.640694501263779595e-03
8.640640654559127165e-03
8.640617898654692070e-03
8.640555705360450020e-03
8.640472350659303413e-03
8.640411407612437478e-03
8.640377785955565687e-03
8.640317086051219758e-03
8.640221303949091602e-03
8.640156816335732917e-03
8.640141872195576667e-03
8.640082798225099184e-03
8.640003106260150251e-03
8.639943052326532619e-03
8.639914001449457148e-03
8.639795133167517405e-03
8.639720794623899705e-03
8.639726823662156191e-03
8.639682616016360409e-03
8.639626450973922345e-03
8.639533324926144606e-03
8.639186084723873837e-03
8.639120721690219870e-03
8.638955909213446097e-03
8.638780696478397941e-03
8.638743074394274538e-03
8.638500004756119455e-03
8.638165039679653393e-03
8.637938054741724561e-03
8.637813779298670128e-03
8.637725456109999339e-03
8.637763777323436212e-03
8.637739518271956782e-03
8.637699933157093682e-03
8.637591507788465808e-03
8.637546094840966096e-03
8.637539350541739366e-03
8.637470666631548097e-03
8.637457942747695308e-03
8.637405933240570668e-03
8.637384374422192590e-03
8.637330622606161426e-03
8.637299398754858318e-03
8.637248317533036471e-03
8.637255847274762435e-03
8.637255851995420328e-03
8.637255854355771825e-03
8.637255855535947574e-03
8.637255856126048459e-03
8.637255856421065942e-03
8.637255856568578152e-03
8.637255856642343799e-03
8.637255856679234428e-03
8.637255856697678008e-03
8.637255856706889390e-03


==> figures/quadrupole/global/quad_global_10000_distance_error_x_y.txt <==
1.443126130674757535e-01 1.733287751268848265e+00
1.013403458323393624e-01 3.971262739883401061e-01
6.651292806463943164e-02 1.546401566568444963e-01
4.143218720303060154e-02 6.502004552424783812e-02
2.701379721117352917e-02 2.836020737280532319e-02
1.892918746999646198e-02 1.251518296979986858e-02
1.418963932463499292e-02 5.956020514198273608e-03
1.173836165196210854e-02 2.980782568663315618e-03
1.003281768282993439e-02 1.927090529872334170e-03
8.875312085266783002e-03 1.246528970668019706e-03
7.866622279125989881e-03 1.076794673935262472e-03
7.110447236101331836e-03 7.959682434008239979e-04
6.548463336880081150e-03 6.445684832516848563e-04
6.022223692478989240e-03 5.580907903671767810e-04
5.583862910063163917e-03 4.904955667097102723e-04
5.268708892263479666e-03 4.368835810252424566e-04
5.032110653488226434e-03 3.951369428136836570e-04
4.808775848015634652e-03 3.615137440798045455e-04
4.593728756587550470e-03 3.319937682906830712e-04
4.391734012142958082e-03 3.065916132824997005e-04
4.244668517041475658e-03 2.853311251912434357e-04
4.104097578943973618e-03 2.657690734998959577e-04
3.947026674912117693e-03 2.483718795588005191e-04
3.811981092560855558e-03 2.332096826454788910e-04
3.690425588813771394e-03 2.196626110147547684e-04
3.540268727205103487e-03 2.061902717195544387e-04
3.433685606228418282e-03 1.952830516173623013e-04
3.329969626525402203e-03 1.858370051284334340e-04
3.228928662578448537e-03 1.768460949669372348e-04
3.101344458171666207e-03 1.694411463394414796e-04
2.902083581489868589e-03 1.592333697547032264e-04
2.770094139449637456e-03 1.489777990707057966e-04
2.659010769643346296e-03 1.415326902898404380e-04
2.570491271687836560e-03 1.347290858426021412e-04
2.486257147587359398e-03 1.286109137753172708e-04
2.402735379329692250e-03 1.245383010028382068e-04
2.328260535737819090e-03 1.202938904349367712e-04
2.251994050080023679e-03 1.147775837971161611e-04
2.164216910776580512e-03 1.103134140816410588e-04
2.103675585369513441e-03 1.060424499306067680e-04
2.048139024466691729e-03 1.021030573738793373e-04
2.007017976530535083e-03 9.864666818193936122e-05
1.964148555293714852e-03 9.530750135278310143e-05
1.919255689043020043e-03 9.222477665203497783e-05
1.883843333639466594e-03 8.916966045180801611e-05
1.848008331286656904e-03 8.599940257271337951e-05
1.806450502707659597e-03 8.294996210645225448e-05
1.756548967265114929e-03 8.012204073069308617e-05
1.693229756980759847e-03 7.874907350673248090e-05
1.653924840072763932e-03 7.677095439031231608e-05
1.622109703463302634e-03 7.446914193553567983e-05
1.589094671320345764e-03 7.195102669436750377e-05
1.560815978222982337e-03 6.968979732880262157e-05
1.527870587059056932e-03 6.767359451869306539e-05
1.496593959705918523e-03 6.538568623968467742e-05
1.467375649917424061e-03 6.314350639871334236e-05
1.429703460983755992e-03 6.104705653651947114e-05
1.402336277248793488e-03 5.921560869752888554e-05
1.379617677335108874e-03 5.731605008953990187e-05
1.354826136227973076e-03 5.600619480534110752e-05
1.332773449420361373e-03 5.473239765082131217e-05
1.314383386690122328e-03 5.342334441666344951e-05
1.297248689038537576e-03 5.203556957000683963e-05
1.280565527477304675e-03 5.066969098323884676e-05
1.264056870505781121e-03 4.922434422813301948e-05
1.247785724705274043e-03 4.788967827319105271e-05
1.232029680180660430e-03 4.662169000345704013e-05
1.216251477551390583e-03 4.543922736492858442e-05
1.200365157699498104e-03 4.432890236083343398e-05
1.183470545868223287e-03 4.342483903884398030e-05
1.165703581694456197e-03 4.227493860355944013e-05
1.149116641974887035e-03 4.126621273596972384e-05
1.132610046741321357e-03 4.020986918857726716e-05
1.117431926369278489e-03 3.927837941723737343e-05
1.100790577687781654e-03 3.888504086619992792e-05
1.087395889595663091e-03 3.832122226729036242e-05
1.074239743838512539e-03 3.737522678593283411e-05
1.058096368934670697e-03 3.684042002420544562e-05
1.043878145562238515e-03 3.607754252062998312e-05
1.029621540999963239e-03 3.514244653382441900e-05
1.014951416615744988e-03 3.406201103395872678e-05
1.002168179728971185e-03 3.305745759669962612e-05
9.923285412710412291e-04 3.225675949032886082e-05
9.793176776669147189e-04 3.206171310461320453e-05
9.635942101425850996e-04 3.246294263267070625e-05
9.522923774416512666e-04 3.247679426095439564e-05
9.416934925663912777e-04 3.210095818810178726e-05
9.308409919351255625e-04 3.148037693128210223e-05
9.204896373055592666e-04 3.079368471493479050e-05
9.061597156498552626e-04 3.075620560569416074e-05
8.946935197475313706e-04 3.051174026233547943e-05
8.806754854227847934e-04 3.041548011527872336e-05
8.707482344530283538e-04 3.017628428768407873e-05
8.619157507676675342e-04 2.980389897496959871e-05
8.534489418839433759e-04 2.928633200721457127e-05
8.450242533527371107e-04 2.870422637742714076e-05
8.365573904606110351e-04 2.809145054188175235e-05
8.225384661095203834e-04 2.819097637124757069e-05
8.126476858326021901e-04 2.804130359761338966e-05
8.032979489804874165e-04 2.755321109608642734e-05
7.937082794789387550e-04 2.693879507604339247e-05
7.788315400553096199e-04 2.689455968488231255e-05
7.671279692436477329e-04 2.658682408925436543e-05
7.563692805263135584e-04 2.601444263993632684e-05
7.475652204641317078e-04 2.547574706731672980e-05
7.396224126150526944e-04 2.499296258270768188e-05
7.316749573831850739e-04 2.452643184837679651e-05
7.231833960314501108e-04 2.403859356394128671e-05
7.097738925601175270e-04 2.383841853404019680e-05
6.941543497242463022e-04 2.392927859575018248e-05
6.734107560400262029e-04 2.351135488794331459e-05
6.602216569602267857e-04 2.289590335657778439e-05
6.539479518560880819e-04 2.244832551073006052e-05
6.480463346607075615e-04 2.205497853978057637e-05
6.423995856046683679e-04 2.167609304426225034e-05
6.368461406451530159e-04 2.130825899997708449e-05
6.313372813938464192e-04 2.094048907761308388e-05
6.258511357759328911e-04 2.053565427257101274e-05
6.204018236059831350e-04 2.015225842611636191e-05
6.150128626648454413e-04 1.976780290611089273e-05
6.096275561356171140e-04 1.940422540291782637e-05
6.042118548900160969e-04 1.901810443190789116e-05
5.987880981945697175e-04 1.863964331301404731e-05
5.933885833169514137e-04 1.831033499299763512e-05
5.880301607882520900e-04 1.796552861971877684e-05
5.826869249608331979e-04 1.764719333580609019e-05
5.774084864210648430e-04 1.731009085968078712e-05
5.721538204141527872e-04 1.700345987238199581e-05
5.669795368402864248e-04 1.667790950133323088e-05
5.619018385723347940e-04 1.641862397431547547e-05
5.568785323919843563e-04 1.611267431322518223e-05
5.465168748033414573e-04 1.663253031481447475e-05
5.401369926384625092e-04 1.682843455483631743e-05
5.342130818894370338e-04 1.675137232255972150e-05
5.285000052613113503e-04 1.647133164820678677e-05
5.227118785033925668e-04 1.611984604688193894e-05
5.165955065214581417e-04 1.565244736425376400e-05
5.101566878736765297e-04 1.514109729434741342e-05
5.033240423374439696e-04 1.455337043419233617e-05
4.957864696611500449e-04 1.418329004809743559e-05
4.864117946985333407e-04 1.383611788780463191e-05
4.765983790826447842e-04 1.346285967798529714e-05
4.714972995961154694e-04 1.316195582906972024e-05
4.682131033666728443e-04 1.296090457573926753e-05
4.652690772746913457e-04 1.279191591298306431e-05
4.624724097484578331e-04 1.263961629365186956e-05
4.597104171784774742e-04 1.244234749053741146e-05
4.569440788377463706e-04 1.229397702415997322e-05
4.509681595944765192e-04 1.263095498711624272e-05
4.474383924988343045e-04 1.280409399954171980e-05
4.442473093211490344e-04 1.281343058119293958e-05
4.411398871239607770e-04 1.272034681426437485e-05
4.380184004937772812e-04 1.257501025389305872e-05
4.306502537283327559e-04 1.292211501776252878e-05
4.263181702210373184e-04 1.306569527714452735e-05
4.222604720248673664e-04 1.288607475942119283e-05
4.177051155682638206e-04 1.246900415289489136e-05
4.128323639753933572e-04 1.216639362110771521e-05
4.067534357348411532e-04 1.189628395991909837e-05
3.998969912476552004e-04 1.160641373234330055e-05
3.961774867892403715e-04 1.137606816429106121e-05
3.940529377010050472e-04 1.119371168460598823e-05
3.921080070115026597e-04 1.108312677710038766e-05
3.902229080692656339e-04 1.094347176654720593e-05
3.883740036092834776e-04 1.082913650481870019e-05
3.865613845181608567e-04 1.070231712791083908e-05
3.847590465319962807e-04 1.056801774826762756e-05
3.830053628018312848e-04 1.045573742592700411e-05
3.812666531732967590e-04 1.034390655910981353e-05
3.795768910967513591e-04 1.024305616353919209e-05
3.779022013027956146e-04 1.010118494545131511e-05
3.762582388720817571e-04 1.000317234507116956e-05
3.746642406924884311e-04 9.893386271357905166e-06
3.731073799799835308e-04 9.789741057790057080e-06
3.715344318382393456e-04 9.675197150543894426e-06
3.700114379319890175e-04 9.585527396879022652e-06
3.685143330564926117e-04 9.480397127553066944e-06
3.670123905882760260e-04 9.406348433257299683e-06
3.655379666949266698e-04 9.306336086345957037e-06
3.640530387628581363e-04 9.215077233892423724e-06
3.625766334072032943e-04 9.131743242583241594e-06
3.611096007665468358e-04 9.045911634325450103e-06
3.596505805625565123e-04 8.961779825552366579e-06
3.581799415953457752e-04 8.866562712554183374e-06
3.567435318782727306e-04 8.791404832137794439e-06
3.553492539077028893e-04 8.714664599672153450e-06
3.540000095284278909e-04 8.637782406060665809e-06
3.527341786077207910e-04 8.579213656412559619e-06
3.515565773246448976e-04 8.486796683661271566e-06
3.504182537215211335e-04 8.455885626238732807e-06
3.493315315910345718e-04 8.397357848837595985e-06
3.482517945286145011e-04 8.341925477567920032e-06
3.471731485428409961e-04 8.281568623290366113e-06
3.461244111622187010e-04 8.234146102231610379e-06
3.450625477556456210e-04 8.193704765895410628e-06
3.440294416745926604e-04 8.158354174869285026e-06
3.430023620019801160e-04 8.111193661925840184e-06
3.419521749384205425e-04 8.053265923611631257e-06
3.409001537543927818e-04 7.992557778777776439e-06
3.398675085529568435e-04 7.964006774029474747e-06
3.388289203869232534e-04 7.924609178513337067e-06
3.378167091595777466e-04 7.885535485671812332e-06
3.368119463687387028e-04 7.841885784859313585e-06
3.358060599947492570e-04 7.799852046431396808e-06
3.347992772009812895e-04 7.748992284802729114e-06
3.338151407322294197e-04 7.715751007067716619e-06
3.327141570088894642e-04 7.684461456142784150e-06
3.316920180172317715e-04 7.659114831024293096e-06
3.306593042368235254e-04 7.590773648996523609e-06
3.296445167864979573e-04 7.572528667497325060e-06
3.286410558849598134e-04 7.515701770640925434e-06
3.276495717655221419e-04 7.481865302277630313e-06
3.266318269042261602e-04 7.441000975074213886e-06
3.256086121781494444e-04 7.394006102048510597e-06
3.246141763450149584e-04 7.355087604313724516e-06
3.236227979648756805e-04 7.319952672578041179e-06
3.226333682687477578e-04 7.269421962702197153e-06
3.216284545404362325e-04 7.254749924102158544e-06
3.206199442387621182e-04 7.197012171612147406e-06
3.196148501707038220e-04 7.167901771567346249e-06
3.186224570593666587e-04 7.139226317523118911e-06
3.176264653642226323e-04 7.099029664164266959e-06
3.166229002062453403e-04 7.041876545987267103e-06
3.156064561369647473e-04 7.007725842460692097e-06
3.145916373966388575e-04 6.980327769364307326e-06
3.135778952784997148e-04 6.930829601743400907e-06
3.125533110317351717e-04 6.898609737603577430e-06
3.115493521523007500e-04 6.859267217736314412e-06
3.105245381723606901e-04 6.834209498635291733e-06
3.094873265489528086e-04 6.796231268933002309e-06
3.084615532887658232e-04 6.755884750429185594e-06
3.074081859214646472e-04 6.724624907633699856e-06
3.063503285021410092e-04 6.670659601361551593e-06
3.052839050042074768e-04 6.643331370121486194e-06
3.042047790649881700e-04 6.610063839067954324e-06
3.031270876121648509e-04 6.583369438781903560e-06
3.020428668485528241e-04 6.533576284172332616e-06
3.009368283840850892e-04 6.492644304862050932e-06
2.998183913400354994e-04 6.442655352094876996e-06
2.986881346948904109e-04 6.411756588946986891e-06
2.975428246540567706e-04 6.366816217324403911e-06
2.963980043521092936e-04 6.337149167337512997e-06
2.952234237399080190e-04 6.296996676599268430e-06
2.940366632743331501e-04 6.261540974718653964e-06
2.928114887466337396e-04 6.216648425409838290e-06
2.915603878637139726e-04 6.170583568570613435e-06
2.902714671509799404e-04 6.132657205388554597e-06
2.889404772333133684e-04 6.090096359717883676e-06
2.875668461915469043e-04 6.038905503456114597e-06
2.860908661981560828e-04 5.994491189594700208e-06
2.845559694696696653e-04 5.938946773565425150e-06
2.829527376526568363e-04 5.888199015817635966e-06
2.813716901288242458e-04 5.824598328989929067e-06
2.799183230208354342e-04 5.784764675582568030e-06
2.786099509032977008e-04 5.736249526206419922e-06
2.772977064476999515e-04 5.691594028934401643e-06
2.759323234139601636e-04 5.656834159808972075e-06
2.745032013532871227e-04 5.606933601315146093e-06
2.729819039509607907e-04 5.553167219580836993e-06
2.713404000965111661e-04 5.492442799760464547e-06
2.695063863367645317e-04 5.434866222979368208e-06
2.674153262941160892e-04 5.366344910036872448e-06
2.649150406915351638e-04 5.279639768791993248e-06
2.616746583358428601e-04 5.167888306893661090e-06
2.565809249267811203e-04 5.023632718223265132e-06
2.476320962071512036e-04 4.785485044802853112e-06
2.431771131466689475e-04 4.622314154186780165e-06
2.423360493437580346e-04 4.598754007195331349e-06
2.418581844548978491e-04 4.589974031400486095e-06
2.413976924802640686e-04 4.582796485273512275e-06
2.409287430829901405e-04 4.604941287161520822e-06
2.404810404618251511e-04 4.604432611848589098e-06
2.400270739057312232e-04 4.616818095075472849e-06
2.395778664519817908e-04 4.619003340510282288e-06
2.391221699833931435e-04 4.629603922113115470e-06
2.386908670071623056e-04 4.631917180894477515e-06
2.382508217108559245e-04 4.640755008363575290e-06
2.377741377704191005e-04 4.665077281361210938e-06
2.373504689155226722e-04 4.676015409138406971e-06
2.369246523741041837e-04 4.674544577889750633e-06
2.365005999841062368e-04 4.689834906390810589e-06
2.360683239221533184e-04 4.695393497606160063e-06
2.356600633345364579e-04 4.698229667745731526e-06
2.352387515637520692e-04 4.707564710802751475e-06
2.348301320924788276e-04 4.721270768959833023e-06
2.344225907653553086e-04 4.721973106803636399e-06
2.340132272929551385e-04 4.742208101995381184e-06
2.336119911924440908e-04 4.742617962914371919e-06
2.332184713985387906e-04 4.762640734377699295e-06
2.328147904779778309e-04 4.764010506441834657e-06
2.324128749057746018e-04 4.779380426775108279e-06
2.320100379726913666e-04 4.785180782908842109e-06
2.316112351122100036e-04 4.798093862114528840e-06
2.312084194725081061e-04 4.805311048825009902e-06
2.305729309723250425e-04 4.808012165832108587e-06
2.295397853417362351e-04 4.796666306514614573e-06
2.291389890641117131e-04 4.801950873294153286e-06
2.287501892924596945e-04 4.797873473756614787e-06
2.283795793747416946e-04 4.809995240970295931e-06
2.280136899542527208e-04 4.805963547935918287e-06
2.276435324687456655e-04 4.814465093284990725e-06
2.272696731607215504e-04 4.819012539719375556e-06
2.269103091871544297e-04 4.828812213276803994e-06
2.265396741197378354e-04 4.833865160517048643e-06
2.261794014634136373e-04 4.850278577914713069e-06
2.258173314308739663e-04 4.854192915775705009e-06
2.254584640378475306e-04 4.870982817879738014e-06
2.251047211148291774e-04 4.875695168750003641e-06
2.247469753883664628e-04 4.893519022330005307e-06
2.243976019019644540e-04 4.903439318591270542e-06
2.240414682730913017e-04 4.925060062497885798e-06
2.236933821613743380e-04 4.935791951080412601e-06
2.233332479421055517e-04 4.953266191824023658e-06
2.229867583495249365e-04 4.961453996128372334e-06
2.226259804884137168e-04 4.986369299889615768e-06
2.222691402629639319e-04 4.991890398625803733e-06
2.218975254745069858e-04 5.013618388874540289e-06
2.215257238718998443e-04 5.027510464703656938e-06
2.211618146632972359e-04 5.050468376539795276e-06
2.207897069844357192e-04 5.060512219340525501e-06
2.204207392965943551e-04 5.083859119406157569e-06
2.200540316264172418e-04 5.108188270617615425e-06
2.196887020248625600e-04 5.135818234293969448e-06
2.193064367831835731e-04 5.144155310167401352e-06
2.189117275729285459e-04 5.168378330008831475e-06
2.185073000905962529e-04 5.193784021520343025e-06
2.154838273614771368e-04 5.416999591604389215e-06
2.146908352370251248e-04 5.574302510215485326e-06
2.141136694358043041e-04 5.675625349238520955e-06
2.135665731216861173e-04 5.710980770330898030e-06
2.130534773577011593e-04 5.749698297711201313e-06
2.125279870841852018e-04 5.761513239470610741e-06
2.120044435045096863e-04 5.783388823462915556e-06
2.114562855023581402e-04 5.796480075428720792e-06
2.108768980922506918e-04 5.812055127912240267e-06
2.102848804359016557e-04 5.810882766669611817e-06
2.093421753128525621e-04 5.860552576594498729e-06
2.085639579728372484e-04 5.884524680413951675e-06
2.077784320122082759e-04 5.881807645161602715e-06
2.069558766296392268e-04 5.889650313303408245e-06
2.060328095695754486e-04 5.896552943423589833e-06
2.049683245691415895e-04 5.894236639355908701e-06
2.036913211883648706e-04 5.883880477318202240e-06
2.020844700849811664e-04 5.853897303158313885e-06
2.003128356973551646e-04 5.842516542076267314e-06
1.991845308693881717e-04 5.844902942591258238e-06
1.987647592718526758e-04 5.859162358080564468e-06
1.985569936849525870e-04 5.900832257360392105e-06
1.983994573748848553e-04 5.933347604592642595e-06
1.982570357002062149e-04 5.976442687976940291e-06
1.980942908409694494e-04 6.013973886770975179e-06
1.979488746298813334e-04 6.052358336196345962e-06
1.977869969516817786e-04 6.083488422072970196e-06
1.976410276096886244e-04 6.124942783962337302e-06
1.974888794910704428e-04 6.155027212926269885e-06
1.968670404011982670e-04 6.157936098631836839e-06
1.964602982186009091e-04 6.188160717789123011e-06
1.961597846485125358e-04 6.212839271878997312e-06
1.959148759689921071e-04 6.251342763475327768e-06
1.957296452662827711e-04 6.286821044716852657e-06
1.955287739781239303e-04 6.310129039571133074e-06
1.953496355284824767e-04 6.344589798717398623e-06
1.951767055752632576e-04 6.380433957768051545e-06
1.950062541158011922e-04 6.394997376311329058e-06
1.948334248901534391e-04 6.435078721548167339e-06
1.946766096223694759e-04 6.470506238059241591e-06
1.944916474988450737e-04 6.486871249439133950e-06
1.943282910051908241e-04 6.515551168124715254e-06
1.941483726857594220e-04 6.556454437333223216e-06
1.939789094187665348e-04 6.584001404514461970e-06
1.938140271150416553e-04 6.618348444418856722e-06
1.936576973270251359e-04 6.654484059183640417e-06
1.935074352708036829e-04 6.689164078228630049e-06
1.933485805941124254e-04 6.709527288046911838e-06
1.931789348083230750e-04 6.744397070996864527e-06
1.930235431167572817e-04 6.780829116827316244e-06
1.928538676782705873e-04 6.803393155015465762e-06
1.927015156658606356e-04 6.835908784876263791e-06
1.925299336598394501e-04 6.878240425244255563e-06
1.923878768036366941e-04 6.915611275576399823e-06
1.922346374759366242e-04 6.939547195261087319e-06
1.920718300588621780e-04 6.972927017297346512e-06
1.919234627915953413e-04 7.012946301389267063e-06
1.917706442536681432e-04 7.033990468041509332e-06
1.916194878322629441e-04 7.072746115100191030e-06
1.914651405627530712e-04 7.111332877511183258e-06
1.913270213351782865e-04 7.148402633465288488e-06
1.911823935908273293e-04 7.183449232263171005e-06
1.910140623783032447e-04 7.207325512313587496e-06
1.908595691098967514e-04 7.243860810073437057e-06
1.907275838775900675e-04 7.282782117069915157e-06
1.905666915010296189e-04 7.311539523574398148e-06
1.904075710305834360e-04 7.351755020039366236e-06
1.902619975027353052e-04 7.392322312344401034e-06
1.901430913277397082e-04 7.428430023933836947e-06
1.900018738367284803e-04 7.466321275292412055e-06
1.898480393310441748e-04 7.488056908440547234e-06
1.897205254921302986e-04 7.529244715484613329e-06
1.895821414172074954e-04 7.571133565577255411e-06
1.894444083776191670e-04 7.608345763767885078e-06
1.893146763150814363e-04 7.648522961182566393e-06
1.891822943070657571e-04 7.678250698177337697e-06
1.890410109725169843e-04 7.717218350216556954e-06
1.889010456175560103e-04 7.759774290068064529e-06
1.884747003689215476e-04 7.864781610746282253e-06
1.882212258541664772e-04 7.910285447831699675e-06
1.880339370215457434e-04 7.953106778312247634e-06
1.878747552092072202e-04 7.999645321446796330e-06
1.877126367751237406e-04 8.030089339405264574e-06
1.875655303370615899e-04 8.066196434268096450e-06
1.874123220228858695e-04 8.110880402821655399e-06
1.872704043129056525e-04 8.145102945347419186e-06
1.871235374325988889e-04 8.180092550855196771e-06
1.869857907955259043e-04 8.223924218959385640e-06
1.868508768046135758e-04 8.265281950305777457e-06
1.867332421313951639e-04 8.305684779363200847e-06
1.865930049042687844e-04 8.349462176681661909e-06
1.864561760140218713e-04 8.373871299436086186e-06
1.863371508882413156e-04 8.416892408395692531e-06
1.861927995080067645e-04 8.462936790087664257e-06
1.860559973117161686e-04 8.490619344054227413e-06
1.831179585914655117e-04 5.423243467655214963e-06
1.815232175030486697e-04 5.198556247226356720e-06
1.805592969995595525e-04 5.463953443154398333e-06
1.799058917545249929e-04 5.707363532606229145e-06
1.794357167064293719e-04 5.863718049453249034e-06
1.790478896579488410e-04 5.945828044857592461e-06
1.787115292319597871e-04 5.997442569797706940e-06
1.784191621846932746e-04 6.021573200699376743e-06
1.781386439158333542e-04 6.040099004731890864e-06
1.778758386568924136e-04 6.030793800233273178e-06
1.776020288864026944e-04 6.039011604543936889e-06
1.773418980991977071e-04 6.036261517334273266e-06
1.770658479005109923e-04 6.024015594685888182e-06
1.768227635226221975e-04 6.008738548489491265e-06
1.765611456731354661e-04 6.014107465065945771e-06
1.763057021597481239e-04 6.015704522171417393e-06
1.760581876514768639e-04 6.009169538228734716e-06
1.758171099889799336e-04 5.998845184015210660e-06
1.755606176134745023e-04 5.980871183523257101e-06
1.753117053059048149e-04 5.976517753559376110e-06
1.750143191066773905e-04 5.909716938004493263e-06
1.746801349584258922e-04 5.880796565987447099e-06
1.743378982891926449e-04 5.851330681044870731e-06
1.739821844175969048e-04 5.815815357274338712e-06
1.736184794240056798e-04 5.810968704739548606e-06
1.732586467748905895e-04 5.809771662664326839e-06
1.729166602214509785e-04 5.793410000176597205e-06
1.725627253745853950e-04 5.788013372984968148e-06
1.722112624698457386e-04 5.778146943340990401e-06
1.718524358624667859e-04 5.763753380917016990e-06
1.715126843782306752e-04 5.753414968083353047e-06
1.711524103838134563e-04 5.761023021314012008e-06
1.708163160290413006e-04 5.741135162236603662e-06
1.704703269769872198e-04 5.733332148897077306e-06
1.701157602993927593e-04 5.719058254714806432e-06
1.697720657154074269e-04 5.714563286535685984e-06
1.694360255264049325e-04 5.707331910619712492e-06
1.691011196861567705e-04 5.692825640857520687e-06
1.687605714364633915e-04 5.691712535497440759e-06
1.684332100423862938e-04 5.678473532909206065e-06
1.680885778646973305e-04 5.657293988929462624e-06
1.677573022233046370e-04 5.643807482922795706e-06
1.674068560832617236e-04 5.645892344129856702e-06
1.670725632849082349e-04 5.645151622650836211e-06
1.667562723832497721e-04 5.630854660947091271e-06
1.664364025799830796e-04 5.621423142580115465e-06
1.661117696513334245e-04 5.616629507818419467e-06
1.657960909238542302e-04 5.602481762128967387e-06
1.654695073328602494e-04 5.600086443340834221e-06
1.651550675706514126e-04 5.590148787407246777e-06
1.648415291495343730e-04 5.578241822489895586e-06
1.645129619882685170e-04 5.567980173951447399e-06
1.641964360266459665e-04 5.558687493336958262e-06
1.638750886081543549e-04 5.535963837545833984e-06
1.635580596232590295e-04 5.527370666854899246e-06
1.632357933866370055e-04 5.525752799884485443e-06
1.629190735654861713e-04 5.515330389357521136e-06
1.625946161565919573e-04 5.521303770366895596e-06
1.622900080194817458e-04 5.511781522054591268e-06
1.619824594389426690e-04 5.487136834866271549e-06
1.616744011536014639e-04 5.476403445960188389e-06
1.613600694538325643e-04 5.471582112838816478e-06
1.610593832763052968e-04 5.463564842097184143e-06
1.607556941239004491e-04 5.460932942749362374e-06
1.604550492764123990e-04 5.454427080412541264e-06
1.601573411730659456e-04 5.446021824304553665e-06
1.598577300041771545e-04 5.441532962181961570e-06
1.595658715760463013e-04 5.429919046707088857e-06
1.592645745158219046e-04 5.424975898384178747e-06
1.589792716855013637e-04 5.411257796858481420e-06
1.586885133435427594e-04 5.404339322904783012e-06
1.584045942469770483e-04 5.390230579908777985e-06
1.581054133289031319e-04 5.391661727357346423e-06
1.578231244644516540e-04 5.378519222362980617e-06
1.575318372489866998e-04 5.373985659977399249e-06
1.572422108262058141e-04 5.360707266342174284e-06
1.569510772476806731e-04 5.349364376736688619e-06
1.566516740178738778e-04 5.351127836785344456e-06
1.563551545815201134e-04 5.341382937374347537e-06
1.560707488656516066e-04 5.329227625227687846e-06
1.557797662960918347e-04 5.318509708064665933e-06
1.554798995410673190e-04 5.322217306597985292e-06
1.551984153727462902e-04 5.310315825993943953e-06
1.549236565774021008e-04 5.296079519085991555e-06
1.546465515782454358e-04 5.290960264011219477e-06
1.543683397427496361e-04 5.287221334769363898e-06
1.540911725788626308e-04 5.281396548491909860e-06
1.537744376408929485e-04 5.231578341099750109e-06
1.534327750362025650e-04 5.204527082216934118e-06
1.530929764255790264e-04 5.177651996212298994e-06
1.527348189104025882e-04 5.169112733173038359e-06
1.523780100956178879e-04 5.163835780281950368e-06
1.520246410409293843e-04 5.150114717591334832e-06
1.516743251037128831e-04 5.140498050554981572e-06
1.513296876126532997e-04 5.124737572510244769e-06
1.509769698179255510e-04 5.118787215496520458e-06
1.506352981484514674e-04 5.104270198629570032e-06
1.502929989567081018e-04 5.093383407594605127e-06
1.499498063793119809e-04 5.084830809919693400e-06
1.496134916773791956e-04 5.070052284119120024e-06
1.492666907680799198e-04 5.066589512934217180e-06
1.489301403996788880e-04 5.057071414660922127e-06
1.485959394854531200e-04 5.045764335956554249e-06
1.482624681255424780e-04 5.035450262691713044e-06
1.479255773838309904e-04 5.028741030848844533e-06
1.476002861653268777e-04 5.014459290392375667e-06
1.472653446315100366e-04 5.009309929327511603e-06
1.469373721604255571e-04 5.000764219527095426e-06
1.466054756659058165e-04 4.984593344104709461e-06
1.462807453882490236e-04 4.972940914100396526e-06
1.459443807628777812e-04 4.975301243546151590e-06
1.456280897305141928e-04 4.962001021669669635e-06
1.453065718379817459e-04 4.950827991830762815e-06
1.449834118403973743e-04 4.943708746861585774e-06
1.446660687587769927e-04 4.934166999325374528e-06
1.443476904345570395e-04 4.926270826170120220e-06
1.440335120698082224e-04 4.916083738966100706e-06
1.437091609225886251e-04 4.915910982448535332e-06
1.433926272611804414e-04 4.891825703790320776e-06
1.430659332100476762e-04 4.877045000053785567e-06
1.427321834855877142e-04 4.880938569012029324e-06
1.424161725960985459e-04 4.868153917325384160e-06
1.421007877752973993e-04 4.866543232061007579e-06
1.417587609327849833e-04 4.821951885309159837e-06
1.413929370673811328e-04 4.798478943555010975e-06
1.410170018127518887e-04 4.785627274771504730e-06
1.406402786307546808e-04 4.774142282651558515e-06
1.402613226777921240e-04 4.762827754550254670e-06
1.398837502445325306e-04 4.734461112497858559e-06
1.394992753654980230e-04 4.725237354031866930e-06
1.391196609414565341e-04 4.722037522358490827e-06
1.387641421227967279e-04 4.703176558764843659e-06
1.383920312024014608e-04 4.702118777818817517e-06
1.380283773468220839e-04 4.693725970612920269e-06
1.376692282570879129e-04 4.684665145362549051e-06
1.373152767392746396e-04 4.670929381859769142e-06
1.369574220497033422e-04 4.665239776921704095e-06
1.366130310831106147e-04 4.649243026224565698e-06
1.362541145156656813e-04 4.646716510393534770e-06
1.359076784685915823e-04 4.631491877727562030e-06
1.355416728639491917e-04 4.613237429191740598e-06
1.351887703359186778e-04 4.605748367802996992e-06
1.348429924179656036e-04 4.597289996397148907e-06
1.344890299679403804e-04 4.597014614625271314e-06
1.341450236412389610e-04 4.590876641777678555e-06
1.337715743568121147e-04 4.553540512421334624e-06
1.333812372754172393e-04 4.531675154488566521e-06
1.329746175503351466e-04 4.526302525256987175e-06
1.325818001618509184e-04 4.511556080011422300e-06
1.322046429984800593e-04 4.485552098298658280e-06
1.318128997457947735e-04 4.475298512303164799e-06
1.314202725767161205e-04 4.467597982234990545e-06
1.310390766221764620e-04 4.451508817005407219e-06
1.306510307004480091e-04 4.442731833396754048e-06
1.302646976064552394e-04 4.433822458318928819e-06
1.298805291360738748e-04 4.427154639121988025e-06
1.295127046279036622e-04 4.408028605957828544e-06
1.291282842559401576e-04 4.405080315258355459e-06
1.287578524667893655e-04 4.392480326622173520e-06
1.283905383293009318e-04 4.375822000653089368e-06
1.279836408537972728e-04 4.342076681234576363e-06
1.275599695949009395e-04 4.328785909591903641e-06
1.271425704153732845e-04 4.310106522527600070e-06
1.267238404786376414e-04 4.298059468037916070e-06
1.263081081138269705e-04 4.283504289669493507e-06
1.258886585079798054e-04 4.274678028302179262e-06
1.254772399836552403e-04 4.260706431611738905e-06
1.250587556917532271e-04 4.254996152632128343e-06
1.246584689139703002e-04 4.235024395369234137e-06
1.242484573957415149e-04 4.227697628780687037e-06
1.238450524004434722e-04 4.216274435704191312e-06
1.234080079834220373e-04 4.168915204517758740e-06
1.229481842099075300e-04 4.139114341625818575e-06
1.224811992648407611e-04 4.133054199261605973e-06
1.220331426863852109e-04 4.116813717172518390e-06
1.215827519487406352e-04 4.110849843416803056e-06
1.211415785980152004e-04 4.100034633022107009e-06
1.207070890095095423e-04 4.086013106999052739e-06
1.202675028133642064e-04 4.078750082571003330e-06
1.198045740133725127e-04 4.046123838341526618e-06
1.193325828041289877e-04 4.026872857640048211e-06
1.188584317139208438e-04 4.010749648822932410e-06
1.183882331152072512e-04 3.994698703423997704e-06
1.179199313451541358e-04 3.975018253316066206e-06
1.174509967410127063e-04 3.961236006211398073e-06
1.169414218997340792e-04 3.917775156452112390e-06
1.164261278960664449e-04 3.901432725065554898e-06
1.159166739856363099e-04 3.886157619803359774e-06
1.154084058673990191e-04 3.875974390844240585e-06
1.149173204393565790e-04 3.854950899329210596e-06
1.143944911674198221e-04 3.824373814444624803e-06
1.138601605791582307e-04 3.805360167330262434e-06
1.133240728170346840e-04 3.793807781753950968e-06
1.127954748831023308e-04 3.779631641654393191e-06
1.122347952892910160e-04 3.756249083595620431e-06
1.116777818826169416e-04 3.732778261266085966e-06
1.111221116378365866e-04 3.711923033632454937e-06
1.105644697880792002e-04 3.698986885467232096e-06
1.099952118030749632e-04 3.658412291041620870e-06
1.093877830002856094e-04 3.657266760345398256e-06
1.088066905131203441e-04 3.637240233162357821e-06
1.082021804318580041e-04 3.605152240559042789e-06
1.075907659969981629e-04 3.584230183722892893e-06
1.069425983835642634e-04 3.560994981127913604e-06
1.062995874742392381e-04 3.540665852778151852e-06
1.056678560058056974e-04 3.516543166855676295e-06
1.049983600888675236e-04 3.492435658494739427e-06
1.043053333271423482e-04 3.458459015469311403e-06
1.035971931526242433e-04 3.438264456150469046e-06
1.028801908207728700e-04 3.401402728515164486e-06
1.021503982327308250e-04 3.382499780923037488e-06
1.014019735890555804e-04 3.351773529723608222e-06
1.006265590908507864e-04 3.319163410168276183e-06
9.981709678588350347e-05 3.290385234283772436e-06
9.897993914132895577e-05 3.259815315626869472e-06
9.813021468435630839e-05 3.214720180957960217e-06
9.723702910820032435e-05 3.184076019305871723e-06
9.631934186070684070e-05 3.145825504472888537e-06
9.537944843912389754e-05 3.114813252666027110e-06
9.438292436487462041e-05 3.075677049601662020e-06
9.333864903287317433e-05 3.034903079808147144e-06
9.225069576025112233e-05 2.984249427321465935e-06
9.109465708642900186e-05 2.933011628054852960e-06
8.986580519862702020e-05 2.882429009446770296e-06
8.856409845250497940e-05 2.831236361370439028e-06
8.718689698101611681e-05 2.777670179403995360e-06
8.568657126302591681e-05 2.713366247880326208e-06
8.405769981985138604e-05 2.648608461370296997e-06
8.224135337452906152e-05 2.583220802374810773e-06
8.023630380593228394e-05 2.500187101904257556e-06
7.792364232692746556e-05 2.410164381724345824e-06
7.519908805807016335e-05 2.308942308930978765e-06
7.182706241841661516e-05 2.185831915765401567e-06
6.733728359355195797e-05 2.034233075913844956e-06
6.020904861118532754e-05 1.817627078481436526e-06
4.179424379097839868e-05 1.434993235016109451e-06
2.264001714632426392e-05 8.414208618875533885e-07
2.103028454756073243e-05 7.287529922487575475e-07
2.093788892678233462e-05 7.188181378342957346e-07
2.092203303140927005e-05 7.147620009572998335e-07
2.091416392527402354e-05 7.133870364513480761e-07
2.090404762564560635e-05 7.131005483680532614e-07
2.088462599337304228e-05 7.028077909120103882e-07
2.086349405483198461e-05 6.988393765827619393e-07
2.084292509538136984e-05 7.017903197592931771e-07
2.082558269556860278e-05 7.034207679020169905e-07
2.081464309874302154e-05 7.046367640388404338e-07
2.080212427651162974e-05 7.070822701470270575e-07
2.078956786278062945e-05 7.071988083373272683e-07
2.078034029594465272e-05 7.085792337887024798e-07
2.077164658931741185e-05 7.092722401647384027e-07
2.076412196070784256e-05 7.101497599552663563e-07
2.075807566559796679e-05 7.097210405544787182e-07
2.075056537931641243e-05 7.101339896615034409e-07
2.074027462287510100e-05 7.116239238589101016e-07
2.073097005318254229e-05 7.101874789073570377e-07
2.072347064318121783e-05 7.084369201812313353e-07
2.071440298298055441e-05 7.098554015210459364e-07
2.070766857346193978e-05 7.097118571112323468e-07
2.069892846783734984e-05 7.099729155891581970e-07
2.069153804904465840e-05 7.109721595472439160e-07
2.068447075779989602e-05 7.105268912532929692e-07
2.067449450437288040e-05 7.080467523239932929e-07
2.066491353222433804e-05 7.052905871716218946e-07
2.065458505653670421e-05 7.030653669432216186e-07
2.063966035882757016e-05 6.985404899050068275e-07
2.062141406628885987e-05 6.996148594399756470e-07
2.060535752319703201e-05 6.976341114427952257e-07
2.059467695776528209e-05 7.006152736846575138e-07
2.058542108915783277e-05 7.023878609169367213e-07
2.057650041531238551e-05 7.039720467847186196e-07
2.056922156730540231e-05 7.041588431105642284e-07
2.056059176459318173e-05 7.051202510636936095e-07
2.055361959096753624e-05 7.048080169977897496e-07
2.054671086640550386e-05 7.047958062156887256e-07
2.053883866239995925e-05 7.049223967089561457e-07
2.053239985101936964e-05 7.036891179961989927e-07
2.052296303855227630e-05 7.059955507659313952e-07
2.051611781873192796e-05 7.063049065108005988e-07
2.051108584301379945e-05 7.053200696464586200e-07
2.050455498173091258e-05 7.055494613086700474e-07
2.049814454075464927e-05 7.057074030609076381e-07
2.049048225833777171e-05 7.052795126149831392e-07
2.048535768041838959e-05 7.048582205938729857e-07
2.048013985759272810e-05 7.044799345793030294e-07
2.047250286859571224e-05 7.056798026285865116e-07
2.046386151781346579e-05 7.068530104100161116e-07
2.045554934543927195e-05 7.073510461425005617e-07
2.044706808091925490e-05 7.066064790741699487e-07
2.043924947688775513e-05 7.062442600992736886e-07
2.043217974786937019e-05 7.068105963548206778e-07
2.042365623528830923e-05 7.067615929222602346e-07
2.041480719003304679e-05 7.088820953312564357e-07
2.040801610653010951e-05 7.089998885923764356e-07
2.040206949254245658e-05 7.084217377102268969e-07
2.039708221901072503e-05 7.067795548246659868e-07
2.039061584480628933e-05 7.071434065072140077e-07
2.038200857226290380e-05 7.085670171492801106e-07
2.037610800171263777e-05 7.079542652155561699e-07
2.036970100257305083e-05 7.082326308823046111e-07
2.036214184758330343e-05 7.088575887857345441e-07
2.035661162335295648e-05 7.092867590668759674e-07
2.035020424142677673e-05 7.094462628740690044e-07
2.034508414030536882e-05 7.088209817955974824e-07
2.033905008600524504e-05 7.084379321492072082e-07
2.033203344653510702e-05 7.095092712353828405e-07
2.032545617540717424e-05 7.104344218399744489e-07
2.032064660942657414e-05 7.103360117412269672e-07
2.031489895072475431e-05 7.098536141585735154e-07
2.031027947225501053e-05 7.096953029401703213e-07
2.030620280757736412e-05 7.094427438434436215e-07
2.030015613101430496e-05 7.080278381754764410e-07
2.029253660995762858e-05 7.069055918655442328e-07
2.028251931775712196e-05 7.037552437381768247e-07
2.027562038352796097e-05 7.042676731171573839e-07
2.026900370229691757e-05 7.030171268896492478e-07
2.026136177786426609e-05 7.022847322655292902e-07
2.025217153343267948e-05 7.030784195968741033e-07
2.024494115204731199e-05 7.034380064967436605e-07
2.023591109446392703e-05 7.021446365253100823e-07
2.022873867162937360e-05 7.030580644665943610e-07
2.022156076555761402e-05 7.045147970060119063e-07
2.021563714360867427e-05 7.034473997301508748e-07
2.021076162490931721e-05 7.033677732716949227e-07
2.020407331228886194e-05 7.045911606636135847e-07
2.019443558692441646e-05 7.050276162242678962e-07
2.018316068205311536e-05 6.976880702704355272e-07
2.017071209015016653e-05 7.012804316655038526e-07
2.015743135851092598e-05 6.997993571697334943e-07
2.014435252268259350e-05 7.009880586764746332e-07
2.012957382773863515e-05 7.007184975183113102e-07
2.011305465316528271e-05 6.876166490220779465e-07
2.009652723604634446e-05 6.912186480250788827e-07
2.008470681613159706e-05 6.907983815046173060e-07
2.007467684348510954e-05 6.915153021549261300e-07
2.006334218415387662e-05 6.955059072175637885e-07
2.005643606889013329e-05 6.965819584992331889e-07
2.004797992128094607e-05 6.949853696654217655e-07
2.004005976157964141e-05 6.960034700703804702e-07
2.003474376781831499e-05 6.964257686255762866e-07
2.002778665890912513e-05 6.977113600914829751e-07
2.002319963805682633e-05 6.972254889617032037e-07
2.001536324566847270e-05 6.980554123952600618e-07
2.001064858156052177e-05 6.977196081148759691e-07
2.000491663171436935e-05 6.973544509818798810e-07
1.999849380824893412e-05 6.968112847127565229e-07
1.999174908289517525e-05 6.985706844767733865e-07
1.998722444964454962e-05 6.986638562278882280e-07
1.998173186303334569e-05 6.981728495175167185e-07
1.997511124386498136e-05 6.995771240733702765e-07
1.996603844323580269e-05 7.019685431784186368e-07
1.996197034023977304e-05 7.003630124686870201e-07
1.995739398501210094e-05 6.992903912953108365e-07
1.995330006701606521e-05 6.986820568544664030e-07
1.994480565211479561e-05 7.004845236878676005e-07
1.994127793153495856e-05 7.002249935000785240e-07
1.993726277683124189e-05 6.997770975399623160e-07
1.993325365762166812e-05 6.990474660371416758e-07
1.992721159831025156e-05 7.005450012651831270e-07
1.992248887075755230e-05 7.010526991473635010e-07
1.991726613194386738e-05 7.010332815494411181e-07
1.991296843022292447e-05 6.999006085551027731e-07
1.990621773494114619e-05 6.993200311575203328e-07
1.989853802891066082e-05 6.981523664679554695e-07
1.988612866440651384e-05 6.984466066107117418e-07
1.987849598846372150e-05 6.971359661533301014e-07
1.987112279854173443e-05 6.984716613197981069e-07
1.986432226143953036e-05 6.992356676789103655e-07
1.985903161783966436e-05 6.988657312311792030e-07
1.985348841663374758e-05 6.994335341801413740e-07
1.984576147284823383e-05 7.007886450830902516e-07
1.984081185410730368e-05 7.004060355735106294e-07
1.983471365998180829e-05 7.018702492397977547e-07
1.983143160921535154e-05 7.012995164627609967e-07
1.982729158998604183e-05 7.007961340999205398e-07
1.982269414228000293e-05 7.012162180630614115e-07
1.981966277145329381e-05 6.995031876001546635e-07
1.981461929240139799e-05 7.000028115295520822e-07
1.980950266909244271e-05 7.012848535719684925e-07
1.980469988309948909e-05 7.005274348703939004e-07
1.980072910955722108e-05 7.001261626545062865e-07
1.979432887012048817e-05 7.013669103214456161e-07
1.978980754480807883e-05 7.004707014035997910e-07
1.978436432772692508e-05 7.015997446238252671e-07
1.978126867577029071e-05 7.010242390378968741e-07
1.977628617374567233e-05 7.004819318410892111e-07
1.977227330099712857e-05 7.009686273949472751e-07
1.976719474434913832e-05 7.019306386130294789e-07
1.976444686230102363e-05 7.011805192913728879e-07
1.975975362203558365e-05 7.005639070590004563e-07
1.975435860952934414e-05 6.985241314829066526e-07
1.974483212333746554e-05 6.990919861491014624e-07
1.974117893721535571e-05 6.987861252493324576e-07
1.973543876843751707e-05 7.002791748372941224e-07
1.972936907402520748e-05 7.006120740656705481e-07
1.972428969341311403e-05 7.007262825888485845e-07
1.972119302732803169e-05 7.006007965739821780e-07
1.971624866512594791e-05 7.000332888288028047e-07
1.970995608899222130e-05 7.006430662392587071e-07
1.970491515416825264e-05 7.009100660967438901e-07
1.970050805011423412e-05 7.015457625264567693e-07
1.969562836036309116e-05 7.022927722152705327e-07
1.968946130832042489e-05 7.018465064029957565e-07
1.968322711548564641e-05 7.029090438636798529e-07
1.967935240795542335e-05 7.025143623102561542e-07
1.967538789570653256e-05 7.022242504011392485e-07
1.967202747557597023e-05 7.021695450970246438e-07
1.966686924018819455e-05 7.015568200425277729e-07
1.966303194850296720e-05 7.018547234297389711e-07
1.966024146653468584e-05 7.013183701513993035e-07
1.965545517925703240e-05 7.020343316412618913e-07
1.965182515209511525e-05 7.014957451539504601e-07
1.964708777291527205e-05 7.012356089231311821e-07
1.964268429756005913e-05 7.016341485399564804e-07
1.963774502979731106e-05 7.025347822293447722e-07
1.963408026140304883e-05 7.023315071192623221e-07
1.962981513601624306e-05 7.019724132239243796e-07
1.962497879740355126e-05 7.030031512564290376e-07
1.962000006494069319e-05 7.028783029031723184e-07
1.961694487643855545e-05 7.027847515740543714e-07
1.961310956830482458e-05 7.029341332256376318e-07
1.961046915261212490e-05 7.022427349508190853e-07
1.960745973489472232e-05 7.019801990980581163e-07
1.960352373229822052e-05 7.024143071794656956e-07
1.960061495841916384e-05 7.018901828162968403e-07
1.959658415838705429e-05 7.010842738966821713e-07
1.959129083892401888e-05 7.022253136833848587e-07
1.958622982277135368e-05 7.023083163693917295e-07
1.958324613544942650e-05 7.022422206297513938e-07
1.958066413573958641e-05 7.016000119441810844e-07
1.957658852006772512e-05 7.022341915431519015e-07
1.957225161080530917e-05 7.019122250579643584e-07
1.956798329080149459e-05 7.022608351398077126e-07
1.956406109972471719e-05 7.000976354163332896e-07
1.955830909529783040e-05 7.021553516708835050e-07
1.955271155573780180e-05 7.030084637376687942e-07
1.954695191370768137e-05 7.018994771834699972e-07
1.954138789133839476e-05 7.006897355260299608e-07
1.953665942759755291e-05 7.011815820916588687e-07
1.953297068647869789e-05 7.009362750820909548e-07
1.952869816802753114e-05 7.014163879500027324e-07
1.952488879626720718e-05 7.015578173938805502e-07
1.952062598573916209e-05 7.018392880147698207e-07
1.951629054810698433e-05 7.021965651376388915e-07
1.951014374881304540e-05 7.036180313836944912e-07
1.950687779453117698e-05 7.032453809253554075e-07
1.950333629560394651e-05 7.011252047450737902e-07
1.949987061779347240e-05 7.012520766363661879e-07
1.949500450837350803e-05 7.021780163622874344e-07
1.949114228419440264e-05 7.022866279360385515e-07
1.948700404963752921e-05 7.028032256190432487e-07
1.948322169312621458e-05 7.017168845666313049e-07
1.947920989584586975e-05 7.020834611024712458e-07
1.947688476518385139e-05 7.016161681427273559e-07
1.947295873040522793e-05 7.022691085488570158e-07
1.947032136735718603e-05 7.018904385493270659e-07
1.946800230014384406e-05 7.010209230807797584e-07
1.946407500276580363e-05 7.017676401848081156e-07
1.946042025825080017e-05 7.019218519470891038e-07
1.945582219243699972e-05 7.031729263906807541e-07
1.945230292005144167e-05 7.034550867472522965e-07
1.944860334755152685e-05 7.038162658003503831e-07
1.944373082968000715e-05 7.032419895234674778e-07
1.943796972772963847e-05 7.012391270486908495e-07
1.943128334408074969e-05 7.000229325922814745e-07
1.941603391376055490e-05 6.814781013095519279e-07
1.939439561847348481e-05 6.838347331732497032e-07
1.937282719664110676e-05 6.853525985235314045e-07
1.935609301146412007e-05 6.914566760564702422e-07
1.934625124330278804e-05 6.944871775022278015e-07
1.934154072422050231e-05 6.952042885948529435e-07
1.933646143844423019e-05 6.948464309949713528e-07
1.933124166955526647e-05 6.957765636132780856e-07
1.932545651527710069e-05 6.968814183712129164e-07
1.932126032901351396e-05 6.961572058221720874e-07
1.931139705151931662e-05 6.918014989947886551e-07
1.929624685638719881e-05 6.866918119053167235e-07
1.928422599966306917e-05 6.839009287378389729e-07
1.927998067895009108e-05 6.843878934468167446e-07
1.927459544893210351e-05 6.847603533755124252e-07
1.926779006289990913e-05 6.857381429717386780e-07
1.926181015631053155e-05 6.843377916513619103e-07
1.925107157923813795e-05 6.862452646561051231e-07
1.924269761846211243e-05 6.901165813247997338e-07
1.923529835356036454e-05 6.924246694835401384e-07
1.922973887842407349e-05 6.925522969228353103e-07
1.922659877277229929e-05 6.928707070233992919e-07
1.922258169419810265e-05 6.924009284609886926e-07
1.921932730949058011e-05 6.918533747497962663e-07
1.921409295348787969e-05 6.925726009992384899e-07
1.920935732673525662e-05 6.930751748613910290e-07
1.920366415419961923e-05 6.935136541002759832e-07
1.919821775702791925e-05 6.936967906788852874e-07
1.919207108075547688e-05 6.941329367825006754e-07
1.918916951541426059e-05 6.939286057957237571e-07
1.918391573847502831e-05 6.935550426412144090e-07
1.917987532949244942e-05 6.936513073315848087e-07
1.917496750545204240e-05 6.942487643545270456e-07
1.917174635919242630e-05 6.950107081233253519e-07
1.916708099030583619e-05 6.948669177058635389e-07
1.916456516338630315e-05 6.944276159129503045e-07
1.916028630060256232e-05 6.941538144016284244e-07
1.915679947473472285e-05 6.951067856925424685e-07
1.915413030709144150e-05 6.952060127807088138e-07
1.915039357068887139e-05 6.950251664641125772e-07
1.914666211316382559e-05 6.953964945270403448e-07
1.914443884845445470e-05 6.949184546741402168e-07
1.914107916127535231e-05 6.955013499457379852e-07
1.913815861350861078e-05 6.955273838570381712e-07
1.913618856148493585e-05 6.951513452025570598e-07
1.913389427530514232e-05 6.948458906602877241e-07
1.913142326744354555e-05 6.947884381166366368e-07
1.912884479540655940e-05 6.948338835699346807e-07
1.912628280111258500e-05 6.945148185242172004e-07
1.912442931673357315e-05 6.943475447844939157e-07
1.912104445937812312e-05 6.940411114360262964e-07
1.911615553169321153e-05 6.948862234053493186e-07
1.911164649324434878e-05 6.955904100347164943e-07
1.910984038275653058e-05 6.954062898179340729e-07
1.910652559835884534e-05 6.958248332009955733e-07
1.910347881970545951e-05 6.953530008166131548e-07
1.910102722408828479e-05 6.949252950691380803e-07
1.909831936158903941e-05 6.952536842095692439e-07
1.909449884225440013e-05 6.960050502452722472e-07
1.909197246862251245e-05 6.957480584920685601e-07
1.908701512949352596e-05 6.952058300436935630e-07
1.908281512241255171e-05 6.941145260929250397e-07
1.908043506230765234e-05 6.940750704271723096e-07
1.907615216725213822e-05 6.947474718486141810e-07
1.907286569584298300e-05 6.953642225555434628e-07
1.906770799828420496e-05 6.954692136989014668e-07
1.906572337003566614e-05 6.949117520723374304e-07
1.906204170420799346e-05 6.957765124371517988e-07
1.905823779580665563e-05 6.954421720592665014e-07
1.905396707001145125e-05 6.954734537479048920e-07
1.905096833018918428e-05 6.950894436437485904e-07
1.904653702640889747e-05 6.950005026734469227e-07
1.904259844008248731e-05 6.951003241753729121e-07
1.903787945472459485e-05 6.950036079825209209e-07
1.903444515921489760e-05 6.949137001125541037e-07
1.902996619763064822e-05 6.962914798568602383e-07
1.902699697507468442e-05 6.951570582822516085e-07
1.902332050334517438e-05 6.962696093834134720e-07
1.902101789165865396e-05 6.961105695351944892e-07
1.901796615971346308e-05 6.967711678984689797e-07
1.901618361012908675e-05 6.964188616718104536e-07
1.901425020701983466e-05 6.959638388568537571e-07
1.901139319796754074e-05 6.962144007469017265e-07
1.900870443436583141e-05 6.963513524034676730e-07
1.900409419739325611e-05 6.967413421018127002e-07
1.900062927926579200e-05 6.964620765925661355e-07
1.899732251074021862e-05 6.969725635357564454e-07
1.899510250628819367e-05 6.973361358710516036e-07
1.899265498748290847e-05 6.964976006016243140e-07
1.898979973748302484e-05 6.971238008980184065e-07
1.898751063173184411e-05 6.955979486323839221e-07
1.898457419057839821e-05 6.957448659069911015e-07
1.898109453659322114e-05 6.966390311210428630e-07
1.897760414500444809e-05 6.972087725197342547e-07
1.897595084428255926e-05 6.970456007729790654e-07
1.897105463967433460e-05 6.979578514665851584e-07
1.896867584413729240e-05 6.962741339390419915e-07
1.896506287676119666e-05 6.963246686652724054e-07
1.896339155177914320e-05 6.962519944746812188e-07
1.896073087329569335e-05 6.959904779272314664e-07
1.895727348882189568e-05 6.970043429025293106e-07
1.895399855263869414e-05 6.956406917730811139e-07
1.895038036737410598e-05 6.958598707047317201e-07
1.894667352976917983e-05 6.972653736300065297e-07
1.894374878823519389e-05 6.977555285751532116e-07
1.894127357692031410e-05 6.979407248641303543e-07
1.893819894923904170e-05 6.981614441301878488e-07
1.893654999478395839e-05 6.978870405989501463e-07
1.893371998156114921e-05 6.983455361688734447e-07
1.893122366103090428e-05 6.980526980547944293e-07
1.892819421029311687e-05 6.983114696031986771e-07
1.892626764760288715e-05 6.982785165204089364e-07
1.892368634753390636e-05 6.977071426212986413e-07
1.892135136125826868e-05 6.981448699748084599e-07
1.891859805157074714e-05 6.984485743298596960e-07
1.891693047688345632e-05 6.981938353288164120e-07
1.891529117574079367e-05 6.977998974938319196e-07
1.891177598472105887e-05 6.987082946585262875e-07
1.890833602169651010e-05 6.989491956476494781e-07
1.890384453220538382e-05 6.981616579728657018e-07
1.890137032258833353e-05 6.964648287705158236e-07
1.889582955708568412e-05 6.971812839478265282e-07
1.889370464722432870e-05 6.968305101579716155e-07
1.889012589931002065e-05 6.971422228524739903e-07
1.888681385635694607e-05 6.970830016545390185e-07
1.888485978131441262e-05 6.968350392122406106e-07
1.888210785971783400e-05 6.972806228448556365e-07
1.887927150051609313e-05 6.977992327293585592e-07
1.887575747418316778e-05 6.986372622511855379e-07
1.887400656321873803e-05 6.981162708397536281e-07
1.887145766199219588e-05 6.973190807945944588e-07
1.886837979395851299e-05 6.981931680829541033e-07
1.886610833340973963e-05 6.980515407245339920e-07
1.886349270432903557e-05 6.980036547151031686e-07
1.886202092348272384e-05 6.978469366687712848e-07
1.886034376286205403e-05 6.976451579019292700e-07
1.885881932355054142e-05 6.972677306083161073e-07
1.885558214112235714e-05 6.980391570226235966e-07
1.885280930889430293e-05 6.984260915206987301e-07
1.884966706447927505e-05 6.985570864975251773e-07
1.884718190132535979e-05 6.984961899245377398e-07
1.884460474823445176e-05 6.980097802717508648e-07
1.884261975273646920e-05 6.985581012834764337e-07
1.884114757173174900e-05 6.981987349476451142e-07
1.883875859495979621e-05 6.985028469790270594e-07
1.883664580933357241e-05 6.976856807681507229e-07
1.883421405886620976e-05 6.983478378088583819e-07
1.883064407909022689e-05 6.986159699795212687e-07
1.882911703446629124e-05 6.984433026122192278e-07
1.882571966804881769e-05 6.993934192872424043e-07
1.882355522006476779e-05 6.997296521912066115e-07
1.882018653905797963e-05 6.993168762320445052e-07
1.881800200653037047e-05 6.989335058363017625e-07
1.881648512689295972e-05 6.989637115721563250e-07
1.881326328695354983e-05 6.986931531401153638e-07
1.881010882274300347e-05 6.982914194268647423e-07
1.880677263627406802e-05 6.973996288700958662e-07
1.880382165114431508e-05 6.979923175298558546e-07
1.880116603818405467e-05 6.986962042963571056e-07
1.879839689979498379e-05 6.987509473801816602e-07
1.879118163952027873e-05 6.917174561712428368e-07
1.878281384513360262e-05 6.924562821690901770e-07
1.876701091618805683e-05 6.874608957459180785e-07
1.873428828999088255e-05 6.673574347310867605e-07
1.869917874969124192e-05 6.668640314354154750e-07
1.867505057137559186e-05 6.762930639013528755e-07
1.866081160995532293e-05 6.783436020229432785e-07
1.865372076904837074e-05 6.804312560169774674e-07
1.864854188223551279e-05 6.820580058808176209e-07
1.864321625073426654e-05 6.834050135248730365e-07
1.863845452089139685e-05 6.844525001685807661e-07
1.863417633605467678e-05 6.855676245508302116e-07
1.863053757303299320e-05 6.862464228843365281e-07
1.862595928428388326e-05 6.864508169435808376e-07
1.862382742077943235e-05 6.868911169032363397e-07
1.862008790528327354e-05 6.879791133381906714e-07
1.861774680504501802e-05 6.886342534593261831e-07
1.861531932274111475e-05 6.890639922187612201e-07
1.861363363227330449e-05 6.889934156792758792e-07
1.861200130612340606e-05 6.887826530106100864e-07
1.861052676938083106e-05 6.885879944294252990e-07
1.860918220790659037e-05 6.882869604376034404e-07
1.860630175566185774e-05 6.890197342432716737e-07
1.860512970182396996e-05 6.888193392784792679e-07
1.860278259394448140e-05 6.887715808653016548e-07
1.860151574054003733e-05 6.887485001549789001e-07
1.859757513241491701e-05 6.879658419348576510e-07
1.859541858528578452e-05 6.881325167382596526e-07
1.859376989870480641e-05 6.879040282979495691e-07
1.859076490506424153e-05 6.882484314600900443e-07
1.858879552904267775e-05 6.886735246584312779e-07
1.858588066082705816e-05 6.890637318783717226e-07
1.858460991980050034e-05 6.891575744775470634e-07
1.858276876458600277e-05 6.881013748445933157e-07
1.858083187242993406e-05 6.883887114124689088e-07
1.857901415682406863e-05 6.889695838387959529e-07
1.857646468510535612e-05 6.888072186016225200e-07
1.857477913235504373e-05 6.886603958162495240e-07
1.857192121753156760e-05 6.883558833345698604e-07
1.857029439496591454e-05 6.881958863115494520e-07
1.856833334526663485e-05 6.884377078214427413e-07
1.856482270567302379e-05 6.890318678867602411e-07
1.856284353518638920e-05 6.891179826551443079e-07
1.856142100623364645e-05 6.889529355689821443e-07
1.855905748646517614e-05 6.892725910509773075e-07
1.855778846397776124e-05 6.893769988739789833e-07
1.855610192956256858e-05 6.887942299456124453e-07
1.855472299840506744e-05 6.886452433534594023e-07
1.855258067032196020e-05 6.889413369798667743e-07
1.855136839185019679e-05 6.890671589813319032e-07
1.854907847749917235e-05 6.888771583050070607e-07
1.854772638039887446e-05 6.890796027708112175e-07
1.854593278244163904e-05 6.892569079343240030e-07
1.854466200826259791e-05 6.891221274598656276e-07
1.854348836540486696e-05 6.888532824266176976e-07
1.854229845934592818e-05 6.885799425065010761e-07
1.853958795729197708e-05 6.896745273184200845e-07
1.853665270755020590e-05 6.897570592609068232e-07
1.853373392186905900e-05 6.899423795534808118e-07
1.853112050067194335e-05 6.904078557287350560e-07
1.852919837388749180e-05 6.902482958087447677e-07
1.852504928134593421e-05 6.910022960184965502e-07
1.852187988228475314e-05 6.895834666489463362e-07
1.852064459750299788e-05 6.893325930300812917e-07
1.851856839512720047e-05 6.896071399497205417e-07
1.851740345614392338e-05 6.891129021643721431e-07
1.851496658522178371e-05 6.890421016769551166e-07
1.851259681638631129e-05 6.900977983191929560e-07
1.851119037920425929e-05 6.899889835563510555e-07
1.851008538917639235e-05 6.897056139295590176e-07
1.850895682269207803e-05 6.895222061711929866e-07
1.850691917545645715e-05 6.896607319895462415e-07
1.850540247568104802e-05 6.897384762481598597e-07
1.850369171363935855e-05 6.894680760063120378e-07
1.850125094396992031e-05 6.899161234819481859e-07
1.849936678270289701e-05 6.902223577925715572e-07
1.849700746279806540e-05 6.907256704170964482e-07
1.849587817758440461e-05 6.908736285367057744e-07
1.849384130138103912e-05 6.905042462803932563e-07
1.849254564178691250e-05 6.902109720383514978e-07
1.848899504097042631e-05 6.913940125413537327e-07
1.848693397673644727e-05 6.917245407394744345e-07
1.848469818534408078e-05 6.908974208447096260e-07
1.848304559206992692e-05 6.912812901480263672e-07
1.848086376081190839e-05 6.913155645823486785e-07
1.847896590083939524e-05 6.917888870890908347e-07
1.847796986820052098e-05 6.912242744267415623e-07
1.847698721737324928e-05 6.911850563737323731e-07
1.847429899402132727e-05 6.919446271718321642e-07
1.847282495591795796e-05 6.923867546076842523e-07
1.847178229006684173e-05 6.916071273501284714e-07
1.847073654381398101e-05 6.917792679529958748e-07
1.846872305514302848e-05 6.918719586236516412e-07
1.846748978450828076e-05 6.914668814025728417e-07
1.846654214134251261e-05 6.909829932855865436e-07
1.846543171819592838e-05 6.912156830714114173e-07
1.846369086577029191e-05 6.901397322728025167e-07
1.846156984477580920e-05 6.899378582661773059e-07
1.845894867046950035e-05 6.904455069818534828e-07
1.845759477608669192e-05 6.903650152717918323e-07
1.845654206606209190e-05 6.905840139785806903e-07
1.845507449910473611e-05 6.904827348865432665e-07
1.845407639246351164e-05 6.906877461353847987e-07
1.845271912857647653e-05 6.905439611707096538e-07
1.845135375473767148e-05 6.906311741789863282e-07
1.844959231530863647e-05 6.912641535187153942e-07
1.844747857442386585e-05 6.917366170372036284e-07
1.844592812417119703e-05 6.921804594684803365e-07
1.844403544164217979e-05 6.922077484229630030e-07
1.844311898428925149e-05 6.920265627590066425e-07
1.844078128717978454e-05 6.920446025294490737e-07
1.843831303256640244e-05 6.922148511996538154e-07
1.843613413643925490e-05 6.920269017525139882e-07
1.843291579817309719e-05 6.923012045720036243e-07
1.843104343933238583e-05 6.918714778108727650e-07
1.842970095949389867e-05 6.920692402319385041e-07
1.842817289638149427e-05 6.921809772053833001e-07
1.842724639765978107e-05 6.920022128111146008e-07
1.842535482430429769e-05 6.923069194408516686e-07
1.842349557760269383e-05 6.921550952175059577e-07
1.842071827360379239e-05 6.901776876044964223e-07
1.841644636567303536e-05 6.907681830500336115e-07
1.841303030398850360e-05 6.919558496310016812e-07
1.841038839018296544e-05 6.923377051859712756e-07
1.840944415730135428e-05 6.925399876930269374e-07
1.840718775404195012e-05 6.930511859114769469e-07
1.840400560264835892e-05 6.929440859181642380e-07
1.840186057017641479e-05 6.934671842269537738e-07
1.840072350734534010e-05 6.937489848902408874e-07
1.839838843007214991e-05 6.939481504321575888e-07
1.839680778867598785e-05 6.945114138975398083e-07
1.839451440784838998e-05 6.943574686008371620e-07
1.839160402347733367e-05 6.934360147986493541e-07
1.838802927316579458e-05 6.922647804092256064e-07
1.838168194514618154e-05 6.887944484582404345e-07
1.837858818143871045e-05 6.886506161470159884e-07
1.837597026942844742e-05 6.897914584215923121e-07
1.837427994266413299e-05 6.905803694858054193e-07
1.837262171105880077e-05 6.901106562035679320e-07
1.837032115146797667e-05 6.905149225323344997e-07
1.836928203415458212e-05 6.906633226796227602e-07
1.836755750886595199e-05 6.909125828584000566e-07
1.836670978131920909e-05 6.911039577072728239e-07
1.836501213697237721e-05 6.912749435376133000e-07
1.836407056342257977e-05 6.910691790608440110e-07
1.836228228806878633e-05 6.907244217167506807e-07
1.836101759633108224e-05 6.912908358070713652e-07
1.835989295511384137e-05 6.912765403800680003e-07
1.835904451123084708e-05 6.915261504504029497e-07
1.835740208251237311e-05 6.915464642492003286e-07
1.835607136509772864e-05 6.922040694986438039e-07
1.835533066189988906e-05 6.919033757800336558e-07
1.835456033074497594e-05 6.917323971127854815e-07
1.835373369637074333e-05 6.914349582112779992e-07
1.835247926156737241e-05 6.920266163183040662e-07
1.835058739130007477e-05 6.923553678582209978e-07
1.834909242417072695e-05 6.925885839136016155e-07
1.834549697655811338e-05 6.926183170701485162e-07
1.834462955941077356e-05 6.927280848106166396e-07
1.834318010064255009e-05 6.931831437349384433e-07
1.834084882498496452e-05 6.926980701202055582e-07
1.833840417372723479e-05 6.932351979439323253e-07
1.833418680873559576e-05 6.942380194381540652e-07
1.833198965564511072e-05 6.928019861749425462e-07
1.832994007368303851e-05 6.932014605611612224e-07
1.832680054336807349e-05 6.929460425871485318e-07
1.832496080506134880e-05 6.932967494367989630e-07
1.832266443048120012e-05 6.942150598636369654e-07
1.832039288517398680e-05 6.945198630586844880e-07
1.831823893041105639e-05 6.951276147648129730e-07
1.831733609502387967e-05 6.954224111593087130e-07
1.831629041397953868e-05 6.953153540255612737e-07
1.831462835812635583e-05 6.960400972165485908e-07
1.831328668359500733e-05 6.962351378759325280e-07
1.831208121204578595e-05 6.968231500498747363e-07
1.831063712830033975e-05 6.967502330799864200e-07
1.830962624842789513e-05 6.967711792966523260e-07
1.830744962190258872e-05 6.968681862489267340e-07
1.830675675100757854e-05 6.968928703444436422e-07
1.830613756162837916e-05 6.964321195408453140e-07
1.830543282796585628e-05 6.966905639386831870e-07
1.830399740305148140e-05 6.968634574289791492e-07
1.830259172314336588e-05 6.974424836236026339e-07
1.830157066417600214e-05 6.973756856168106423e-07
1.830088440384625690e-05 6.976141929340563950e-07
1.829907313531604611e-05 6.980520389070630341e-07
1.829841642917593911e-05 6.981985108993292247e-07
1.829855080793099041e-05 6.974933620905278643e-07
1.829786993648698038e-05 6.977611542618064753e-07
1.829723074031782798e-05 6.975439014795088461e-07
1.829640866393654870e-05 6.978325696813002549e-07
1.829622126379113216e-05 6.973909355625574912e-07
1.829554409699843360e-05 6.976522459580327979e-07
1.829492680598555215e-05 6.974594560511982565e-07
1.829417555968013365e-05 6.977627478143003993e-07
1.829441586290607015e-05 6.969923621397310960e-07
1.829374923384763778e-05 6.972701861499378904e-07
1.829276155432878144e-05 6.973952061003230704e-07
1.829174500975655525e-05 6.978997932768833304e-07
1.829186084517931803e-05 6.972569377641597113e-07
1.829122152222066334e-05 6.975279076700261472e-07
1.829062450546879134e-05 6.973483822376442399e-07
1.828992520048390732e-05 6.975170039221004441e-07
1.828926762849479541e-05 6.972391570658766386e-07
1.828860749883321233e-05 6.966682561165850629e-07
1.828670964217130713e-05 6.977326756486479353e-07
1.828625358576066039e-05 6.974561598418312018e-07
1.828575965851372834e-05 6.975350323405198601e-07
1.828500306043662763e-05 6.978437282881229466e-07
1.828384126481081884e-05 6.974845388834950885e-07
1.828182768928016122e-05 6.968979267285162502e-07
1.828042607767151498e-05 6.974692542308091245e-07
1.827919808887024005e-05 6.971203598032079027e-07
1.827793078963954517e-05 6.967172486732438398e-07
1.827723354510227852e-05 6.967983153174046012e-07
1.827619340794999397e-05 6.951763323946017771e-07
1.827359660571140361e-05 6.944131375653034162e-07
1.827116212550380949e-05 6.954323932096915023e-07
1.826978853860172173e-05 6.957597253824590789e-07
1.826863166195947516e-05 6.956453308757115364e-07
1.826705893676804299e-05 6.960603363063761598e-07
1.826580441968288869e-05 6.966263081780780489e-07
1.826516296062664381e-05 6.967444347177796052e-07
1.826499663121206718e-05 6.958516875412883109e-07
1.826394514475375262e-05 6.963807073420035449e-07
1.826324235739485216e-05 6.966132407896810770e-07
1.826214044845983746e-05 6.973199142031166005e-07
1.826229661310034878e-05 6.967442420533438185e-07
1.826166458384787740e-05 6.970242480802298306e-07
1.826142295743246827e-05 6.970334289216899907e-07
1.826079712036789973e-05 6.972942569442065778e-07
1.826060559482205637e-05 6.970602998321117693e-07
1.825999268013015614e-05 6.973326675741236940e-07
1.826000031290309631e-05 6.973023014973437191e-07
1.826000039218343877e-05 6.973023501493115054e-07
1.826000043182402166e-05 6.973023744754474410e-07
1.826000045164456552e-05 6.973023866383736367e-07
1.826000046155419710e-05 6.973023927199794596e-07
1.826000046650899764e-05 6.973023957606709333e-07
1.826000046898639282e-05 6.973023972810008412e-07
1.826000047022511075e-05 6.973023980413278960e-07
1.826000047084456627e-05 6.973023984213930618e-07
1.826000047115456339e-05 6.973023986114710668e-07
1.826000047130904526e-05 6.973023987064332011e-07


==> figures/quadrupole/global/quad_global_10000_rms_B_abs_rel.txt <==
9.611993629120108906e+00 1.004290254654061743e+00
4.827590329199526131e+00 5.044012832456585826e-01
2.439275069892179904e+00 2.548628594271730718e-01
1.243048289340866752e+00 1.298774563548803496e-01
6.460934766443091615e-01 6.750580651902066132e-02
3.551688504223063370e-01 3.710911898185063201e-02
2.165906527303874674e-01 2.263004847686340623e-02
1.541208895054342609e-01 1.610301809813954182e-02
1.283857595950893271e-01 1.341413365142964456e-02
1.144877867542763578e-01 1.196203128619399703e-02
1.072151823887490946e-01 1.120216751889745004e-02
1.004075277928528492e-01 1.049088311406837747e-02
9.553984533770008836e-02 9.982292883874062731e-03
9.169653164438559823e-02 9.580731809584464020e-03
8.747887095448002304e-02 9.140057825419803730e-03
8.425745139294796293e-02 8.803474136683550264e-03
8.142401733331031122e-02 8.507428350232121989e-03
7.900827402624392704e-02 8.255024160774223491e-03
7.686989288648576890e-02 8.031599612001217442e-03
7.441909908403641916e-02 7.775533240451638906e-03
7.242974730182662191e-02 7.567679731071517459e-03
7.068065060178513326e-02 7.384928801547644035e-03
6.896910024589532340e-02 7.206100827966560769e-03
6.751256223617572994e-02 7.053917317954339766e-03
6.619223528902297427e-02 6.915965552987965795e-03
6.488780186904138936e-02 6.779674391957255138e-03
6.370135190489076282e-02 6.655710500322818343e-03
6.251947278571477751e-02 6.532224184438086001e-03
6.141286074588925975e-02 6.416602001344591522e-03
6.033009042113515047e-02 6.303470872971309209e-03
5.925247828650558740e-02 6.190878687950843347e-03
5.830444173547810749e-02 6.091824953003673396e-03
5.718944286638023844e-02 5.975326488544350362e-03
5.633989797063979760e-02 5.886563460539583938e-03
5.557270576198624495e-02 5.806404891118245419e-03
5.346579725134513461e-02 5.586268698115143087e-03
5.223594089383984396e-02 5.457769574819327021e-03
5.128535826548074467e-02 5.358449817988414354e-03
5.044493120318255253e-02 5.270639448882824714e-03
4.969182992500383034e-02 5.191953142625707271e-03
4.900369734792522219e-02 5.120054963357636470e-03
4.834340957452386983e-02 5.051066093651642754e-03
4.769506048915561625e-02 4.983324614290214963e-03
4.708988659591657744e-02 4.920094209984729114e-03
4.653691826257677633e-02 4.862318400955577789e-03
4.601239756314606799e-02 4.807514887019955462e-03
4.548326905705724066e-02 4.752229935465809157e-03
4.495498020555809687e-02 4.697032713570485976e-03
4.429820221615497766e-02 4.628410556744397449e-03
4.377205713487376110e-02 4.573437322465083790e-03
4.331177281067979945e-02 4.525345419890617997e-03
4.284176580773401549e-02 4.476237662344088528e-03
4.242033432009057609e-02 4.432205222001802183e-03
4.198211941024922872e-02 4.386419198791749463e-03
4.158228202229522635e-02 4.344642975495885580e-03
4.120895653301782230e-02 4.305636795803944282e-03
4.085583855638772605e-02 4.268741958337720320e-03
4.050964566661637706e-02 4.232570674955407272e-03
4.015668450196510642e-02 4.195692221680456975e-03
3.979391145295581300e-02 4.157788592961081213e-03
3.942388933961709502e-02 4.119127560008795617e-03
3.907950392705154125e-02 4.083145127328358624e-03
3.876306763104847564e-02 4.050082903136706033e-03
3.846451363031299503e-02 4.018889075404833734e-03
3.818175921397576333e-02 3.989346036182711726e-03
3.790694279409999312e-02 3.960632382912696731e-03
3.764708017836411458e-02 3.933481148465161129e-03
3.738213237105242337e-02 3.905798597774639072e-03
3.712980528805940456e-02 3.879434698648920148e-03
3.687974912516173848e-02 3.853308072144143257e-03
3.660424420414638141e-02 3.824522482186330265e-03
3.635136373397370585e-02 3.798100763489248386e-03
3.609026112589690249e-02 3.770819970880119696e-03
3.583693937613508657e-02 3.744352145952837326e-03
3.555351307044399278e-02 3.714738905692686628e-03
3.530684063064574996e-02 3.688965820842671824e-03
3.505666843185948484e-02 3.662827070556231440e-03
3.479791767576797396e-02 3.635792006577432279e-03
3.457162709185513522e-02 3.612148479863563303e-03
3.434977304827355887e-02 3.588968496342811575e-03
3.412353974246485483e-02 3.565330954219029114e-03
3.392136074607109836e-02 3.544206679317426362e-03
3.372353764111268859e-02 3.523537521167627914e-03
3.350848207832967524e-02 3.501067863545528989e-03
3.312141817936131022e-02 3.460626253130321024e-03
3.285694467179763045e-02 3.432993258716373047e-03
3.263694863034623944e-02 3.410007404894877230e-03
3.242749920466660163e-02 3.388123493484898174e-03
3.218020949013471882e-02 3.362285913898061841e-03
3.194516070078397968e-02 3.337727303309927923e-03
3.173916928618000094e-02 3.316204695387837704e-03
3.150180052974144163e-02 3.291403687600193400e-03
3.129958218851967150e-02 3.270275301831597481e-03
3.110703391972340082e-02 3.250157274566497622e-03
3.092946303226493110e-02 3.231604129541042723e-03
3.075779501709331037e-02 3.213667734519893605e-03
3.058821783697227362e-02 3.195949796287878529e-03
3.024875546886248573e-02 3.160481738227413802e-03
3.002690082594309043e-02 3.137301692086028569e-03
2.984267511691579208e-02 3.118053231114067958e-03
2.964843879782779953e-02 3.097758831233384576e-03
2.936422559397036322e-02 3.068063373465570749e-03
2.916212754040663907e-02 3.046947555716409024e-03
2.897386261163560975e-02 3.027277064811683457e-03
2.881022537415665885e-02 3.010179749807151244e-03
2.865022298271477016e-02 2.993462214543747037e-03
2.849457901397263113e-02 2.977200060506331007e-03
2.835322343282244834e-02 2.962430800551767076e-03
2.820221729648513323e-02 2.946653221313981930e-03
2.802603408162781737e-02 2.928245064531732281e-03
2.788397010182991700e-02 2.913401788937357642e-03
2.774456580001967779e-02 2.898836404567904038e-03
2.761734217540090866e-02 2.885543694304414705e-03
2.745129123946908611e-02 2.868194188762994510e-03
2.730809197499706534e-02 2.853232295181710055e-03
2.716927051012639482e-02 2.838727807383877727e-03
2.704084030968012531e-02 2.825309030417494718e-03
2.692011080512156374e-02 2.812694845519363857e-03
2.679664854031580529e-02 2.799795133540123725e-03
2.667922567826392852e-02 2.787526436682582695e-03
2.655469497363659517e-02 2.774515090869416559e-03
2.644239346420707362e-02 2.762781488470708504e-03
2.631728285710541876e-02 2.749709552687751822e-03
2.619503423772506084e-02 2.736936646064441238e-03
2.608744297509943411e-02 2.725695184541465643e-03
2.597676035827019628e-02 2.714130728952933100e-03
2.587659746642664155e-02 2.703665406145009178e-03
2.577003264594846660e-02 2.692531190411557359e-03
2.567278997620409814e-02 2.682370981267748807e-03
2.556870336529082702e-02 2.671495696387879946e-03
2.547744481439241301e-02 2.661960726135354210e-03
2.535183609115899961e-02 2.648836745667796939e-03
2.525414623158870817e-02 2.638629812774318743e-03
2.516684342055250725e-02 2.629508150223280882e-03
2.507629810554566283e-02 2.620047701020477692e-03
2.499463697473258694e-02 2.611515498334539449e-03
2.486624730280021650e-02 2.598100955910241476e-03
2.476693255830494586e-02 2.587724250110324392e-03
2.467287227772963637e-02 2.577896546641438372e-03
2.458375028903086318e-02 2.568584810889304113e-03
2.449043120913305463e-02 2.558834550315813600e-03
2.440258641225108438e-02 2.549656259439365361e-03
2.431471447642579581e-02 2.540475133003787175e-03
2.422870795370649435e-02 2.531488910588699636e-03
2.414020272660578198e-02 2.522241615959424678e-03
2.406932557449962054e-02 2.514836156084565306e-03
2.398670904230085221e-02 2.506204130163410589e-03
2.390153873585589353e-02 2.497305278161528978e-03
2.376980253183427760e-02 2.483541079912040660e-03
2.367534634204326860e-02 2.473672010647213256e-03
2.358753502329709317e-02 2.464497217667956964e-03
2.351073809453209720e-02 2.456473241568723175e-03
2.342762823527677271e-02 2.447789671340073938e-03
2.332038213206165042e-02 2.436584273119431470e-03
2.322916495338878118e-02 2.427053625562542935e-03
2.315674085803626214e-02 2.419486536364281754e-03
2.307730308649274739e-02 2.411186636999919451e-03
2.300984536906555689e-02 2.404138450033992819e-03
2.293535268231008603e-02 2.396355228130383694e-03
2.287154519340597533e-02 2.389688428114390348e-03
2.280034193896955663e-02 2.382248896078756339e-03
2.274194764078872263e-02 2.376147682651741019e-03
2.266920312704226448e-02 2.368547115167614955e-03
2.261133420465319399e-02 2.362500794597176268e-03
2.254034983304142870e-02 2.355084132103095300e-03
2.248210735781004666e-02 2.348998781598430220e-03
2.241865319222872618e-02 2.342368897875092906e-03
2.235958655772760095e-02 2.336197436709640165e-03
2.230286761044409163e-02 2.330271269026954872e-03
2.223417340483358970e-02 2.323093890024453042e-03
2.218716653835436231e-02 2.318182470008121193e-03
2.211518921239041119e-02 2.310662060630959674e-03
2.206701462771828992e-02 2.305628633875281795e-03
2.201407755210798775e-02 2.300097607618226212e-03
2.196624395489035417e-02 2.295099808266260442e-03
2.189565998805274166e-02 2.287724981277706755e-03
2.185099174832632121e-02 2.283057908079292545e-03
2.179513880579201160e-02 2.277222223200036765e-03
2.175070360388826549e-02 2.272579498500311174e-03
2.169983291777926801e-02 2.267264374887239479e-03
2.165234973187702555e-02 2.262303187572562314e-03
2.160156257613292385e-02 2.256996791465424278e-03
2.155443311537992568e-02 2.252072562427450027e-03
2.151272501343451035e-02 2.247714773404681492e-03
2.145505945522878030e-02 2.241689700941071946e-03
2.140765876744702562e-02 2.236737133280301219e-03
2.136318530765852000e-02 2.232090411280711686e-03
2.131840094179916073e-02 2.227411204871631700e-03
2.127945542383172239e-02 2.223342059003842290e-03
2.122444098369512255e-02 2.217593983398896511e-03
2.117952859982380129e-02 2.212901401279553613e-03
2.114093060230397281e-02 2.208868565402416842e-03
2.109478845984384329e-02 2.204047494374947874e-03
2.105414799675216220e-02 2.199801255498555399e-03
2.100886997170572576e-02 2.195070470079976167e-03
2.096074157469107746e-02 2.190041869150872577e-03
2.092412254335912145e-02 2.186215801664712511e-03
2.087433535676319618e-02 2.181013885367821467e-03
2.083589381050994505e-02 2.176997395993649290e-03
2.078555645456484774e-02 2.171737996334086387e-03
2.074179923248838792e-02 2.167166109023530105e-03
2.069962894345614771e-02 2.162760029291774851e-03
2.066295169460436940e-02 2.158927879062526919e-03
2.061932684684819952e-02 2.154369822622544031e-03
2.058372771815625280e-02 2.150650317658330674e-03
2.053492789204412056e-02 2.145551563780180842e-03
2.048051298193487649e-02 2.139866128891311503e-03
2.043638045868508349e-02 2.135255028975599229e-03
2.039810273616906797e-02 2.131255656402491691e-03
2.034891737583213733e-02 2.126116620738924615e-03
2.030284746328113454e-02 2.121303096511488202e-03
2.026460435733322060e-02 2.117307340782433652e-03
2.022142837853231970e-02 2.112796183532647965e-03
2.018517018797628959e-02 2.109007817785453487e-03
2.014158671029761538e-02 2.104454083816673180e-03
2.010103117939396333e-02 2.100216718912948505e-03
2.006130145892998443e-02 2.096065637189254306e-03
2.001741615814909073e-02 2.091480367827101405e-03
1.998151205185142235e-02 2.087728997877419650e-03
1.993913315205378747e-02 2.083301121860025619e-03
1.989927522813662170e-02 2.079136645050606771e-03
1.986798766120834864e-02 2.075867625139617059e-03
1.983066056676492314e-02 2.071967577071491800e-03
1.979672614510255904e-02 2.068422005748016528e-03
1.974948411828532022e-02 2.063486015466154191e-03
1.971541366498694853e-02 2.059926231144664291e-03
1.967381949655053891e-02 2.055580346240561823e-03
1.963821985211586935e-02 2.051860787389983912e-03
1.960192171390628610e-02 2.048068247790755473e-03
1.956891109902387030e-02 2.044619198602238511e-03
1.953572644025295540e-02 2.041151964780247175e-03
1.949943271732527614e-02 2.037359886503066573e-03
1.947170966947426793e-02 2.034463298359091149e-03
1.942612851526664616e-02 2.029700841086136669e-03
1.939240436218733418e-02 2.026177239262118897e-03
1.935627061163930698e-02 2.022401875384478940e-03
1.932594870659650257e-02 2.019233750756849102e-03
1.928929523488510933e-02 2.015404084835362413e-03
1.925985036024781966e-02 2.012327595005182664e-03
1.922047233293496318e-02 2.008213259248863274e-03
1.919387657379127352e-02 2.005434453648928701e-03
1.915315417164988737e-02 2.001179653532041483e-03
1.912573890085208367e-02 1.998315222868300278e-03
1.909293054970256920e-02 1.994887306808212392e-03
1.906365290496093642e-02 1.991828289664862583e-03
1.902689878328808065e-02 1.987988107530056468e-03
1.899670703271919697e-02 1.984833581836716911e-03
1.896700896749884888e-02 1.981730637886304665e-03
1.893497292374309027e-02 1.978383414845695781e-03
1.890599933770862121e-02 1.975356166678505360e-03
1.887415487044605267e-02 1.972028960131097693e-03
1.884535665807305152e-02 1.969020035536095913e-03
1.880441756845230294e-02 1.964742595253991721e-03
1.877111465076843413e-02 1.961263005382008189e-03
1.873985463431475720e-02 1.957996864028184979e-03
1.870971350851552764e-02 1.954847627764361336e-03
1.867368567120864659e-02 1.951083330023469431e-03
1.865078526877983131e-02 1.948690626503854322e-03
1.862084381113094170e-02 1.945562252174119116e-03
1.859599049963956904e-02 1.942965502791030655e-03
1.855925257961965613e-02 1.939127013454075435e-03
1.853842080627702074e-02 1.936950446577065691e-03
1.850849730363998691e-02 1.933823948241440108e-03
1.848080876012225815e-02 1.930930965214883036e-03
1.844937371416992961e-02 1.927646536248046926e-03
1.842263581588292690e-02 1.924852879519205846e-03
1.838908358741857957e-02 1.921347240900534012e-03
1.836936118914022503e-02 1.919286584895795291e-03
1.833428390803458138e-02 1.915621604150548546e-03
1.831547415617370070e-02 1.913656304212238857e-03
1.828335343760290749e-02 1.910300234090073473e-03
1.826985238699625064e-02 1.908889603364021057e-03
1.824141276439316880e-02 1.905918145316048192e-03
1.822605267030532120e-02 1.904313276087227442e-03
1.819253995028249221e-02 1.900811765430383870e-03
1.817664226199928665e-02 1.899150726729111407e-03
1.815185710045403092e-02 1.896561097859142614e-03
1.812831473517102429e-02 1.894101320112973486e-03
1.810028629772180916e-02 1.891172823937304877e-03
1.808653035405495199e-02 1.889735561211043592e-03
1.805382980812816548e-02 1.886318908967679012e-03
1.803739009473465799e-02 1.884601237838519567e-03
1.801547564465026327e-02 1.882311549610971762e-03
1.799612682770698399e-02 1.880289926517469999e-03
1.796906914734678826e-02 1.877462857987486277e-03
1.795678417366430163e-02 1.876179286667731608e-03
1.793010686295908734e-02 1.873391960313242847e-03
1.791830007120094950e-02 1.872158350891623552e-03
1.788787203605669493e-02 1.868979137469023357e-03
1.787696867246453200e-02 1.867839920962950694e-03
1.785178974090558673e-02 1.865209149807355807e-03
1.784089437452864024e-02 1.864070768874590521e-03
1.781635411376934416e-02 1.861506727981703749e-03
1.780312071232389992e-02 1.860124062051992560e-03
1.775333242620226806e-02 1.854922030873320127e-03
1.768399429215076687e-02 1.847677372273791481e-03
1.765726167876029151e-02 1.844884267726972730e-03
1.764185432202956122e-02 1.843274460353841199e-03
1.761913294038331898e-02 1.840900461468691516e-03
1.761067828554470360e-02 1.840017093481933564e-03
1.758226670674821815e-02 1.837048565535951382e-03
1.757162131093934973e-02 1.835936302286484290e-03
1.754955849611817414e-02 1.833631112461137688e-03
1.753739552968305512e-02 1.832360288828726235e-03
1.751707807964470245e-02 1.830237460010870941e-03
1.750598380312871211e-02 1.829078296343336629e-03
1.748555388972642885e-02 1.826943717012033223e-03
1.747771044790262865e-02 1.826124210415324420e-03
1.745559932976709777e-02 1.823813973713154244e-03
1.744754240128450554e-02 1.822972161382671727e-03
1.742874328926259653e-02 1.821007973127016389e-03
1.742095925418780250e-02 1.820194673527668122e-03
1.740956017689243226e-02 1.819003663350018171e-03
1.740190607952771251e-02 1.818203940036815540e-03
1.738505324067135538e-02 1.816443104305982522e-03
1.737949416623976728e-02 1.815862275344587093e-03
1.735644418231592837e-02 1.813453943096580458e-03
1.734546143788775682e-02 1.812306432639940873e-03
1.732743787126740306e-02 1.810423275720642522e-03
1.732100663223846634e-02 1.809751320356196066e-03
1.729817789391486019e-02 1.807366104519703360e-03
1.728923876073320751e-02 1.806432116765883814e-03
1.727750105229062041e-02 1.805205725378654109e-03
1.727170623201350341e-02 1.804600264976126281e-03
1.725208523315340664e-02 1.802550203490226608e-03
1.724303346392113898e-02 1.801604447180130434e-03
1.722166084441229678e-02 1.799371371054889202e-03
1.721619637419893531e-02 1.798800426629218636e-03
1.719706970807581559e-02 1.796802014527354918e-03
1.718789683387322159e-02 1.795843604802558171e-03
1.717021041750720414e-02 1.793995674364658784e-03
1.716423488189476945e-02 1.793371332275654024e-03
1.714394331459009185e-02 1.791251207764334380e-03
1.713838328898347960e-02 1.790670279421286955e-03
1.712558680463294181e-02 1.789333263915144235e-03
1.712231173869916898e-02 1.788991075090687116e-03
1.707556932231547864e-02 1.784107285622609819e-03
1.705566369128806367e-02 1.782027484904368875e-03
1.704767790829694873e-02 1.781193106070672787e-03
1.702708731060861846e-02 1.779041737957688966e-03
1.701503320214497669e-02 1.777782288136384213e-03
1.700912244551448793e-02 1.777164714351935591e-03
1.700246872691360198e-02 1.776469513646866932e-03
1.700031557511750419e-02 1.776244545815109212e-03
1.697958902920955471e-02 1.774078973419708017e-03
1.696969899541277138e-02 1.773045632684835081e-03
1.696802525632927147e-02 1.772870755347702963e-03
1.694286158343851975e-02 1.770241578464051705e-03
1.693735411000970442e-02 1.769666140931970121e-03
1.692980504486599896e-02 1.768877391703859532e-03
1.692674700553491174e-02 1.768557878477253209e-03
1.691956096648201610e-02 1.767807059316437108e-03
1.691521070633943136e-02 1.767352530939184357e-03
1.690139878387788425e-02 1.765909419378628798e-03
1.689689158090426635e-02 1.765438493138265933e-03
1.685355584282306751e-02 1.760910643754207139e-03
1.682835484370942547e-02 1.758277566913550322e-03
1.681139655828600005e-02 1.756505713805492580e-03
1.678782873074402895e-02 1.754043275685260913e-03
1.678020494062635107e-02 1.753246718965173609e-03
1.677203171375034677e-02 1.752392755425728451e-03
1.675852808303106983e-02 1.750981855121682210e-03
1.675286707915446538e-02 1.750390376262644194e-03
1.674893861508360698e-02 1.749979918418584704e-03
1.673214311107965035e-02 1.748225073207069482e-03
1.672388787961273313e-02 1.747362541579185061e-03
1.671946868889074081e-02 1.746900811125878502e-03
1.669930866188685040e-02 1.744794430344244213e-03
1.668731603232478239e-02 1.743541404025086752e-03
1.668427760108128280e-02 1.743223939510957438e-03
1.666819842841106916e-02 1.741543938770354115e-03
1.666002751354279596e-02 1.740690216796490731e-03
1.665423203219692713e-02 1.740084687323494375e-03
1.665037654603541625e-02 1.739681854432799553e-03
1.663399861585565867e-02 1.737970638601246676e-03
1.662657601406857671e-02 1.737195102648293049e-03
1.662290082030319985e-02 1.736811107254106418e-03
1.660196822258134391e-02 1.734624005940080824e-03
1.659186470496383167e-02 1.733568359767963902e-03
1.658604831920825959e-02 1.732960646138823188e-03
1.658438877470351167e-02 1.732787251894341712e-03
1.656803495034198451e-02 1.731078554711808215e-03
1.656174982796170328e-02 1.730421866058093295e-03
1.655778824079555053e-02 1.730007947412550524e-03
1.653944477595582774e-02 1.728091366556804617e-03
1.653123003110828701e-02 1.727233065093738669e-03
1.652451636063909102e-02 1.726531600435590686e-03
1.651963319935820240e-02 1.726021392930724742e-03
1.651578218716799606e-02 1.725619027494124666e-03
1.649794628459632512e-02 1.723755478283956486e-03
1.649014746852557958e-02 1.722940634321309516e-03
1.648810461496333021e-02 1.722727190783640474e-03
1.646915766286978153e-02 1.720747555748791723e-03
1.645821800958105832e-02 1.719604547585128944e-03
1.645447904316246768e-02 1.719213889030664875e-03
1.644942341646826039e-02 1.718685661816200328e-03
1.644635034852878416e-02 1.718364578354996709e-03
1.643360897028115983e-02 1.717033320501664025e-03
1.642680933499364102e-02 1.716322873978502576e-03
1.642132368179737359e-02 1.715749716290514452e-03
1.641517518392762720e-02 1.715107302580143236e-03
1.641340478922556634e-02 1.714922326370755742e-03
1.640606127176605020e-02 1.714155053388267524e-03
1.639913065330931077e-02 1.713430921346217146e-03
1.637424518041345062e-02 1.710830811642018558e-03
1.636170179429245405e-02 1.709520240606732418e-03
1.634119768873915773e-02 1.707377909454411676e-03
1.633121184853746771e-02 1.706334558575702291e-03
1.632417711665187787e-02 1.705599548446752774e-03
1.631163064730927273e-02 1.704288655267119194e-03
1.630070938513486153e-02 1.703147568662873642e-03
1.629596397303110719e-02 1.702651753609929789e-03
1.628826174322270046e-02 1.701847001272989565e-03
1.627243077690053094e-02 1.700192933884623388e-03
1.626573910691202912e-02 1.699493767903441843e-03
1.626119059387156826e-02 1.699018525461971517e-03
1.625639389158621897e-02 1.698517351455253437e-03
1.625397885011523394e-02 1.698265020595758623e-03
1.623901777902534219e-02 1.696701842500296202e-03
1.623144867743022551e-02 1.695910999802956913e-03
1.622455833420021962e-02 1.695191075838780106e-03
1.599506482196480853e-02 1.671212897456918938e-03
1.586765523627466784e-02 1.657900757416535436e-03
1.577853286317345768e-02 1.648588981500868087e-03
1.572301590636778629e-02 1.642788401429833445e-03
1.569159953290985912e-02 1.639505923421859896e-03
1.566901098210670903e-02 1.637145803106170765e-03
1.563550645534171613e-02 1.633645148505761917e-03
1.561725195973856506e-02 1.631737863425762602e-03
1.560810239972546150e-02 1.630781889638213125e-03
1.559683246345571449e-02 1.629604372506700391e-03
1.558216842677555281e-02 1.628072229467491605e-03
1.557075919310960468e-02 1.626880158121431783e-03
1.555876883777110482e-02 1.625627369420052206e-03
1.553750058599600962e-02 1.623405197952257307e-03
1.552303634040169515e-02 1.621893929691811936e-03
1.551282682684323490e-02 1.620827208742220589e-03
1.550496216891087548e-02 1.620005485422125122e-03
1.549397373286176896e-02 1.618857380287663360e-03
1.548817137304646201e-02 1.618251132131312640e-03
1.546777309040122013e-02 1.616119857677464485e-03
1.545342955567135038e-02 1.614621201654341557e-03
1.544143516473246887e-02 1.613367991301190973e-03
1.543079594666147032e-02 1.612256373520518180e-03
1.541800598888902994e-02 1.610920039931055051e-03
1.539017814341091597e-02 1.608012502213071069e-03
1.536894341557582498e-02 1.605793833428230616e-03
1.535392742538634579e-02 1.604224917218633091e-03
1.533752404042173188e-02 1.602511041793935323e-03
1.532197123549911694e-02 1.600886037552463892e-03
1.530504785680188856e-02 1.599117831605056895e-03
1.528122387215997101e-02 1.596628629413909123e-03
1.526398484472686959e-02 1.594827443528982255e-03
1.525006368927644962e-02 1.593372918974364722e-03
1.523422174165656694e-02 1.591717704226699179e-03
1.522244425116836206e-02 1.590487156290654701e-03
1.519799862331848612e-02 1.587933002931235906e-03
1.518372416327431855e-02 1.586441564040829734e-03
1.516937537702687036e-02 1.584942359323218307e-03
1.515516391794856539e-02 1.583457502964854147e-03
1.514374636551654545e-02 1.582264562448878163e-03
1.513599812491093349e-02 1.581455002764261099e-03
1.510862336659960989e-02 1.578594804968011739e-03
1.509112540611347308e-02 1.576766564972168503e-03
1.507538192204991440e-02 1.575121637995580267e-03
1.506449894559899923e-02 1.573984551599874344e-03
1.505400192425267875e-02 1.572887790964383860e-03
1.503997597122629960e-02 1.571422316841101586e-03
1.503030199715478001e-02 1.570411550681793207e-03
1.501890240172126974e-02 1.569220486367498436e-03
1.500811560509212987e-02 1.568093449131356242e-03
1.499847215571003048e-02 1.567085872284202297e-03
1.498550389769161446e-02 1.565730909344123208e-03
1.496729733125767153e-02 1.563828632049127192e-03
1.495743394286011552e-02 1.562798075306400880e-03
1.493468069891808539e-02 1.560420747351925217e-03
1.492018247473379453e-02 1.558905928905317002e-03
1.490732196089342154e-02 1.557562223403827521e-03
1.489387730997171651e-02 1.556157485487960884e-03
1.488452702579317471e-02 1.555180539430661354e-03
1.487829156949724632e-02 1.554529040040113609e-03
1.485627288040236582e-02 1.552228460604516231e-03
1.483881898994568981e-02 1.550404825179047940e-03
1.482748923406440426e-02 1.549221057913044517e-03
1.481834592875035973e-02 1.548265737635427840e-03
1.480735795153312849e-02 1.547117680441112289e-03
1.479633863686722305e-02 1.545966349015089579e-03
1.478582497797074034e-02 1.544867850037884164e-03
1.477745891224343557e-02 1.543993738110232238e-03
1.476616428054080936e-02 1.542813640724972945e-03
1.475746318636655431e-02 1.541904524008794663e-03
1.474757922839820858e-02 1.540871818094909388e-03
1.473801043050199100e-02 1.539872041061473521e-03
1.472639364775962800e-02 1.538658284358260285e-03
1.471575828357217335e-02 1.537547069243031883e-03
1.470579646968867699e-02 1.536506228706937052e-03
1.469874403748435386e-02 1.535769369194988146e-03
1.468518640900536715e-02 1.534352827041192153e-03
1.467405241729400657e-02 1.533189513809560126e-03
1.466372375018920593e-02 1.532110343335966367e-03
1.465113613418219003e-02 1.530795151028006883e-03
1.464019414742951525e-02 1.529651899056951427e-03
1.463071369919627211e-02 1.528661353064332930e-03
1.462196325409896927e-02 1.527747080013996820e-03
1.460796783344625767e-02 1.526284796005742805e-03
1.459998242783121410e-02 1.525450456601443530e-03
1.459043908922142384e-02 1.524453339631490515e-03
1.458158628272501062e-02 1.523528371551637669e-03
1.457178719745524237e-02 1.522504533394781296e-03
1.456070115192020266e-02 1.521346229725107453e-03
1.455050843270856709e-02 1.520281263499822068e-03
1.454055995596758785e-02 1.519241816468838886e-03
1.453107869369650758e-02 1.518251185423077692e-03
1.451997549200472436e-02 1.517091089226099958e-03
1.450846586797922312e-02 1.515888528790716033e-03
1.450022982510042364e-02 1.515028002044731432e-03
1.448820720137175729e-02 1.513771841844053362e-03
1.447842872980693342e-02 1.512750157469626303e-03
1.446781675509707481e-02 1.511641386157974720e-03
1.445784335322303736e-02 1.510599334873473192e-03
1.444814705946671080e-02 1.509586236685784080e-03
1.443674760695072903e-02 1.508395187303946273e-03
1.442665215379736708e-02 1.507340383731509267e-03
1.441679568068353866e-02 1.506310549518605820e-03
1.440990785889332410e-02 1.505590889002107833e-03
1.439943213201510044e-02 1.504496353277245914e-03
1.439050822110062716e-02 1.503563955992081799e-03
1.437964913167340611e-02 1.502429365385078534e-03
1.437019241257332137e-02 1.501441298684280494e-03
1.436190720628636661e-02 1.500575635196262862e-03
1.435003040920606286e-02 1.499334711406205816e-03
1.433928026615994590e-02 1.498211503847615266e-03
1.433018792779323751e-02 1.497261508751276515e-03
1.432165488453645934e-02 1.496369950504779049e-03
1.431368622107431071e-02 1.495537360371405585e-03
1.430563734445105227e-02 1.494696389323613497e-03
1.429587656638032535e-02 1.493676553619127092e-03
1.428886026177659911e-02 1.492943468828490184e-03
1.428183226619322149e-02 1.492209162528831956e-03
1.427619497529969243e-02 1.491620161274204636e-03
1.425261898135602584e-02 1.489156869903549094e-03
1.424313037480310143e-02 1.488165471504940187e-03
1.423569694962897349e-02 1.487388804691672749e-03
1.422628721417858871e-02 1.486405646985131590e-03
1.421855087271297474e-02 1.485597330558760445e-03
1.421020755965443291e-02 1.484725595898966563e-03
1.420185576188002369e-02 1.483852974730318509e-03
1.419209005727328256e-02 1.482832624286403505e-03
1.418563252435327098e-02 1.482157921656448865e-03
1.417789461873161100e-02 1.481349441802308790e-03
1.415397086709362443e-02 1.478849815652744527e-03
1.414246591386899080e-02 1.477647743236805119e-03
1.413346663825053480e-02 1.476707471618731978e-03
1.412438131505270103e-02 1.475758209488519605e-03
1.411659401127201771e-02 1.474944568364863588e-03
1.410783271759706581e-02 1.474029161822222904e-03
1.410023152316305581e-02 1.473234965967714803e-03
1.409281861723615456e-02 1.472460443067647546e-03
1.408557217863429419e-02 1.471703313178718839e-03
1.407823536274569950e-02 1.470936740396691384e-03
1.407009358235034903e-02 1.470086062480945336e-03
1.406351724229770381e-02 1.469398946521343089e-03
1.404798725395721253e-02 1.467776326225591309e-03
1.403790743215202821e-02 1.466723155863833413e-03
1.402942762470043778e-02 1.465837159855765343e-03
1.402238862813082534e-02 1.465101704139691119e-03
1.401546357852744180e-02 1.464378153948334019e-03
1.400765271108789754e-02 1.463562050822114161e-03
1.399758307941526003e-02 1.462509945156318953e-03
1.399020172900203828e-02 1.461738719272052045e-03
1.398574516493546714e-02 1.461273083938322784e-03
1.397791604002223548e-02 1.460455073215863753e-03
1.397051211635027580e-02 1.459681488809042721e-03
1.396435361154931346e-02 1.459038029544139662e-03
1.395737641829412727e-02 1.458309031225851846e-03
1.394900086580015859e-02 1.457433928092038500e-03
1.394349729406394248e-02 1.456858898220636436e-03
1.393678375702000691e-02 1.456157447503164323e-03
1.393089406571228726e-02 1.455542074687545201e-03
1.392457348249049980e-02 1.454881680977530758e-03
1.391947076913403573e-02 1.454348534005744844e-03
1.391287056530286607e-02 1.453658924686165995e-03
1.390645028731398933e-02 1.452988114564437907e-03
1.390010344363695576e-02 1.452324977082391838e-03
1.389453796836443572e-02 1.451743479341717491e-03
1.388800680767566902e-02 1.451061083859115849e-03
1.388138227303719122e-02 1.450368932382976005e-03
1.387748220712206083e-02 1.449961441664379593e-03
1.387201216751614286e-02 1.449389915331678871e-03
1.386543095168888892e-02 1.448702289936353634e-03
1.385906854235809983e-02 1.448037526107581003e-03
1.385468781781891597e-02 1.447579814717750565e-03
1.384984337317676610e-02 1.447073652444756317e-03
1.383766887414267927e-02 1.445801623851417821e-03
1.381401885521381552e-02 1.443330598125736270e-03
1.380682777838943866e-02 1.442579252603272541e-03
1.379955151933213650e-02 1.441819006982691985e-03
1.379393358926692820e-02 1.441232028606143252e-03
1.378853445265281613e-02 1.440667910433127401e-03
1.378380580502371229e-02 1.440173846983354216e-03
1.377880361484785238e-02 1.439651202978439086e-03
1.377348743101105416e-02 1.439095751963254078e-03
1.376944354374168809e-02 1.438673234353250686e-03
1.376506308700255025e-02 1.438215550943981475e-03
1.376099861334295280e-02 1.437790882405472898e-03
1.375576616857616258e-02 1.437244180702364812e-03
1.375385579944517732e-02 1.437044579539997540e-03
1.373614837031292626e-02 1.435194453624534733e-03
1.372680975370321570e-02 1.434218726630223347e-03
1.372087166784689317e-02 1.433598297405349817e-03
1.371499161986327285e-02 1.432983932153487948e-03
1.371248718700146182e-02 1.432722261410289454e-03
1.370813920888441263e-02 1.432267971465987604e-03
1.370273303608844466e-02 1.431703118131345733e-03
1.369873761463094239e-02 1.431285664376398320e-03
1.369494330835999835e-02 1.430889223746273755e-03
1.369135963742346661e-02 1.430514790934901258e-03
1.368735018609908496e-02 1.430095871296899581e-03
1.368359684437635629e-02 1.429703710767048349e-03
1.367989925447333187e-02 1.429317375356456248e-03
1.367360138234427133e-02 1.428659354570309186e-03
1.367060716735863345e-02 1.428346509904941880e-03
1.366792855375773344e-02 1.428066640229704292e-03
1.366400438711778444e-02 1.427656631394263499e-03
1.366169142200913782e-02 1.427414965782778733e-03
1.365757750712367005e-02 1.426985131474999479e-03
1.365409938855820758e-02 1.426621727095574816e-03
1.365083801959606283e-02 1.426280969372266524e-03
1.364746649595658182e-02 1.425928702354089519e-03
1.364461298795405925e-02 1.425630559181186160e-03
1.364220309806492629e-02 1.425378766574591713e-03
1.363923284219068291e-02 1.425068425229868716e-03
1.363855776145723488e-02 1.424997890746818865e-03
1.364024432285352965e-02 1.425174107798091606e-03
1.364041335764420299e-02 1.425191769065828730e-03
1.363651289344533848e-02 1.424784236733339432e-03
1.363389231374596659e-02 1.424510430616193236e-03
1.363179014842290197e-02 1.424290790005817639e-03
1.363156549344797346e-02 1.424267317372492547e-03
1.362770824055483179e-02 1.423864299888317033e-03
1.362549560300411675e-02 1.423633116804452715e-03
1.362335435984190005e-02 1.423409393222890493e-03
1.362320367054408593e-02 1.423393648747902848e-03
1.361846485538684495e-02 1.422898522963944199e-03
1.360895195664492754e-02 1.421904586443733078e-03
1.360651327152831783e-02 1.421649785224414660e-03
1.360339546424267632e-02 1.421324027260596192e-03
1.360219463374214705e-02 1.421198560846894136e-03
1.360164062642671770e-02 1.421140676481864222e-03
1.360239886675911579e-02 1.421219899732096810e-03
1.360212082543166105e-02 1.421190849130699258e-03
1.360136437156697978e-02 1.421111812536033541e-03
1.360153702416730392e-02 1.421129851803498321e-03
1.360282760401377092e-02 1.421264695501140178e-03
1.360240280297842462e-02 1.421220311000231593e-03
1.360116441154086801e-02 1.421090920105878711e-03
1.360400117688517589e-02 1.421387313955058867e-03
1.359671011578370697e-02 1.420625521771998233e-03
1.359310834168822070e-02 1.420249197487657902e-03
1.358396219258639626e-02 1.419293580082466510e-03
1.358122145487982921e-02 1.419007219492200364e-03
1.358135347745328091e-02 1.419021013611196716e-03
1.358068419112764928e-02 1.418951084545454515e-03
1.358049580875405303e-02 1.418931401783558041e-03
1.356986874783546251e-02 1.417821054219050572e-03
1.356648719182216439e-02 1.417467738988021546e-03
1.356643736189514469e-02 1.417462532606075538e-03
1.356501828100229595e-02 1.417314262729269143e-03
1.356467641030257437e-02 1.417278543041415552e-03
1.356437502117312580e-02 1.417247052990834762e-03
1.356394169605881252e-02 1.417201777868295912e-03
1.356372879610514073e-02 1.417179533435253182e-03
1.356380706203758231e-02 1.417187710897313112e-03
1.356430474429354965e-02 1.417239710249254851e-03
1.356404397918560545e-02 1.417212464719683467e-03
1.356405183567281972e-02 1.417213285589302273e-03
1.356449538709484509e-02 1.417259629187494780e-03
1.356430238074154623e-02 1.417239463298171137e-03
1.356374852147372925e-02 1.417181594401604973e-03
1.356415226534738415e-02 1.417223778786378058e-03
1.356420542221313877e-02 1.417229332776976216e-03
1.356412990928584569e-02 1.417221442957246162e-03
1.356439016526792517e-02 1.417248635291802530e-03
1.356459449331853806e-02 1.417269984106408641e-03
1.356447832903353960e-02 1.417257846909499887e-03
1.356405535981467479e-02 1.417213653802334604e-03
1.356521421544390135e-02 1.417334734554142033e-03
1.355815613011823739e-02 1.416597284386925375e-03
1.355768255045652383e-02 1.416547803347152244e-03
1.355701533846592928e-02 1.416478091014227499e-03
1.355569841143126897e-02 1.416340494482432955e-03
1.355529191811368113e-02 1.416298022827416469e-03
1.355493823575824007e-02 1.416261069021939895e-03
1.355487628899192457e-02 1.416254596635864883e-03
1.355448404110921011e-02 1.416213613387101028e-03
1.355420631804828829e-02 1.416184596039156635e-03
1.355493672553200607e-02 1.416260911228921443e-03
1.355594187870697714e-02 1.416365932682015112e-03
1.355655143560131545e-02 1.416429621035572442e-03
1.355695585993705633e-02 1.416471876517088604e-03
1.355670512951974264e-02 1.416445679442436892e-03
1.355675368450999681e-02 1.416450752615121787e-03
1.355719463325572201e-02 1.416496824277798739e-03
1.355677011866910676e-02 1.416452469705922713e-03
1.355659683380062118e-02 1.416434364377162176e-03
1.355629754617212850e-02 1.416403093897776596e-03
1.355632506612336995e-02 1.416405969265770648e-03
1.355667768600644398e-02 1.416442812060911098e-03
1.355662489032191664e-02 1.416437295807623179e-03
1.355899586546083571e-02 1.416685022483058160e-03
1.355977833669889943e-02 1.416766777451824782e-03
1.355971710331042510e-02 1.416760379601630926e-03
1.355908991794431070e-02 1.416694849371862366e-03
1.355872369342345576e-02 1.416656585122893575e-03
1.355897186809989358e-02 1.416682515165985229e-03
1.355975544698341355e-02 1.416764385864909513e-03
1.355975695593738053e-02 1.416764543524997623e-03
1.356000128574120014e-02 1.416790071844133744e-03
1.355925892573774973e-02 1.416712507818846528e-03
1.356007466946693163e-02 1.416797739198425148e-03
1.355957706467724420e-02 1.416745747940395452e-03
1.355965273012634323e-02 1.416753653696066657e-03
1.355990559822530320e-02 1.416780074122181779e-03
1.356006754561589825e-02 1.416796994876857443e-03
1.356064762710231485e-02 1.416857603550374274e-03
1.356024623857374732e-02 1.416815665259201331e-03
1.355993040688147598e-02 1.416782666205841689e-03
1.356043312918351999e-02 1.416835192157087737e-03
1.356081649412721989e-02 1.416875247289434755e-03
1.356065438464526714e-02 1.416858309598962576e-03
1.356059607215170416e-02 1.416852216932730155e-03
1.356158559236240145e-02 1.416955605006290199e-03
1.356124868494920123e-02 1.416920403897669765e-03
1.356078618684885932e-02 1.416872080693047306e-03
1.356113918062708777e-02 1.416908962553887867e-03
1.356047056494076586e-02 1.416839103558575159e-03
1.356027442280230248e-02 1.416818610032904427e-03
1.356002800045914489e-02 1.416792863078910041e-03
1.355857799315913874e-02 1.416641361917261302e-03
1.355961748035745817e-02 1.416749970693274808e-03
1.356016580098545754e-02 1.416807260895950205e-03
1.355768426391876051e-02 1.416547982374884987e-03
1.355707124186874939e-02 1.416483931971350635e-03
1.355639904707948290e-02 1.416413699020504288e-03
1.355646430041946605e-02 1.416420516887427223e-03
1.355570667690466150e-02 1.416341358084168217e-03
1.355561498634318476e-02 1.416331777976139947e-03
1.355728239628123735e-02 1.416505994024954774e-03
1.355352543463067723e-02 1.416113455274061817e-03
1.355313950366371020e-02 1.416073132035819025e-03
1.355336765810150230e-02 1.416096970303640755e-03
1.355303286854528041e-02 1.416061990475142368e-03
1.355530518425074153e-02 1.416299408913662683e-03
1.354274401483086809e-02 1.414986979825359975e-03
1.353960048963129617e-02 1.414658534775872518e-03
1.353741934325417354e-02 1.414430641985361080e-03
1.353530220507317625e-02 1.414209436965364972e-03
1.353477607993760178e-02 1.414154465815073512e-03
1.353495672295266204e-02 1.414173339945310956e-03
1.353442254996641177e-02 1.414117527931165906e-03
1.353426910040632543e-02 1.414101495055602054e-03
1.353361879388875581e-02 1.414033549057785869e-03
1.353349316580421818e-02 1.414020423054390555e-03
1.353377063235238105e-02 1.414049413601103792e-03
1.353385504666322625e-02 1.414058233464391854e-03
1.353386946100176673e-02 1.414059739518211921e-03
1.353313075003238081e-02 1.413982556755073944e-03
1.353297012547769775e-02 1.413965774214307565e-03
1.353269441018057143e-02 1.413936966643615598e-03
1.353259781120126279e-02 1.413926873689201310e-03
1.353300688224017521e-02 1.413969614672361784e-03
1.353226811397419647e-02 1.413892425922701765e-03
1.353225069336082623e-02 1.413890605764167238e-03
1.353246836854477171e-02 1.413913349127755717e-03
1.353294261805878217e-02 1.413962900155728980e-03
1.353278393350848194e-02 1.413946320312506029e-03
1.353326010045381896e-02 1.413996071679521306e-03
1.353363729846555202e-02 1.414035482472107523e-03
1.353354001335229859e-02 1.414025317828337177e-03
1.353301485394131122e-02 1.413970447579880564e-03
1.353291550740576971e-02 1.413960067552455513e-03
1.353351861282555725e-02 1.414023081836379616e-03
1.353389896070461389e-02 1.414062821736659838e-03
1.353305498313106710e-02 1.413974640399367566e-03
1.353260759161709938e-02 1.413927895576719057e-03
1.353178729809470862e-02 1.413842188820942829e-03
1.353185091057579510e-02 1.413848835245950413e-03
1.353193060831759872e-02 1.413857162307796244e-03
1.353211931289145797e-02 1.413876878734153693e-03
1.353223471969451121e-02 1.413888936787050790e-03
1.353220481912588077e-02 1.413885812684929693e-03
1.353190110940780296e-02 1.413854080172208911e-03
1.353268376648079918e-02 1.413935854557573204e-03
1.353261383967876118e-02 1.413928548393156466e-03
1.353317692594272620e-02 1.413987381354272609e-03
1.353376133760316943e-02 1.414048442457508346e-03
1.353383795069947396e-02 1.414056447226234251e-03
1.353438445716498469e-02 1.414113547879709094e-03
1.353380649340347325e-02 1.414053160472515018e-03
1.353349954513997228e-02 1.414021089586743303e-03
1.353418373528305317e-02 1.414092575848547055e-03
1.353422560957508528e-02 1.414096951001614149e-03
1.353358766701226630e-02 1.414030296827299433e-03
1.353354053516429324e-02 1.414025372348837488e-03
1.353339823413441875e-02 1.414010504305531846e-03
1.353348418143333551e-02 1.414019484340064449e-03
1.353386868234219588e-02 1.414059658161497804e-03
1.353329469044138589e-02 1.413999685746359205e-03
1.353312288656438427e-02 1.413981735156081979e-03
1.353318726866770128e-02 1.413988461993555094e-03
1.353337933219445760e-02 1.414008529373501216e-03
1.353380948420146099e-02 1.414053472960162105e-03
1.353356101855123471e-02 1.414027512515246381e-03
1.353399552359603984e-02 1.414072910920502598e-03
1.353404838059792288e-02 1.414078433580413796e-03
1.353400879195926915e-02 1.414074297239345523e-03
1.353445578430953998e-02 1.414121000356160151e-03
1.353453002653068338e-02 1.414128757408656799e-03
1.353411139339434285e-02 1.414085017348548200e-03
1.353347397056362325e-02 1.414018417477419780e-03
1.353471081713084057e-02 1.414147646959032717e-03
1.353492422058666551e-02 1.414169943999507963e-03
1.353497937905470336e-02 1.414175707123584884e-03
1.353504137824632948e-02 1.414182184987215372e-03
1.353505592158806524e-02 1.414183704519680722e-03
1.353527505586516605e-02 1.414206600333748308e-03
1.353543538891400881e-02 1.414223352417100102e-03
1.353525390094963490e-02 1.414204390003995096e-03
1.353533808275579620e-02 1.414213185574488604e-03
1.353515887364677844e-02 1.414194461263104663e-03
1.353557181095141858e-02 1.414237606205437673e-03
1.353513055511133996e-02 1.414191502456611012e-03
1.353506573445239711e-02 1.414184729797515576e-03
1.353498020737282405e-02 1.414175793668774953e-03
1.353474660115260714e-02 1.414151385782186354e-03
1.353464496786927450e-02 1.414140766828414931e-03
1.353468767176855582e-02 1.414145228661364264e-03
1.353483308363840135e-02 1.414160421734667397e-03
1.353484865385427144e-02 1.414162048558057589e-03
1.353458289716498800e-02 1.414134281492924724e-03
1.353438868019199957e-02 1.414113989114383109e-03
1.353437741449357336e-02 1.414112812040034311e-03
1.353512023174267831e-02 1.414190423839734858e-03
1.353546105588133985e-02 1.414226034179713728e-03
1.353516447309350591e-02 1.414195046310285937e-03
1.353549064192617613e-02 1.414229125419434741e-03
1.353557256819741018e-02 1.414237685324796091e-03
1.353541359233382743e-02 1.414221075044277661e-03
1.353547200426394662e-02 1.414227178099943102e-03
1.353558906609470328e-02 1.414239409075155555e-03
1.353558643243445159e-02 1.414239133902342634e-03
1.353544109076564722e-02 1.414223948163857367e-03
1.353583523235770553e-02 1.414265129273118305e-03
1.353604297955914026e-02 1.414286835330975239e-03
1.353597974085284789e-02 1.414280227959091888e-03
1.353584133302230923e-02 1.414265766689064069e-03
1.353624845480630966e-02 1.414308304008157812e-03
1.353641330251654541e-02 1.414325527797028218e-03
1.353652826287492575e-02 1.414337539204031571e-03
1.353707151312680962e-02 1.414394299638428026e-03
1.353762563247248168e-02 1.414452195708717532e-03
1.353911127741695523e-02 1.414607420399575629e-03
1.353880362586930113e-02 1.414575276032542257e-03
1.353899425176383932e-02 1.414595193204312836e-03
1.353871198235570388e-02 1.414565700840218982e-03
1.353819707576687202e-02 1.414511901837725398e-03
1.353837862505744526e-02 1.414530870658377857e-03
1.353838260903065908e-02 1.414531286915985449e-03
1.353810961853046078e-02 1.414502764040342702e-03
1.353806604890876557e-02 1.414498211754089234e-03
1.353820492096207209e-02 1.414512721527520171e-03
1.353780505474900565e-02 1.414470942292489182e-03
1.353804345868027739e-02 1.414495851458483786e-03
1.353873063737514801e-02 1.414567649973244969e-03
1.353872411985601251e-02 1.414566969003073224e-03
1.353858160278904529e-02 1.414552078387556989e-03
1.353884678546909623e-02 1.414579785478463749e-03
1.353882161317977728e-02 1.414577155401309638e-03
1.353864837258130470e-02 1.414559054698014259e-03
1.353876023415405590e-02 1.414570742334494199e-03
1.353850656215282479e-02 1.414544237914230852e-03
1.353813097875942485e-02 1.414504995821866395e-03
1.353831305310539135e-02 1.414524019501898914e-03
1.353822280892883444e-02 1.414514590516555105e-03
1.353917453231900068e-02 1.414614029463640314e-03
1.353882388056663021e-02 1.414577392304766559e-03
1.354192695476181228e-02 1.414901610910597593e-03
1.352306000154715471e-02 1.412930334401311288e-03
1.352218907865758782e-02 1.412839337735656217e-03
1.351896151756584036e-02 1.412502112361211206e-03
1.351896450730549933e-02 1.412502424738280946e-03
1.351944140541092541e-02 1.412552252499120432e-03
1.351937152648951222e-02 1.412544951337416782e-03
1.351875818078092893e-02 1.412480867117052886e-03
1.351864100423810951e-02 1.412468624156376163e-03
1.351953789009592219e-02 1.412562333511718261e-03
1.351919575853478307e-02 1.412526586568272572e-03
1.352127269983417410e-02 1.412743591696131486e-03
1.351765463683348573e-02 1.412365565497559431e-03
1.351762051451514679e-02 1.412362000294221150e-03
1.351771332263257928e-02 1.412371697167886077e-03
1.351683737781449700e-02 1.412280175795904442e-03
1.351640380601699248e-02 1.412234874899157304e-03
1.351359815751553006e-02 1.411941732232118362e-03
1.351237051593705447e-02 1.411813464515654501e-03
1.351214714873494836e-02 1.411790126432740586e-03
1.351255930628067654e-02 1.411833189903496932e-03
1.351308901877883682e-02 1.411888535872314219e-03
1.351382292463979354e-02 1.411965216583146217e-03
1.351407167903620650e-02 1.411991207197139464e-03
1.351429649506723230e-02 1.412014696658094341e-03
1.351473112522441275e-02 1.412060108135470985e-03
1.351470523168967104e-02 1.412057402700407074e-03
1.351482834648208391e-02 1.412070266107416563e-03
1.351489657110215015e-02 1.412077394422696841e-03
1.351536541825329452e-02 1.412126380995408492e-03
1.351504980901435150e-02 1.412093405184647451e-03
1.351482198628067670e-02 1.412069601574278410e-03
1.351519463716974179e-02 1.412108537269693605e-03
1.351528674871690927e-02 1.412118161363583920e-03
1.351541337896011545e-02 1.412131392075557414e-03
1.351537367568908347e-02 1.412127243757350459e-03
1.351525823997770312e-02 1.412115182684023753e-03
1.351499476317424668e-02 1.412087653828278649e-03
1.351510027107044251e-02 1.412098677613356570e-03
1.351499633052955299e-02 1.412087817590316000e-03
1.351493381694317264e-02 1.412081285981160988e-03
1.351534470369885124e-02 1.412124216675917504e-03
1.351527647096494728e-02 1.412117087512878948e-03
1.351550305339660821e-02 1.412140761532731069e-03
1.351550694511860669e-02 1.412141168151651895e-03
1.351547743334912885e-02 1.412138084672445769e-03
1.351590119758792376e-02 1.412182360845705420e-03
1.351559857514660415e-02 1.412150741934958603e-03
1.351529874334998077e-02 1.412119414599235893e-03
1.351531116386332776e-02 1.412120712332150946e-03
1.351625356265957409e-02 1.412219177017375081e-03
1.351634339644419876e-02 1.412228563123724915e-03
1.351554465707302359e-02 1.412145108411057542e-03
1.351555573911716185e-02 1.412146266296649202e-03
1.351568271841354849e-02 1.412159533478757768e-03
1.351579989013499891e-02 1.412171775935683370e-03
1.351605837564563879e-02 1.412198783286012583e-03
1.351546383160081612e-02 1.412136663520517860e-03
1.351534159506098676e-02 1.412123891876002676e-03
1.351595290797986786e-02 1.412187763704331406e-03
1.351562418936087979e-02 1.412153418185773095e-03
1.351615844441342827e-02 1.412209238774453758e-03
1.351646689485609155e-02 1.412241466612461620e-03
1.351619834550629728e-02 1.412213407761686232e-03
1.351643796295265779e-02 1.412238443719418968e-03
1.351596299152156393e-02 1.412188817263358752e-03
1.351604683100332896e-02 1.412197577066760714e-03
1.351656892426077346e-02 1.412252126954193377e-03
1.351729388005437626e-02 1.412327872534835946e-03
1.351746146265881375e-02 1.412345382073749555e-03
1.351811309529253949e-02 1.412413466628204776e-03
1.351824493359038946e-02 1.412427241493527169e-03
1.351779294325566698e-02 1.412380016172134567e-03
1.351810161554002285e-02 1.412412267188835335e-03
1.351777204563753103e-02 1.412377832725593592e-03
1.351775839617270700e-02 1.412376406588099903e-03
1.351838786567746351e-02 1.412442175471603258e-03
1.351865060350841870e-02 1.412469627117259562e-03
1.351864974196698502e-02 1.412469537100796962e-03
1.351825840481314135e-02 1.412428649007748446e-03
1.351834154008326599e-02 1.412437335232981893e-03
1.351829705750055496e-02 1.412432687557791658e-03
1.351857273122140761e-02 1.412461490784468459e-03
1.351858628361568559e-02 1.412462906779737197e-03
1.351858107913500931e-02 1.412462362999807042e-03
1.351874507613848482e-02 1.412479497904254189e-03
1.351855315856832079e-02 1.412459445774295755e-03
1.351857689702392652e-02 1.412461926040153685e-03
1.351922968964405607e-02 1.412530131793507480e-03
1.351914944848516681e-02 1.412521747953796036e-03
1.352034083005339976e-02 1.412646227114386149e-03
1.352012662541122318e-02 1.412623846363530479e-03
1.352003250385964972e-02 1.412614012258281817e-03
1.351974372068451800e-02 1.412583839316051146e-03
1.352002246092806441e-02 1.412612962942322173e-03
1.351963005630680073e-02 1.412571963317039037e-03
1.351995545824614085e-02 1.412605962298846014e-03
1.351963065138556998e-02 1.412572025492674337e-03
1.351985703335286011e-02 1.412595678567400617e-03
1.352000128558758681e-02 1.412610750478508455e-03
1.352022621668184238e-02 1.412634251961618738e-03
1.352060731919835744e-02 1.412674070708709985e-03
1.352050525478990656e-02 1.412663406709678071e-03
1.352038402902960498e-02 1.412650740674474548e-03
1.352025243040916487e-02 1.412636990851375007e-03
1.352038838211191626e-02 1.412651195497720454e-03
1.352040012216146857e-02 1.412652422133713970e-03
1.352040126029780895e-02 1.412652541049651614e-03
1.352014275365457860e-02 1.412625531491325161e-03
1.351980206443136913e-02 1.412589935247721834e-03
1.351973204238271324e-02 1.412582619131649711e-03
1.352012966439151975e-02 1.412624163885411229e-03
1.352083553872820282e-02 1.412697915777546762e-03
1.352110897573448670e-02 1.412726485305499779e-03
1.352079087624587402e-02 1.412693249305898647e-03
1.352082618804052380e-02 1.412696938789330522e-03
1.352081654808195282e-02 1.412695931577213860e-03
1.352069071006149238e-02 1.412682783639076329e-03
1.352054887648587202e-02 1.412667964436809540e-03
1.352023654351190360e-02 1.412635330940152428e-03
1.352077810630128787e-02 1.412691915063347568e-03
1.352088447824811336e-02 1.412703029127056632e-03
1.352082731106147608e-02 1.412697056125966589e-03
1.352045186546741579e-02 1.412657828431295023e-03
1.352109921044880245e-02 1.412725464998826211e-03
1.352119548030747756e-02 1.412735523565718373e-03
1.352108134449890239e-02 1.412723598310180106e-03
1.352083625168942760e-02 1.412697990269898502e-03
1.352095923956463629e-02 1.412710840416213365e-03
1.352109436702040972e-02 1.412724958942733998e-03
1.352119724763021363e-02 1.412735708220959341e-03
1.352097811441388582e-02 1.412712812517724322e-03
1.352124413434211379e-02 1.412740607086860820e-03
1.352120228848093138e-02 1.412736234904334856e-03
1.352121509224193420e-02 1.412737572680127776e-03
1.352136331362389227e-02 1.412753059299779812e-03
1.352135230665919147e-02 1.412751909258715697e-03
1.352126848490720068e-02 1.412743151307774194e-03
1.352159002965919871e-02 1.412776747278946107e-03
1.352171117983627657e-02 1.412789405416985155e-03
1.352154645510094365e-02 1.412772194476905573e-03
1.352183674501066836e-02 1.412802524847337577e-03
1.352158339967585512e-02 1.412776054558172569e-03
1.352135794138579865e-02 1.412752497992045796e-03
1.352165928829292957e-02 1.412783983631110945e-03
1.352143111469760427e-02 1.412760143361652078e-03
1.352129790316307367e-02 1.412746225016395154e-03
1.352068181603139838e-02 1.412681854363829950e-03
1.352129908388682855e-02 1.412746348381995224e-03
1.352092329723174162e-02 1.412707085052232860e-03
1.352070240155726563e-02 1.412684005202023696e-03
1.352158682997862266e-02 1.412776412966612431e-03
1.352169124809046719e-02 1.412787322887715247e-03
1.352208951045164899e-02 1.412828934547435836e-03
1.352188866335650962e-02 1.412807949433617961e-03
1.352265202192263517e-02 1.412887707452437601e-03
1.352236735014142148e-02 1.412857964081116373e-03
1.352240802341640562e-02 1.412862213748278814e-03
1.352279377723664133e-02 1.412902518477693672e-03
1.352271184742108445e-02 1.412893958202010494e-03
1.352247290888663155e-02 1.412868993179053605e-03
1.352000487212979586e-02 1.412611125211319209e-03
1.351984203953019575e-02 1.412594111967321354e-03
1.352025969940250788e-02 1.412637750337851755e-03
1.349168452259913269e-02 1.409652129175795882e-03
1.348211356643122354e-02 1.408652126639586008e-03
1.348052409996445926e-02 1.408486054361111559e-03
1.348022723304020433e-02 1.408455036804248531e-03
1.347971309981415775e-02 1.408401318605045005e-03
1.347938173130077723e-02 1.408366696217481324e-03
1.347971023764474828e-02 1.408401019556901985e-03
1.347975340637766473e-02 1.408405529957079683e-03
1.347972291340718276e-02 1.408402343959016005e-03
1.347965201082902513e-02 1.408394935842550251e-03
1.347982793538927103e-02 1.408413316974314053e-03
1.347972732748495446e-02 1.408402805155252804e-03
1.347960488179606765e-02 1.408390011658209586e-03
1.347934394934118679e-02 1.408362748643722561e-03
1.347954512159625293e-02 1.408383767731236037e-03
1.347942441041328522e-02 1.408371155460633357e-03
1.347958101628619551e-02 1.408387518117336454e-03
1.347957438298938611e-02 1.408386825050362201e-03
1.347947042765283536e-02 1.408375963481425840e-03
1.347946918435130245e-02 1.408375833577509874e-03
1.347913604430145754e-02 1.408341026094441948e-03
1.347858118499505736e-02 1.408283052710810734e-03
1.347853298245499896e-02 1.408278016363191621e-03
1.347859134768591635e-02 1.408284114539582778e-03
1.347911257864952556e-02 1.408338574331939510e-03
1.347949914026287839e-02 1.408378963462029836e-03
1.348000051523349022e-02 1.408431348640000252e-03
1.348042422405460600e-02 1.408475619023052613e-03
1.348044615664123654e-02 1.408477910606241446e-03
1.348027263892545916e-02 1.408459780948889467e-03
1.348038149440587870e-02 1.408471154499723026e-03
1.348034310119890916e-02 1.408467143060983685e-03
1.348049723481018619e-02 1.408483247408291207e-03
1.348062073712071214e-02 1.408496151304368740e-03
1.348068910856505334e-02 1.408503294960294656e-03
1.348069161644656171e-02 1.408503556991362940e-03
1.348085118709187180e-02 1.408520229416480732e-03
1.348059299009843684e-02 1.408493252211304170e-03
1.348053364273407023e-02 1.408487051418630788e-03
1.348053134372078667e-02 1.408486811210748341e-03
1.348071023879353868e-02 1.408505502710670401e-03
1.348084544369010374e-02 1.408519629328440059e-03
1.348093881451557785e-02 1.408529384995548190e-03
1.348127700014028693e-02 1.408564719655584861e-03
1.348103215279257763e-02 1.408539137261893143e-03
1.348104145919607616e-02 1.408540109623163854e-03
1.348117586090320265e-02 1.408554152321264338e-03
1.348115123758468308e-02 1.408551579602244528e-03
1.348084087780289202e-02 1.408519152270692370e-03
1.348097811233221581e-02 1.408533490950649933e-03
1.348097218801185861e-02 1.408532871959686196e-03
1.348096583888972952e-02 1.408532208584144631e-03
1.348089328187285219e-02 1.408524627606902186e-03
1.348072097414850998e-02 1.408506624373126025e-03
1.348090791894777235e-02 1.408526156932894853e-03
1.348101733141802636e-02 1.408537588679715938e-03
1.348109379400393854e-02 1.408545577722659621e-03
1.348104828427717020e-02 1.408540822728342277e-03
1.348149738893759421e-02 1.408587746545729739e-03
1.348292457034517070e-02 1.408736862788889871e-03
1.348293359033763024e-02 1.408737805225066279e-03
1.348327966200451797e-02 1.408773963842713858e-03
1.348336611640671596e-02 1.408782996860935728e-03
1.348268917452001558e-02 1.408712267918947993e-03
1.348282315360676067e-02 1.408726266460388812e-03
1.348281787468971933e-02 1.408725714903121505e-03
1.348281650302303805e-02 1.408725571587225245e-03
1.348282122099004991e-02 1.408726064534731844e-03
1.348282505744810220e-02 1.408726465379507835e-03
1.348289892794326227e-02 1.408734183592945995e-03
1.348332862611208334e-02 1.408779079761216706e-03
1.348320365204998261e-02 1.408766022092069808e-03
1.348331940958000762e-02 1.408778116789984871e-03
1.348334279290575380e-02 1.408780559950797854e-03
1.348307254471530110e-02 1.408752323599996720e-03
1.348311547379207193e-02 1.408756808960173312e-03
1.348293227289390495e-02 1.408737667574548992e-03
1.348285715481839855e-02 1.408729819010131473e-03
1.348280472427314247e-02 1.408724340907702545e-03
1.348252128768511610e-02 1.408694726593112765e-03
1.348252779990644426e-02 1.408695407009753547e-03
1.348315460242294553e-02 1.408760897238233150e-03
1.348330086118547377e-02 1.408776178797453010e-03
1.348329965638904622e-02 1.408776052916667181e-03
1.348281486448891196e-02 1.408725400388208910e-03
1.348257485636820963e-02 1.408700323611635895e-03
1.348269317078282237e-02 1.408712685460609612e-03
1.348269960178961197e-02 1.408713357391709131e-03
1.348305658539837928e-02 1.408750656122148212e-03
1.348317807440541603e-02 1.408763349662169387e-03
1.348339619342336405e-02 1.408786139398880873e-03
1.348354444771705449e-02 1.408801629457250536e-03
1.348367154246546580e-02 1.408814908702136961e-03
1.348336321440278887e-02 1.408782693650761529e-03
1.348389234023421486e-02 1.408837978322858729e-03
1.348393661757987458e-02 1.408842604554259295e-03
1.348408648271755272e-02 1.408858262918495597e-03
1.348408628773007170e-02 1.408858242545612096e-03
1.348409507510173362e-02 1.408859160676861942e-03
1.348426987069447150e-02 1.408877423850675480e-03
1.348412280450814356e-02 1.408862057929367341e-03
1.348399244662395677e-02 1.408848437742155763e-03
1.348366075893719235e-02 1.408813782006388543e-03
1.348368849339479959e-02 1.408816679786658406e-03
1.348370478470677612e-02 1.408818381952357379e-03
1.348424331375066426e-02 1.408874649100619672e-03
1.348423475253541885e-02 1.408873754598878331e-03
1.348375850830695402e-02 1.408823995157087398e-03
1.348396118116413668e-02 1.408845171032062360e-03
1.348467035921203927e-02 1.408919268105968646e-03
1.348554912907552750e-02 1.409011084647264619e-03
1.348586832385365378e-02 1.409044435086036998e-03
1.348561514177552302e-02 1.409017981854425493e-03
1.348562061685111557e-02 1.409018553906933287e-03
1.348602986748174450e-02 1.409061313654381194e-03
1.348620927286216589e-02 1.409080058472796755e-03
1.348587882053773127e-02 1.409045531811433695e-03
1.348501438248929374e-02 1.408955212701653095e-03
1.348506864771368066e-02 1.408960882496923745e-03
1.348624256159986455e-02 1.409083536581100943e-03
1.348664931047452963e-02 1.409126034937495950e-03
1.348644161451163434e-02 1.409104334233197324e-03
1.348625462942051705e-02 1.409084797463613275e-03
1.348627821611812945e-02 1.409087261873335790e-03
1.348628052350916116e-02 1.409087502956550813e-03
1.348642178812247544e-02 1.409102262711909919e-03
1.348662044713377049e-02 1.409123019208089736e-03
1.348704212042150727e-02 1.409167076912439323e-03
1.348709636502695361e-02 1.409172744553380307e-03
1.348748507719329907e-02 1.409213358379771477e-03
1.348764572309629761e-02 1.409230143151074576e-03
1.348668243548721557e-02 1.409129495939314206e-03
1.348630038855247633e-02 1.409089578516541834e-03
1.348604659249315850e-02 1.409063061134313002e-03
1.348613226725527484e-02 1.409072012693373841e-03
1.348608762063497647e-02 1.409067347879038902e-03
1.348664804875133495e-02 1.409125903108828827e-03
1.348644828239442192e-02 1.409105030913819587e-03
1.348650942238877222e-02 1.409111419005911999e-03
1.348668368138433021e-02 1.409129626114424480e-03
1.348683564709809643e-02 1.409145503953223005e-03
1.348676293555814767e-02 1.409137906830941261e-03
1.348668450755122726e-02 1.409129712434848162e-03
1.348645086479530013e-02 1.409105300730897556e-03
1.348645793880713130e-02 1.409106039845114434e-03
1.348676873223820030e-02 1.409138512485658828e-03
1.348670703392341325e-02 1.409132066058553382e-03
1.348670316050234325e-02 1.409131661351769021e-03
1.348670160469140136e-02 1.409131498795921766e-03
1.348708461297537867e-02 1.409171516663379042e-03
1.348683806254994712e-02 1.409145756326960148e-03
1.348661827693587237e-02 1.409122792459229379e-03
1.348650805054842257e-02 1.409111275671870531e-03
1.348639165345749853e-02 1.409099114150692399e-03
1.348666189550979527e-02 1.409127349860160409e-03
1.348675893103318604e-02 1.409137488426024645e-03
1.348675277051173023e-02 1.409136844756053589e-03
1.348663764435457067e-02 1.409124816025890837e-03
1.348649643074082381e-02 1.409110061599121080e-03
1.348681181845792082e-02 1.409143014264607578e-03
1.348712985891866237e-02 1.409176244096797728e-03
1.348726096640120477e-02 1.409189942604319613e-03
1.348721013408309306e-02 1.409184631489511464e-03
1.348733655706481696e-02 1.409197840546176335e-03
1.348734631161581377e-02 1.409198859731257284e-03
1.348700092134606961e-02 1.409162772308050239e-03
1.348719043640812972e-02 1.409182573416673662e-03
1.348720741023339866e-02 1.409184346893431906e-03
1.348694640561770228e-02 1.409157076339363941e-03
1.348665845380304928e-02 1.409126990260198189e-03
1.348654555782979186e-02 1.409115194546415283e-03
1.348655184721477343e-02 1.409115851680438477e-03
1.348694403592949793e-02 1.409156828747151367e-03
1.348695414574484913e-02 1.409157885051329825e-03
1.348755667399563485e-02 1.409220839030885441e-03
1.348758348828749815e-02 1.409223640669446994e-03
1.348759349280689857e-02 1.409224685971985098e-03
1.348754665208807928e-02 1.409219791911580331e-03
1.348740160544017845e-02 1.409204636997773812e-03
1.348736614315032036e-02 1.409200931790146119e-03
1.348736839940589682e-02 1.409201167530573732e-03
1.348712843667596549e-02 1.409176095496565998e-03
1.348713139613424462e-02 1.409176404709745365e-03
1.348710727118607004e-02 1.409173884061971308e-03
1.348711256427421838e-02 1.409174437099878878e-03
1.348728261386390390e-02 1.409192204396895326e-03
1.348750852503489799e-02 1.409215808281396361e-03
1.348764654608883805e-02 1.409230229139831923e-03
1.348765187117363477e-02 1.409230785520846317e-03
1.348765015776848611e-02 1.409230606499078421e-03
1.348765699518061911e-02 1.409231320892640957e-03
1.348743683051588545e-02 1.409208317420547430e-03
1.348744209558098116e-02 1.409208867530521497e-03
1.348718986052783314e-02 1.409182513246953110e-03
1.348712083955106583e-02 1.409175301725908939e-03
1.348728204741944832e-02 1.409192145213060193e-03
1.348728761695498941e-02 1.409192727135030005e-03
1.348728605374831940e-02 1.409192563806454732e-03
1.348728962161499512e-02 1.409192936587988889e-03
1.348729167140971970e-02 1.409193150756760365e-03
1.348758760951661827e-02 1.409224071267968243e-03
1.348742827535610866e-02 1.409207423551499857e-03
1.348744393043856474e-02 1.409209059242008243e-03
1.348762111728529778e-02 1.409227572261293783e-03
1.348763606678982097e-02 1.409229134230879140e-03
1.348790512129828707e-02 1.409257245862164960e-03
1.348773602807146026e-02 1.409239578488841313e-03
1.348749186817059520e-02 1.409214067921681513e-03
1.348760611123013368e-02 1.409226004383125775e-03
1.348777156092538683e-02 1.409243291069217034e-03
1.348829496200935028e-02 1.409297977602331879e-03
1.348840297229040620e-02 1.409309262844171641e-03
1.348782845762482377e-02 1.409249235808983890e-03
1.348806681296046105e-02 1.409274139897559322e-03
1.348849898823724011e-02 1.409319294881584235e-03
1.348907672657649430e-02 1.409379658735977108e-03
1.348944685067358235e-02 1.409418330424500867e-03
1.348946992018232142e-02 1.409420740796760944e-03
1.348970721690812870e-02 1.409445534278569575e-03
1.349004592497698649e-02 1.409480923525155936e-03
1.349064368714398242e-02 1.409543379529818244e-03
1.349067117166951810e-02 1.409546251196427177e-03
1.349042583180332794e-02 1.409520617342910342e-03
1.349051889118309429e-02 1.409530340469226147e-03
1.349052543612081108e-02 1.409531024304174450e-03
1.349026942224231841e-02 1.409504275197470289e-03
1.349027337463027873e-02 1.409504688154954903e-03
1.349004278980939220e-02 1.409480595953334272e-03
1.349004859465184961e-02 1.409481202460884618e-03
1.349019749667464303e-02 1.409496760195955980e-03
1.349019776294902405e-02 1.409496788017111299e-03
1.349019789608754682e-02 1.409496801927828061e-03
1.349019796265808757e-02 1.409496808883320016e-03
1.349019799594120515e-02 1.409496812360841239e-03
1.349019801258295563e-02 1.409496814099621799e-03
1.349019802090401995e-02 1.409496814969031812e-03
1.349019802506457380e-02 1.409496815403738987e-03
1.349019802714511267e-02 1.409496815621120005e-03
1.349019802818606298e-02 1.409496815729881745e-03
1.349019802870515296e-02 1.409496815784117875e-03


==> figures/quadrupole/global/quad_global_10000_rms_H_abs_rel.txt <==
1.669289994617472317e+01 1.594032325773131697e+00
9.064465388682151570e+00 8.655806296090661212e-01
5.065128727742692405e+00 4.836774288624540175e-01
3.335667900656408058e+00 3.185283850520276294e-01
2.411852093688864773e+00 2.303117022638516420e-01
1.685658879583731062e+00 1.609663241825592395e-01
1.378079392884422827e+00 1.315950557915474273e-01
1.286721693279679002e+00 1.228711595932955314e-01
1.191780008812610037e+00 1.138050228170704309e-01
1.153127521103229247e+00 1.101140335294708977e-01
1.081490838388864395e+00 1.032733294980531236e-01
1.057118167974077982e+00 1.009459433259766031e-01
1.034529296253724251e+00 9.878889500956124226e-02
1.014167693937521042e+00 9.684453229240479188e-02
9.952452972196051961e-01 9.503760167239749812e-02
9.782640097507703247e-01 9.341603075027787861e-02
9.626582824222051915e-01 9.192581431639609835e-02
9.482180881066162303e-01 9.054689653675834782e-02
9.347373421907465563e-01 8.925959805448627216e-02
9.220083752583332348e-01 8.804408817726964986e-02
9.099765296962252226e-01 8.689514756020777497e-02
8.984683594947125984e-01 8.579621356007235966e-02
8.874601668247537045e-01 8.474502323239807566e-02
8.769306890553725253e-01 8.373954617376697107e-02
8.669545567762523275e-01 8.278690898128499009e-02
8.571491065402886411e-01 8.185057049634321402e-02
8.479086029010292069e-01 8.096817968618448547e-02
8.389890320937496426e-01 8.011643527720394009e-02
8.302778248752339385e-01 7.928458784820138772e-02
8.219288827968584954e-01 7.848733371010373217e-02
8.133146743459280792e-01 7.766474885210979118e-02
8.052785321203248525e-01 7.689736448370006194e-02
7.979572765843998550e-01 7.619824581485641624e-02
7.907183135965407672e-01 7.550698539605980864e-02
7.837728319156375134e-01 7.484374998740560281e-02
7.772805285524213570e-01 7.422378931771599075e-02
7.707596067402195938e-01 7.360109582551239982e-02
7.642838315613328382e-01 7.298271345918483366e-02
7.579547007106509637e-01 7.237833439967056304e-02
7.519527039389372058e-01 7.180519390855474859e-02
7.462060453686715222e-01 7.125643608003354168e-02
7.406713527975306022e-01 7.072791923154929383e-02
7.352494712201548266e-01 7.021017488942069007e-02
7.299396640480263487e-01 6.970313271560509005e-02
7.247993448156814233e-01 6.921227522244502439e-02
7.197223006770828713e-01 6.872745997150610242e-02
7.147267478461766244e-01 6.825042645886009174e-02
7.095924917450395775e-01 6.776014794401846730e-02
7.048467022550267691e-01 6.730696474141212304e-02
7.001602195276344087e-01 6.685944483859543319e-02
6.956189571347235479e-01 6.642579226310170448e-02
6.912416579383424686e-01 6.600779680149161666e-02
6.869399779032694386e-01 6.559702233730928256e-02
6.826839726948776832e-01 6.519060943705165534e-02
6.785440420206695356e-01 6.479528068396343821e-02
6.744590299923394205e-01 6.440519620221810126e-02
6.704960550291637622e-01 6.402676523947940790e-02
6.666347199804362189e-01 6.365804003845627890e-02
6.628193855360872133e-01 6.329370751040312715e-02
6.591327170065703900e-01 6.294166150105728885e-02
6.555401627464875203e-01 6.259860261727248631e-02
6.519661073878866286e-01 6.225731022385476432e-02
6.484413676428031348e-01 6.192072705905313224e-02
6.450046750501101656e-01 6.159255166088015154e-02
6.415874074726212184e-01 6.126623118918870375e-02
6.382675027359603348e-01 6.094920805445545875e-02
6.350008123895707346e-01 6.063726644890900241e-02
6.317860999637149311e-01 6.033028830003122484e-02
6.286426067140505891e-01 6.003011098680394175e-02
6.255756672426526777e-01 5.973724391910680692e-02
6.226123885534071700e-01 5.945427558908848720e-02
6.196420363759325145e-01 5.917063180010679463e-02
6.167039734755076497e-01 5.889007136701648881e-02
6.138134660496772366e-01 5.861405208399689259e-02
6.109647506384415783e-01 5.834202358882351058e-02
6.080927273314787884e-01 5.806776938455496945e-02
6.051950261628441519e-01 5.779106315926589577e-02
6.023773977038184846e-01 5.752200320801791056e-02
5.995710923687318505e-01 5.725402452039971696e-02
5.968052034243417348e-01 5.698990526005114771e-02
5.940976766823536925e-01 5.673135910189166381e-02
5.914581967029769460e-01 5.647931084041977329e-02
5.888644434779671810e-01 5.623162910153226002e-02
5.863539976083087524e-01 5.599190251829971182e-02
5.840164999205567087e-01 5.576869103990404059e-02
5.814733428818612548e-01 5.552584081362403612e-02
5.789415925359694404e-01 5.528407983110142365e-02
5.763805442028488990e-01 5.503952113584625883e-02
5.738562667414367491e-01 5.479847375128839293e-02
5.713984023187016481e-01 5.456376825644684153e-02
5.689437261388661238e-01 5.432936721213579845e-02
5.665569901886616799e-01 5.410145389150378126e-02
5.641639216527201128e-01 5.387293586189948608e-02
5.617969019676539721e-01 5.364690527968172390e-02
5.594361954606078546e-01 5.342147755316157404e-02
5.570815360188386967e-01 5.319662727079783882e-02
5.547613848401029557e-01 5.297507223892736206e-02
5.526115510817597443e-01 5.276978109617282142e-02
5.503354491649362634e-01 5.255243240038780933e-02
5.480591230358519139e-01 5.233506229420718803e-02
5.457988750478740547e-01 5.211922751602497683e-02
5.436579484635178927e-01 5.191478693388677096e-02
5.414266743402998960e-01 5.170171891745230230e-02
5.392226934945246741e-01 5.149125718073317703e-02
5.370584375027632751e-01 5.128458883531447632e-02
5.349239579675709733e-01 5.108076389244842197e-02
5.328353385033444134e-01 5.088131820278687240e-02
5.307091214428675263e-01 5.067828225714897383e-02
5.286081898188536021e-01 5.047766085920638718e-02
5.265486913917686307e-01 5.028099598502407813e-02
5.244517863824891268e-01 5.008075909511010282e-02
5.224388578356816693e-01 4.988854125498473624e-02
5.204901544793334445e-01 4.970245638336999450e-02
5.185430492636835531e-01 4.951652412082512000e-02
5.166310325065122111e-01 4.933394251258577806e-02
5.147514031160830283e-01 4.915445362698301485e-02
5.128808064094475538e-01 4.897582728713335831e-02
5.110348956234207485e-01 4.879955824622927291e-02
5.091913278103725737e-01 4.862351293964807530e-02
5.073722473539419298e-01 4.844980597081207513e-02
5.055781271146386757e-01 4.827848249394497970e-02
5.037744421698390207e-01 4.810624566770198285e-02
5.020037630433926701e-01 4.793716062105171649e-02
5.002627884138381997e-01 4.777091210540680005e-02
4.985314650128111480e-01 4.760558520136355665e-02
4.968340171581698272e-01 4.744349312866575491e-02
4.951486581036707024e-01 4.728255543527104532e-02
4.935020139206670597e-01 4.712531468829372905e-02
4.918555181531146236e-01 4.696808811375065978e-02
4.902600611161666566e-01 4.681573531109338437e-02
4.886544164019774317e-01 4.666240967046909188e-02
4.871182631874940161e-01 4.651571988684117392e-02
4.855541108509009995e-01 4.636635642123589085e-02
4.840019883163759751e-01 4.621814170111108316e-02
4.824608392700668325e-01 4.607097485732884051e-02
4.809436797849128142e-01 4.592609881598870569e-02
4.794347474539880638e-01 4.578200839906570313e-02
4.779557930339992100e-01 4.564078062190242424e-02
4.764913453096332185e-01 4.550093811283741074e-02
4.750611097527792093e-01 4.536436257961989904e-02
4.736487530765947640e-01 4.522949432996772184e-02
4.722739983599305025e-01 4.509821675294767296e-02
4.709464210295901676e-01 4.497144422173082745e-02
4.696615889372093289e-01 4.484875350321878423e-02
4.683742336940482920e-01 4.472582184491082080e-02
4.671242510964003225e-01 4.460645896166527680e-02
4.658164475243579128e-01 4.448157465897856211e-02
4.645409120672868153e-01 4.435977169138172888e-02
4.633338171843821018e-01 4.424450422618216722e-02
4.620607134993519050e-01 4.412293347247594338e-02
4.607890658017791408e-01 4.400150175339405390e-02
4.595277681279650306e-01 4.388105837501372203e-02
4.582622681850474500e-01 4.376021371508170138e-02
4.570349657642415186e-01 4.364301659902802832e-02
4.557774182913209016e-01 4.352293133346641502e-02
4.545310318733970512e-01 4.340391185530615564e-02
4.532952396658028182e-01 4.328590403562260214e-02
4.520627044521576265e-01 4.316820723161975126e-02
4.508604404481285632e-01 4.305340107494744217e-02
4.496818594378294565e-01 4.294085644609224595e-02
4.485420289560214657e-01 4.283201216859929689e-02
4.474347421015931747e-01 4.272627553532684641e-02
4.463421023944212362e-01 4.262193758210892913e-02
4.452473050629166540e-01 4.251739359381356831e-02
4.441807811094821701e-01 4.241554947664592790e-02
4.431212646705950942e-01 4.231437451850685039e-02
4.420566188177318945e-01 4.221270974423537575e-02
4.410213186562941257e-01 4.211384723804823677e-02
4.399909056136495078e-01 4.201545141083008056e-02
4.389756367677019600e-01 4.191850172773073369e-02
4.379230704794263018e-01 4.181799045084412525e-02
4.368963609610613807e-01 4.171994827921847449e-02
4.358802229226780289e-01 4.162291559551141440e-02
4.348703486561431020e-01 4.152648104962581438e-02
4.338454254093976337e-01 4.142860945199948464e-02
4.328486872684220721e-01 4.133342929623450707e-02
4.318638431558002866e-01 4.123938492069589845e-02
4.308913761384192131e-01 4.114652245423099791e-02
4.299198032064074915e-01 4.105374536544075664e-02
4.289498850154525034e-01 4.096112629058121235e-02
4.279964954686681922e-01 4.087008556299471379e-02
4.270555197544098625e-01 4.078023025258539075e-02
4.261200584673312530e-01 4.069090152384917392e-02
4.251715366361088488e-01 4.060032562238535814e-02
4.242493755069950412e-01 4.051226694749252705e-02
4.233333814287897900e-01 4.042479717438036274e-02
4.224039303560158665e-01 4.033604237084092992e-02
4.214846373900076881e-01 4.024825758153541960e-02
4.205513128363528308e-01 4.015913289296957345e-02
4.196487412113915627e-01 4.007294485187707506e-02
4.187255227775550925e-01 3.998478521322650081e-02
4.178096215102823363e-01 3.989732430278212366e-02
4.168830351017731028e-01 3.980884305071997337e-02
4.159842528863516575e-01 3.972301686654398228e-02
4.150819861649608922e-01 3.963685794119226058e-02
4.141955319634325061e-01 3.955220897923179130e-02
4.133090214211962432e-01 3.946755463720495738e-02
4.124036219046314233e-01 3.938109655611674725e-02
4.114900037107727671e-01 3.929385366008783520e-02
4.106070456574162919e-01 3.920953855103606611e-02
4.097191273611474616e-01 3.912474978027354749e-02
4.088417477081431328e-01 3.904096736179778204e-02
4.079688015509053689e-01 3.895760830508605138e-02
4.071018315058047565e-01 3.887481991709933193e-02
4.062251113093999777e-01 3.879110047121313992e-02
4.053705543227671404e-01 3.870949742648752134e-02
4.044833345034004046e-01 3.862477535442709886e-02
4.036290935747707809e-01 3.854320249059728365e-02
4.027387785628984695e-01 3.845818485354070976e-02
4.018883813022519069e-01 3.837697902785491139e-02
4.010246744699733079e-01 3.829450224939925235e-02
4.001830159507593909e-01 3.821413090042960481e-02
3.993264936015504807e-01 3.813234018001622483e-02
3.984634807910002463e-01 3.804992967483084021e-02
3.976227233584553322e-01 3.796964437210141596e-02
3.967892992781434369e-01 3.789005934317422886e-02
3.959536513482935782e-01 3.781026195521640376e-02
3.951345454140134383e-01 3.773204418947855715e-02
3.942869347510246647e-01 3.765110446056203070e-02
3.934644445098130494e-01 3.757256352181850834e-02
3.926554231527104588e-01 3.749530874885392134e-02
3.918444532919833634e-01 3.741786791009043406e-02
3.910195061638598313e-01 3.733909235919617708e-02
3.902059767056064166e-01 3.726140710027735226e-02
3.893989651967115218e-01 3.718434425100625856e-02
3.885850892808688783e-01 3.710662590828543023e-02
3.877876986501563317e-01 3.703048177241191619e-02
3.869928838472836419e-01 3.695458360655294594e-02
3.862094552055654328e-01 3.687977272385058874e-02
3.854166670089438362e-01 3.680406808193809748e-02
3.846167577034990681e-01 3.672768343369380711e-02
3.838258372737624602e-01 3.665215714789686607e-02
3.830157007262396940e-01 3.657479588357458178e-02
3.822302829058562001e-01 3.649979505094714388e-02
3.814440290315958548e-01 3.642471438216721147e-02
3.806728488794542398e-01 3.635107312777329652e-02
3.798905977562855307e-01 3.627637468824368439e-02
3.791151676085196542e-01 3.620232759481453039e-02
3.783286332031907118e-01 3.612722013766390267e-02
3.775684725928001306e-01 3.605463115733998497e-02
3.768030834810863761e-01 3.598154289887078167e-02
3.760538966481778433e-01 3.591000182251194439e-02
3.753018523069542867e-01 3.583818787800915895e-02
3.745647941056002295e-01 3.576780498452013235e-02
3.738172358388665018e-01 3.569641942260969036e-02
3.730784895184757199e-01 3.562587532787205025e-02
3.723487856418425945e-01 3.555619471088244943e-02
3.716223639358612330e-01 3.548682751373807842e-02
3.709025092028709891e-01 3.541808740758832508e-02
3.701788876121441252e-01 3.534898759803065116e-02
3.694644853024893205e-01 3.528076815270547034e-02
3.687534149223787860e-01 3.521286687878357607e-02
3.680455488601478975e-01 3.514527159041833798e-02
3.673446587119844065e-01 3.507834244350012398e-02
3.666452232881674544e-01 3.501155221058972755e-02
3.659408681499195515e-01 3.494429218609956117e-02
3.652507604546627040e-01 3.487839267324971404e-02
3.645577623436813131e-01 3.481221714987354360e-02
3.638661612632752562e-01 3.474617503123259010e-02
3.631778627376938129e-01 3.468044827895488263e-02
3.624979998702705930e-01 3.461552706147560249e-02
3.618155792351447908e-01 3.455036159857385186e-02
3.611307413115593667e-01 3.448496530484235212e-02
3.604467047636188415e-01 3.441964553578225755e-02
3.597719200167052711e-01 3.435520923633834933e-02
3.591010416516389747e-01 3.429114596368795786e-02
3.584996386487649955e-01 3.423371700703636833e-02
3.579333207835947994e-01 3.417963838758409506e-02
3.573734895580262805e-01 3.412617918795964739e-02
3.567959949754145321e-01 3.407103328547354815e-02
3.562518357485557896e-01 3.401907063064560366e-02
3.556943705860067251e-01 3.396583737024980870e-02
3.551545549720999673e-01 3.391428949412888388e-02
3.545971342474231736e-01 3.386106047717821893e-02
3.540562003497627064e-01 3.380940581431211844e-02
3.535088972898128845e-01 3.375714294971892543e-02
3.529683618948179502e-01 3.370552634052431662e-02
3.524307783437287123e-01 3.365419160773353013e-02
3.519076593118573015e-01 3.360423811554710122e-02
3.513689552929440407e-01 3.355279638745069237e-02
3.508430505493213003e-01 3.350257688309164067e-02
3.502978576760246709e-01 3.345051552367427766e-02
3.497643726389747520e-01 3.339957216469435775e-02
3.492295948845468567e-01 3.334850536201710430e-02
3.487151498519319714e-01 3.329938016421050972e-02
3.481846748167110595e-01 3.324872423522966247e-02
3.476746713335280847e-01 3.320002316824478134e-02
3.471455086171728599e-01 3.314949255473940287e-02
3.466398399517246487e-01 3.310120542659186066e-02
3.461095185791394080e-01 3.305056417110749378e-02
3.456000897665387206e-01 3.300191798035669033e-02
3.450788920654709879e-01 3.295214795919203243e-02
3.445712009044650803e-01 3.290366769963484067e-02
3.440546027236416338e-01 3.285433689418321840e-02
3.435925205549664740e-01 3.281021191192090569e-02
3.429903137942469371e-01 3.275270620311768188e-02
3.424989871894464910e-01 3.270578862180528734e-02
3.419897330254846324e-01 3.265715910853873860e-02
3.415009513179307898e-01 3.261048454362792254e-02
3.410010612802109042e-01 3.256274922609610906e-02
3.405080546123528951e-01 3.251567121281373485e-02
3.400061114815586816e-01 3.246773984206535041e-02
3.395149545909486588e-01 3.242083846703865818e-02
3.390121193681107092e-01 3.237282190896154099e-02
3.385267755064661488e-01 3.232647562958099186e-02
3.380359927250842778e-01 3.227960997885654520e-02
3.375572894686604264e-01 3.223389782173267937e-02
3.370668915480362071e-01 3.218706892199162117e-02
3.365861495361635036e-01 3.214116208077450604e-02
3.361028557759100366e-01 3.209501156892979878e-02
3.356325493486914668e-01 3.205010123876412403e-02
3.351625997016943193e-01 3.200522497812548911e-02
3.346938732199724598e-01 3.196046551954011966e-02
3.342133484511002894e-01 3.191457942321253294e-02
3.337487951414098153e-01 3.187021846765183269e-02
3.332627787186657753e-01 3.182380796431157066e-02
3.327910020350997033e-01 3.177875723696190619e-02
3.323112133618263964e-01 3.173294143160731995e-02
3.318465324250676751e-01 3.168856828872906872e-02
3.313683740673489253e-01 3.164290816487402153e-02
3.309108738081247836e-01 3.159922071664127835e-02
3.304459245483665764e-01 3.155482195116082744e-02
3.299989251170410420e-01 3.151213724416368489e-02
3.295222099447249198e-01 3.146661493244381352e-02
3.290600234750641895e-01 3.142247999030974709e-02
3.285967424563001060e-01 3.137824052789109364e-02
3.281616461592208878e-01 3.133669247065689473e-02
3.276964165641831905e-01 3.129226693550196670e-02
3.272393768387770741e-01 3.124862346439695113e-02
3.267523415562976208e-01 3.120211566847368168e-02
3.263016441567844761e-01 3.115907783644435158e-02
3.258239272140537324e-01 3.111345986402867109e-02
3.253686170618666496e-01 3.106998155269995524e-02
3.249151381065951694e-01 3.102667810536058335e-02
3.244665289396371222e-01 3.098383968207433364e-02
3.240052023104539880e-01 3.093978684751418767e-02
3.236108920373022002e-01 3.090213351443155468e-02
3.231841429688118161e-01 3.086138254771153208e-02
3.227266883842379586e-01 3.081769946102587074e-02
3.222887320286648705e-01 3.077587829212697496e-02
3.218610934373942190e-01 3.073504238342138900e-02
3.214285706149639932e-01 3.069374007149167430e-02
3.210015409424446520e-01 3.065296230943385242e-02
3.205553747708547174e-01 3.061035717177209084e-02
3.201397604076932080e-01 3.057066947628052020e-02
3.197379600444554271e-01 3.053230090224164084e-02
3.193296057496725626e-01 3.049330648255715870e-02
3.189394882377891705e-01 3.045605352310748470e-02
3.185542534105461066e-01 3.041926681920228276e-02
3.181823378169498784e-01 3.038375199070854696e-02
3.177936192535896209e-01 3.034663261914205545e-02
3.174159708136551905e-01 3.031057035177243605e-02
3.170177402197615901e-01 3.027254266084844492e-02
3.166390205739827990e-01 3.023637810228023415e-02
3.162466436418137627e-01 3.019890938709102537e-02
3.158083518039975224e-01 3.015705618244388098e-02
3.154074877236622831e-01 3.011877701559114232e-02
3.149976844288436273e-01 3.007964422852265132e-02
3.146090062656901054e-01 3.004252871483799325e-02
3.142377876842296081e-01 3.000708044517342438e-02
3.138487690308191524e-01 2.996993241751708462e-02
3.134772014928728923e-01 2.993445082542679075e-02
3.131085586915314245e-01 2.989924852121981363e-02
3.127156174645730480e-01 2.986172592059797848e-02
3.123443907517832185e-01 2.982627687445946543e-02
3.119820084948131678e-01 2.979167239987689023e-02
3.115845421660845549e-01 2.975371768988385734e-02
3.112059141761028269e-01 2.971756188367765880e-02
3.108351738541192955e-01 2.968215928379298527e-02
3.104510391632322452e-01 2.964547763370826636e-02
3.100843359918339370e-01 2.961046054793783563e-02
3.097270991081499392e-01 2.957634741346827634e-02
3.093712455695535324e-01 2.954236637688430894e-02
3.089892225281524740e-01 2.950588637166370876e-02
3.086186178304630157e-01 2.947049672276476004e-02
3.082573232263190466e-01 2.943599610992997037e-02
3.078750871069922401e-01 2.939949575754963532e-02
3.075076987958038077e-01 2.936441324665974364e-02
3.071496485632024265e-01 2.933022244417141100e-02
3.067968364466547859e-01 2.929653183795470628e-02
3.064223219914242180e-01 2.926076883991171954e-02
3.060633120136158070e-01 2.922648638978340291e-02
3.057055077611294247e-01 2.919231907633867973e-02
3.053237020826768955e-01 2.915585982746164012e-02
3.049722330955358940e-01 2.912229747886936615e-02
3.046195692321919668e-01 2.908862102959363163e-02
3.042728847515757673e-01 2.905551556135695448e-02
3.039202920912036365e-01 2.902184591136948780e-02
3.035447680264698467e-01 2.898598650406329635e-02
3.031884073654054768e-01 2.895195704152520380e-02
3.028354857442893122e-01 2.891825597853810159e-02
3.024672214244837343e-01 2.888308981615219165e-02
3.021153999270930202e-01 2.884949380577945741e-02
3.017699362687390474e-01 2.881650491585788926e-02
3.014321034884969719e-01 2.878424471097149398e-02
3.010879158143335288e-01 2.875137766686781601e-02
3.007205314993557366e-01 2.871629553758261663e-02
3.003782580645434908e-01 2.868361128732632020e-02
3.000423069603267989e-01 2.865153076676204766e-02
2.997038775081918294e-01 2.861921358470043489e-02
2.993681046445838545e-01 2.858715008462349438e-02
2.990153405674590426e-01 2.855346406576986934e-02
2.986747951981275628e-01 2.852094483131347932e-02
2.983386836853732516e-01 2.848884899307551830e-02
2.980569169962057341e-01 2.846194263095106272e-02
2.977115741094438217e-01 2.842896527370640872e-02
2.973708969157098925e-01 2.839643345112215916e-02
2.970379154959691403e-01 2.836463651058695676e-02
2.966816377050948694e-01 2.833061496145889563e-02
2.963395729701546744e-01 2.829795064029481597e-02
2.960003935437185985e-01 2.826556184196021837e-02
2.956567469554142180e-01 2.823274646703044857e-02
2.953078482489265300e-01 2.819942955874278623e-02
2.949774557657021123e-01 2.816787983999108000e-02
2.946522031667448416e-01 2.813682093719699698e-02
2.943258337060798979e-01 2.810565538345123973e-02
2.940017777072142513e-01 2.807471074595756580e-02
2.936498067018749047e-01 2.804110045882621943e-02
2.933200120854722592e-01 2.800960783135544516e-02
2.929935398234179145e-01 2.797843246093682790e-02
2.926626303411981600e-01 2.794683337310523846e-02
2.910885200843311149e-01 2.779651900940163789e-02
2.899938539520977021e-01 2.769198754953932848e-02
2.891802334222652315e-01 2.761429359404642125e-02
2.884616705225305777e-01 2.754567684716771256e-02
2.877924983818151983e-01 2.748177650467200500e-02
2.871159027660915575e-01 2.741716728240280870e-02
2.864698303034460825e-01 2.735547276595752531e-02
2.858351361545505287e-01 2.729486478330736890e-02
2.852110288080454414e-01 2.723526775173769343e-02
2.845770201193609239e-01 2.717472522480451555e-02
2.839513278260010765e-01 2.711497684406667316e-02
2.833280600881741829e-01 2.705545998810329408e-02
2.826761018162976535e-01 2.699320342610523824e-02
2.820623322358664642e-01 2.693459356473074801e-02
2.814494696877357649e-01 2.687607031735455773e-02
2.808406317342274083e-01 2.681793138510316782e-02
2.802357576613803136e-01 2.676017097030110661e-02
2.796318182600702196e-01 2.670249980881325702e-02
2.790046152350190156e-01 2.664260716583462252e-02
2.783961895350148263e-01 2.658450760034480193e-02
2.775163939211459097e-01 2.650049447781351389e-02
2.766387075789052408e-01 2.641668277308082194e-02
2.757556646132290346e-01 2.633235955561272559e-02
2.748457383770030460e-01 2.624546921065827251e-02
2.739618932589698574e-01 2.616106939434927059e-02
2.730965615226092491e-01 2.607843745114444417e-02
2.722373139033866241e-01 2.599638649023885625e-02
2.713806751871088441e-01 2.591458465774368683e-02
2.705192585725572085e-01 2.583232657592561196e-02
2.696458342841185352e-01 2.574892186168327435e-02
2.688081611278761440e-01 2.566893108154391645e-02
2.679667348512486114e-01 2.558858190979880140e-02
2.671317557759240735e-01 2.550884839185385902e-02
2.662943849269313601e-01 2.542888647952835229e-02
2.654428720236729489e-01 2.534757411930433496e-02
2.646229293463038257e-01 2.526927645159999722e-02
2.638057657335123318e-01 2.519124416131877930e-02
2.629897740165573206e-01 2.511332377728823367e-02
2.621804244227243785e-01 2.503603766046125917e-02
2.613785497835557359e-01 2.495946533928435074e-02
2.605416055802357023e-01 2.487954416805213120e-02
2.597413522220339277e-01 2.480312666564719534e-02
2.589360947184451422e-01 2.472623130921237575e-02
2.581517396255781915e-01 2.465133195817413927e-02
2.573729422860538962e-01 2.457696332609518586e-02
2.565960283417818566e-01 2.450277454251014245e-02
2.558229128599437963e-01 2.442894848031727795e-02
2.550536525317901315e-01 2.435549055305684732e-02
2.542879554490364846e-01 2.428237288592920151e-02
2.535278435723463120e-01 2.420978855926606346e-02
2.527708978306764109e-01 2.413750657201587171e-02
2.519988679708899948e-01 2.406378417764881705e-02
2.512446496380095207e-01 2.399176263512602103e-02
2.504679329704572188e-01 2.391759268981769396e-02
2.497227398544739629e-01 2.384643298002184567e-02
2.489815354062619723e-01 2.377565415463701523e-02
2.482392101567807985e-01 2.370476830210533833e-02
2.475078067292189044e-01 2.363492539221704811e-02
2.467822259750346303e-01 2.356563849893559409e-02
2.460352194231240075e-01 2.349430562117622509e-02
2.453067421467002573e-01 2.342474213424735816e-02
2.445853226319051610e-01 2.335585260452304607e-02
2.438758733279290658e-01 2.328810612981334349e-02
2.431735657837515441e-01 2.322104163343086461e-02
2.424722069809918112e-01 2.315406773391853051e-02
2.417742917719991058e-01 2.308742266880879634e-02
2.410826553376981818e-01 2.302137717416657958e-02
2.403928445053182539e-01 2.295550600923852019e-02
2.397031319037596364e-01 2.288964422453229619e-02
2.390244094220324578e-01 2.282483190434882528e-02
2.383476948388371375e-01 2.276021132168112512e-02
2.376734728713418288e-01 2.269582876296458857e-02
2.370002198020013939e-01 2.263153872591799551e-02
2.363352465744189557e-01 2.256803934450685861e-02
2.356682442056635685e-01 2.250434619708540154e-02
2.349972346737669582e-01 2.244027039909979315e-02
2.343314518938503788e-01 2.237669371221182382e-02
2.336690837793708730e-01 2.231344309731290304e-02
2.330020448564817659e-01 2.224974645927741204e-02
2.323475901752323769e-01 2.218725151106416826e-02
2.316915016613192713e-01 2.212460054549688152e-02
2.310386765261621123e-01 2.206226120530595247e-02
2.303959385100657065e-01 2.200088510061685987e-02
2.297599169686204701e-01 2.194015036308049477e-02
2.291356271027206182e-01 2.188053590243520599e-02
2.285116643603617159e-01 2.182095267935202712e-02
2.278899131532511890e-01 2.176158063938782652e-02
2.270784430459361902e-01 2.168409203125925069e-02
2.262680885527670327e-01 2.160670995495062377e-02
2.254633134439939790e-01 2.152986066318596584e-02
2.246597447490729926e-01 2.145312657385375910e-02
2.238680273087550188e-01 2.137752418021247880e-02
2.230753359640358646e-01 2.130182878684660011e-02
2.222914238434999246e-01 2.122697173596096304e-02
2.215126348210202656e-01 2.115260389809020883e-02
2.207400392445187098e-01 2.107882748250850674e-02
2.199749781782836533e-01 2.100577054963875465e-02
2.192155259680279022e-01 2.093324921560266866e-02
2.184619411181860094e-01 2.086128816541161710e-02
2.177140879144140451e-01 2.078987443948086822e-02
2.169694039368434413e-01 2.071876334814500703e-02
2.162343170453810137e-01 2.064856869826263430e-02
2.155009089295503166e-01 2.057853435741184567e-02
2.147782035848990467e-01 2.050952204169092727e-02
2.140547893009639990e-01 2.044044202819796097e-02
2.133441028046461352e-01 2.037257741196746991e-02
2.126312959814096737e-01 2.030451032225062680e-02
2.119304244959495098e-01 2.023758295746449012e-02
2.112120226753304020e-01 2.016898159229404963e-02
2.105194642796857918e-01 2.010284805805477928e-02
2.098258332891395905e-01 2.003661209997356640e-02
2.091469519460939785e-01 1.997178460986289913e-02
2.084663251705913822e-01 1.990679044555135682e-02
2.077905483015322907e-01 1.984225940674064215e-02
2.071243654134145851e-01 1.977864451286596298e-02
2.064587148350125467e-01 1.971508045011690496e-02
2.058009442825902979e-01 1.965226886394053074e-02
2.051453027226536885e-01 1.958966057873968644e-02
2.044657020324144869e-01 1.952476439698863989e-02
2.037820146572869306e-01 1.945947797101170440e-02
2.031307757673547487e-01 1.939729010397243589e-02
2.024849421283565210e-01 1.933561839318794981e-02
2.018578580641614273e-01 1.927573710997608838e-02
2.010891332148144472e-01 1.920233031646295663e-02
2.003221070996618058e-01 1.912908573785720989e-02
1.995619171756173593e-01 1.905649395832452464e-02
1.987999413051036446e-01 1.898373163584164691e-02
1.980422354887776404e-01 1.891137706781904557e-02
1.972624019648842597e-01 1.883690948879947202e-02
1.965106776391095933e-01 1.876512610309545234e-02
1.957747176083214913e-01 1.869484807571039978e-02
1.950587080398897277e-01 1.862647515061510370e-02
1.943469486665441448e-01 1.855850808360198778e-02
1.936419264571738463e-01 1.849118435939900440e-02
1.929461717358181005e-01 1.842474560278832552e-02
1.922526218689217525e-01 1.835851739133715840e-02
1.915706213503919619e-01 1.829339204605647667e-02
1.908944514885741184e-01 1.822882347972428624e-02
1.902221545861491336e-01 1.816462474862075641e-02
1.895523825806153528e-01 1.810066712405215134e-02
1.888363299620594571e-01 1.803229008803006878e-02
1.881803700139669522e-01 1.796965139942332743e-02
1.875331471863634913e-01 1.790784703274618875e-02
1.868901080941378079e-01 1.784644217780494493e-02
1.862581140701100035e-01 1.778609203449586437e-02
1.855178701199059477e-01 1.771540492863720589e-02
1.847800691187934385e-01 1.764495110398401137e-02
1.840494730343537333e-01 1.757518528861128776e-02
1.833284818463162547e-01 1.750633666050981432e-02
1.826206357333934882e-01 1.743874327713664310e-02
1.819170790760707979e-01 1.737155950089635734e-02
1.812222179480105499e-01 1.730520607497140068e-02
1.805373344567564042e-01 1.723980542990867157e-02
1.798570035614731055e-01 1.717483951968333186e-02
1.791822299767020510e-01 1.711040428613067738e-02
1.785216722671948975e-01 1.704732654976442302e-02
1.778659246035160790e-01 1.698470813254364734e-02
1.772204397161501188e-01 1.692306972462308962e-02
1.765815669866005744e-01 1.686206272247003923e-02
1.759467886583660490e-01 1.680144670139708390e-02
1.752251188793534364e-01 1.673253327353320732e-02
1.745134236598078759e-01 1.666457233267141375e-02
1.738075610225984780e-01 1.659716835463911910e-02
1.731183416647523454e-01 1.653135367058195318e-02
1.724339909461795606e-01 1.646600390085419321e-02
1.717587001565187843e-01 1.640151927856045924e-02
1.710931976635080842e-01 1.633796935672768985e-02
1.704378828536054213e-01 1.627539227342215608e-02
1.697919088244869146e-01 1.621370715655540140e-02
1.691516226449871485e-01 1.615256518175417488e-02
1.685242184699294876e-01 1.609265333063233938e-02
1.677897985849836349e-01 1.602252237429347206e-02
1.670507943414150653e-01 1.595195365004961965e-02
1.663491758135185461e-01 1.588495494895905691e-02
1.656718163488944962e-01 1.582027278550868915e-02
1.650138193015839860e-01 1.575743957096488457e-02
1.643680935805742482e-01 1.569577816544567503e-02
1.637328230563586950e-01 1.563511514377324829e-02
1.631074074527546769e-01 1.557539318459286344e-02
1.624166375307326549e-01 1.550943043462578962e-02
1.617415545952210487e-01 1.544496566066481599e-02
1.610785733560026189e-01 1.538165649748149053e-02
1.604243750134358437e-01 1.531918602746842190e-02
1.597787680079375550e-01 1.525753595828762202e-02
1.591413682520004813e-01 1.519666961279464261e-02
1.584015265938739925e-01 1.512602092246462769e-02
1.577048161935661608e-01 1.505949090650730328e-02
1.570429426914919102e-01 1.499628752295615458e-02
1.563979498062575968e-01 1.493469609712407345e-02
1.557650650002740111e-01 1.487426089158870070e-02
1.550969600771727741e-01 1.481046245944895798e-02
1.544367779946039521e-01 1.474742059231357733e-02
1.537940875524687889e-01 1.468604903053987755e-02
1.531645525235274530e-01 1.462593370069456902e-02
1.525009211151006627e-01 1.456256245178984797e-02
1.518520764393906375e-01 1.450060321218363431e-02
1.512157444221112201e-01 1.443983882680191684e-02
1.505977662398909622e-01 1.438082707915723339e-02
1.499491653045796069e-01 1.431889111472045562e-02
1.493139356796547301e-01 1.425823199858820833e-02
1.486991921542367423e-01 1.419952913361353583e-02
1.480616478343471931e-01 1.413864898347222572e-02
1.474387090689062707e-01 1.407916354162018838e-02
1.467946447575414481e-01 1.401766078682607081e-02
1.461703026416085183e-01 1.395804133673964401e-02
1.455697579939011221e-01 1.390069434582719837e-02
1.449465906750293798e-01 1.384118707903413473e-02
1.443138487933825487e-01 1.378076552157750552e-02
1.436895970968483371e-01 1.372115470578738963e-02
1.430638602571989160e-01 1.366140207125147998e-02
1.424587901552951674e-01 1.360362293731409364e-02
1.418491936910094009e-01 1.354541157362763003e-02
1.412360372967981781e-01 1.348686026640846976e-02
1.406216467934257031e-01 1.342819111208647456e-02
1.400065863100037056e-01 1.336945798027345048e-02
1.393954476781227025e-01 1.331109935248030174e-02
1.387818975067057481e-01 1.325251044283153740e-02
1.381654370740192372e-01 1.319364362757290132e-02
1.375765827285112541e-01 1.313741296274304263e-02
1.369738149540155325e-01 1.307985368181650149e-02
1.363752159204164871e-01 1.302269248077832578e-02
1.357842334009531915e-01 1.296625859313574151e-02
1.351592395226265397e-01 1.290657690519204231e-02
1.345630757848002568e-01 1.284964825453139940e-02
1.339810922372149382e-01 1.279407369343593670e-02
1.334055735093435391e-01 1.273911646855152915e-02
1.328271974511469611e-01 1.268388639251972171e-02
1.322558313584981105e-01 1.262932570956650825e-02
1.316819399967997517e-01 1.257452388454036694e-02
1.311109131482645906e-01 1.251999559656257963e-02
1.305420658731964445e-01 1.246567543962098269e-02
1.299717462786598166e-01 1.241121468848459773e-02
1.294029952501809522e-01 1.235690372228727234e-02
1.288240188727946545e-01 1.230161632079390492e-02
1.282306931053356081e-01 1.224495867256660507e-02
1.275838721822269706e-01 1.218319268440719826e-02
1.270722895497379545e-01 1.213434082187156600e-02
1.269626947508288306e-01 1.212387543522448416e-02
1.269379224480530755e-01 1.212150988750445267e-02
1.269123941692921198e-01 1.211907215040080275e-02
1.268974783218059510e-01 1.211764781172172852e-02
1.268763072709373496e-01 1.211562615343802878e-02
1.268034955950577136e-01 1.210867324738694809e-02
1.267359954768230990e-01 1.210222755066520280e-02
1.267031048301489604e-01 1.209908676900454429e-02
1.266788212454282303e-01 1.209676788977113830e-02
1.266612309213590304e-01 1.209508816094765488e-02
1.266404720275792761e-01 1.209310586021866696e-02
1.266178107717060020e-01 1.209094189982106750e-02
1.266017410882642469e-01 1.208940737945889479e-02
1.265854679663208360e-01 1.208785343242137211e-02
1.265715352106572822e-01 1.208652297078879542e-02
1.265585995458347324e-01 1.208528772299188869e-02
1.265436223643593150e-01 1.208385752742983758e-02
1.265223654709884404e-01 1.208182767190515636e-02
1.264974061120468785e-01 1.207944426188582374e-02
1.264794960816881808e-01 1.207773400378570929e-02
1.264619306495185502e-01 1.207605665193043840e-02
1.264473519667626278e-01 1.207466450966306407e-02
1.264290729938623015e-01 1.207291902063605156e-02
1.264159812149559525e-01 1.207166886524987763e-02
1.264006626896423680e-01 1.207020607420627306e-02
1.263763535537740790e-01 1.206788475505198542e-02
1.263458692724485355e-01 1.206497376115532594e-02
1.263260323404982455e-01 1.206307950006978158e-02
1.262886312362661023e-01 1.205950800743771194e-02
1.262422204617991428e-01 1.205507616665492041e-02
1.262059622098572753e-01 1.205161380685777772e-02
1.261935551964888658e-01 1.205042904085311048e-02
1.261815081271285555e-01 1.204927864649065102e-02
1.261668738269924317e-01 1.204788119322864996e-02
1.261523252246287974e-01 1.204649192338714744e-02
1.261371057034580412e-01 1.204503858641111508e-02
1.261219836710913977e-01 1.204359455880048106e-02
1.261081155273784948e-01 1.204227026706878104e-02
1.260923199048458454e-01 1.204076191723118909e-02
1.260771333687842888e-01 1.203931173005719918e-02
1.260640585744545461e-01 1.203806319655603002e-02
1.260509433831798753e-01 1.203681080548450050e-02
1.260387869521837623e-01 1.203564996800052245e-02
1.260249067320525773e-01 1.203432452307188170e-02
1.260125404750473965e-01 1.203314364895901635e-02
1.259956838849896066e-01 1.203153398559668463e-02
1.259831965577858648e-01 1.203034155029248688e-02
1.259705307937315777e-01 1.202913207576150438e-02
1.259572529554836284e-01 1.202786415326440213e-02
1.259427992590843037e-01 1.202648394614869859e-02
1.259229133627166319e-01 1.202458500937083133e-02
1.259064108073923993e-01 1.202300915336441609e-02
1.258898908199828359e-01 1.202143163273965143e-02
1.258760844267756140e-01 1.202011323766476354e-02
1.258582360238928444e-01 1.201840886447314884e-02
1.258450052433527089e-01 1.201714543559355419e-02
1.258304097869116789e-01 1.201575169157954696e-02
1.258168490776458703e-01 1.201445675726616619e-02
1.258045172472913309e-01 1.201327917061049445e-02
1.257909292484492014e-01 1.201198163037082642e-02
1.257751083828617666e-01 1.201047087003263500e-02
1.257619062301433277e-01 1.200921017487056874e-02
1.257504795240279583e-01 1.200811902000929569e-02
1.257353459750948366e-01 1.200667389266288874e-02
1.257248772664138758e-01 1.200567421854393038e-02
1.257105520735136983e-01 1.200430628243759519e-02
1.256987817125944373e-01 1.200318231141687259e-02
1.256840696525365619e-01 1.200177743273272632e-02
1.256722141225761202e-01 1.200064532878092338e-02
1.256608738894706423e-01 1.199956243136883656e-02
1.256507789992140356e-01 1.199859845378279354e-02
1.256362724245573270e-01 1.199721319723578289e-02
1.256255568632054509e-01 1.199618995075142289e-02
1.256145883308080191e-01 1.199514254764805742e-02
1.255986079802101918e-01 1.199361655782530192e-02
1.255827325528899308e-01 1.199210058729797967e-02
1.255566149633871031e-01 1.198960657594746321e-02
1.255430363080896894e-01 1.198830992793816635e-02
1.255250710572390072e-01 1.198659439674292990e-02
1.255052569192999234e-01 1.198470231229480792e-02
1.254900144920514660e-01 1.198324678797994119e-02
1.254771978727266535e-01 1.198202290803237341e-02
1.254587744170101715e-01 1.198026362210487077e-02
1.254452924157711535e-01 1.197897620374973812e-02
1.254334181377403934e-01 1.197784230951402795e-02
1.254185220006770463e-01 1.197641985301547453e-02
1.254078358371977231e-01 1.197539941378206012e-02
1.253961760743339815e-01 1.197428600395060092e-02
1.253720222261263673e-01 1.197197951346908387e-02
1.253335887197320753e-01 1.196830943506551996e-02
1.253154800002467539e-01 1.196658020381564588e-02
1.252909044523460025e-01 1.196423344454052191e-02
1.252656021448605161e-01 1.196181728580365984e-02
1.252367168009624609e-01 1.195905897705784419e-02
1.251616398698467414e-01 1.195188975807826709e-02
1.251150824967656727e-01 1.194744391835397650e-02
1.250973930548959501e-01 1.194575472460956099e-02
1.250780599251135883e-01 1.194390857241726250e-02
1.250638437951568926e-01 1.194255105090982934e-02
1.250535329727933409e-01 1.194156645361362477e-02
1.250372235626081574e-01 1.194000904135252700e-02
1.250241350042156085e-01 1.193875919349848304e-02
1.250143645024675287e-01 1.193782619230182585e-02
1.250031949812629717e-01 1.193675959644844610e-02
1.249923654947326102e-01 1.193572547106240903e-02
1.249791368797854157e-01 1.193446224897882699e-02
1.249676636772992511e-01 1.193336665410303643e-02
1.249563464947957975e-01 1.193228595783064894e-02
1.249405131125644747e-01 1.193077400225765576e-02
1.249303237949467432e-01 1.192980100764841345e-02
1.249204606994619438e-01 1.192885916452435247e-02
1.249071201904505962e-01 1.192758525749352226e-02
1.248947469279901162e-01 1.192640371441827142e-02
1.248804923693094121e-01 1.192504252328911198e-02
1.248692847816869067e-01 1.192397229241120432e-02
1.248573510142143433e-01 1.192283271743137078e-02
1.248479897393512672e-01 1.192193879397946549e-02
1.248332016903368341e-01 1.192052665898553875e-02
1.248255675941546405e-01 1.191979766665157009e-02
1.248170662224539901e-01 1.191898585675946198e-02
1.248072594332038376e-01 1.191804939040986590e-02
1.247976842153269150e-01 1.191713503718955236e-02
1.247891246848173985e-01 1.191631767361763829e-02
1.247789176252498827e-01 1.191534298480058721e-02
1.247678121340887736e-01 1.191428250328080939e-02
1.247516422327603763e-01 1.191273841294868477e-02
1.247360891169554398e-01 1.191125322047526837e-02
1.247130295742520101e-01 1.190905122701665063e-02
1.246964369762917080e-01 1.190746677269160538e-02
1.246856379504978490e-01 1.190643555605113042e-02
1.246748707351447577e-01 1.190540737704168760e-02
1.246636169420260037e-01 1.190433273392535116e-02
1.246542950133135014e-01 1.190344256770173477e-02
1.246412998127062188e-01 1.190220163473534182e-02
1.246319586590631107e-01 1.190130963269164961e-02
1.246226027249158208e-01 1.190041621923343222e-02
1.246151157946815274e-01 1.189970128001659536e-02
1.246064530786721303e-01 1.189887406309248462e-02
1.245977484405158958e-01 1.189804284295398543e-02
1.245877258326219122e-01 1.189708576772900532e-02
1.245772551277521123e-01 1.189608590299070894e-02
1.245691699308223710e-01 1.189531383430834574e-02
1.245586712496551951e-01 1.189431129806764464e-02
1.245494386059722847e-01 1.189342965781757522e-02
1.245395301872064125e-01 1.189248348669925438e-02
1.245284851189022712e-01 1.189142877505694300e-02
1.245197911813792496e-01 1.189059857673941713e-02
1.245121862251491462e-01 1.188987236702714577e-02
1.245018006352408696e-01 1.188888063005577589e-02
1.244934450820655569e-01 1.188808274461321431e-02
1.244848337754093648e-01 1.188726043685234789e-02
1.244772591072703799e-01 1.188653711939944950e-02
1.244662402937654899e-01 1.188548491487087175e-02
1.244543059245706990e-01 1.188434528243159823e-02
1.244369163917614651e-01 1.188268472749402782e-02
1.244284229145789650e-01 1.188187367146237468e-02
1.244201561411670959e-01 1.188108426374467029e-02
1.244089372980917013e-01 1.188001295806515381e-02
1.243995816580691360e-01 1.187911957269338799e-02
1.243926408781550474e-01 1.187845678626413791e-02
1.243807838930955922e-01 1.187732454336255100e-02
1.243680735924131420e-01 1.187611081595608097e-02
1.243600554168219352e-01 1.187534514725098293e-02
1.243532214210219672e-01 1.187469255781149237e-02
1.243458296174564937e-01 1.187398670239588928e-02
1.243331624248991130e-01 1.187277709145480829e-02
1.243228756575984195e-01 1.187179479121591198e-02
1.243154606545363305e-01 1.187108672044242218e-02
1.243063471753007437e-01 1.187021645940038519e-02
1.242987754346630697e-01 1.186949342149937713e-02
1.242868189416035524e-01 1.186835167641606473e-02
1.242790835877616989e-01 1.186761301482251556e-02
1.242720234326025602e-01 1.186693882905581580e-02
1.242642458308166886e-01 1.186619613313697440e-02
1.242549712370053377e-01 1.186531048700050980e-02
1.242452093054569329e-01 1.186437830418624051e-02
1.242367520750468496e-01 1.186357070941818602e-02
1.242289857982926959e-01 1.186282909494515078e-02
1.242214792453426031e-01 1.186211228192307794e-02
1.242128249872581774e-01 1.186128587266005972e-02
1.242060806334144701e-01 1.186064184327762817e-02
1.241961355461276839e-01 1.185969217062225398e-02
1.241890373246395951e-01 1.185901434983952646e-02
1.241816422540702597e-01 1.185830818245237929e-02
1.241751505134284089e-01 1.185768827551787405e-02
1.241684647171065747e-01 1.185704983788900789e-02
1.241610590490433846e-01 1.185634265852983545e-02
1.241543644403300811e-01 1.185570337939128964e-02
1.241446951864240700e-01 1.185478004651671462e-02
1.241370614762219576e-01 1.185405109104061515e-02
1.241274792281361339e-01 1.185313606649415416e-02
1.241209446507213487e-01 1.185251206900611760e-02
1.241143583158555025e-01 1.185188312911440549e-02
1.241071693179804786e-01 1.185119663994597776e-02
1.240982661324053632e-01 1.185034646018962197e-02
1.240915834572375726e-01 1.184970832060486257e-02
1.240791410197152889e-01 1.184852017188978666e-02
1.240720727997903922e-01 1.184784521600541068e-02
1.240633564924635002e-01 1.184701288155871543e-02
1.240528741790684758e-01 1.184601190830335445e-02
1.240396893278420121e-01 1.184475286528906268e-02
1.240322121622151053e-01 1.184403885851055896e-02
1.240219654878016303e-01 1.184306038680705588e-02
1.240152586894996273e-01 1.184241994366474343e-02
1.240080161220405847e-01 1.184172833904909711e-02
1.240006984496473397e-01 1.184102956254040953e-02
1.239933588387304303e-01 1.184032869108620628e-02
1.239844396241905899e-01 1.183947698069778495e-02
1.239768631399413429e-01 1.183875348982154838e-02
1.239650474605109437e-01 1.183762519126205573e-02
1.239579601420186389e-01 1.183694841162423288e-02
1.239504308507762553e-01 1.183622942728542772e-02
1.239433670208933830e-01 1.183555489061334856e-02
1.239364504254630850e-01 1.183489441360002260e-02
1.239271714068721914e-01 1.183400834493412122e-02
1.239206411575814459e-01 1.183338476074573091e-02
1.239145436462545102e-01 1.183280249941347402e-02
1.239079572531663898e-01 1.183217355396202000e-02
1.239019023394833940e-01 1.183159536034847359e-02
1.238951106775459943e-01 1.183094681343877831e-02
1.238886185054406119e-01 1.183032686530311427e-02
1.238825087390824087e-01 1.182974343371787085e-02
1.238762514474331666e-01 1.182914591470123240e-02
1.238704905872889672e-01 1.182859580074118247e-02
1.238643110732941394e-01 1.182800570884001007e-02
1.238539224955258339e-01 1.182701368655299581e-02
1.238432878463477244e-01 1.182599816650448284e-02
1.238258021364578576e-01 1.182432842746013527e-02
1.237388952096235284e-01 1.181602954283528066e-02
1.236850324594569034e-01 1.181088610070135138e-02
1.236629748362225861e-01 1.180877978217200093e-02
1.236464234597476480e-01 1.180719926415403111e-02
1.236316365063854367e-01 1.180578723378572677e-02
1.236258283132845859e-01 1.180523259992420811e-02
1.236165232429980027e-01 1.180434404353926381e-02
1.236105695348322792e-01 1.180377551420613499e-02
1.236016707898383304e-01 1.180292575848814092e-02
1.235946190365657116e-01 1.180225237503133157e-02
1.235724303010075353e-01 1.180013353637167361e-02
1.235210000583803897e-01 1.179522237836231821e-02
1.234878332275558543e-01 1.179205522342529483e-02
1.234808769465729900e-01 1.179139095677362789e-02
1.234724908416313521e-01 1.179059015389291760e-02
1.234600758819440758e-01 1.178940462908126263e-02
1.234443582375978343e-01 1.178790372550826346e-02
1.234310284045782163e-01 1.178663083794535132e-02
1.234252471140478841e-01 1.178607877305430478e-02
1.234189311363404901e-01 1.178547565000996090e-02
1.234095642233026119e-01 1.178458118815952152e-02
1.234053760957781326e-01 1.178418125701034824e-02
1.233982880528824572e-01 1.178350440819806409e-02
1.233919037800700336e-01 1.178289476354240847e-02
1.233834804196657364e-01 1.178209040307661923e-02
1.233757577418351514e-01 1.178135295193612382e-02
1.233674011184644342e-01 1.178055496429885295e-02
1.233553378882421558e-01 1.177940302670924672e-02
1.233457602383948026e-01 1.177848844125609952e-02
1.233406400146354609e-01 1.177799950271253213e-02
1.233301315713691143e-01 1.177699603427300942e-02
1.233228584411081713e-01 1.177630151116540631e-02
1.233151283065622023e-01 1.177556334797096038e-02
1.233106783710930798e-01 1.177513841635283165e-02
1.233020649749372727e-01 1.177431590906222875e-02
1.232974016876741546e-01 1.177387060413224301e-02
1.232899516042730848e-01 1.177315918347979218e-02
1.232855224070937145e-01 1.177273623219488030e-02
1.232807409458296227e-01 1.177227964263620648e-02
1.232722530993229093e-01 1.177146912428699704e-02
1.232660791564318958e-01 1.177087956437964170e-02
1.232615740169290125e-01 1.177044936123801573e-02
1.232568879727882760e-01 1.177000188321655587e-02
1.232518437132125028e-01 1.176952019861715777e-02
1.232468783320581213e-01 1.176904604624726298e-02
1.232417873323059521e-01 1.176855989835195321e-02
1.232371124814300029e-01 1.176811348919366146e-02
1.232318794637312087e-01 1.176761377977228289e-02
1.232260647077957766e-01 1.176705851921495266e-02
1.232216126581962418e-01 1.176663338571505395e-02
1.232161156804119223e-01 1.176610847031326484e-02
1.232109761545505250e-01 1.176561768858039488e-02
1.232043620767541703e-01 1.176498609947085848e-02
1.231999885364746944e-01 1.176456846295437404e-02
1.231949408688846892e-01 1.176408645291812140e-02
1.231883706218830365e-01 1.176345904928287854e-02
1.231835046582420296e-01 1.176299439045398743e-02
1.231785973117156818e-01 1.176252577990567066e-02
1.231733028131449803e-01 1.176202019957525019e-02
1.231693482876657642e-01 1.176164257546755826e-02
1.231594819405020524e-01 1.176070042183535724e-02
1.231507281842742912e-01 1.175986451133185194e-02
1.231460967778081339e-01 1.175942225075132623e-02
1.231390727984791739e-01 1.175875151947383505e-02
1.231353271076281869e-01 1.175839383732645016e-02
1.231270118531870711e-01 1.175759980007594872e-02
1.231225474692422689e-01 1.175717348874923823e-02
1.231182259868452145e-01 1.175676082332511446e-02
1.231114061729342013e-01 1.175610958813740232e-02
1.231043517128186937e-01 1.175543594619973646e-02
1.230989577154312925e-01 1.175492086456452791e-02
1.230916096236524954e-01 1.175421918325894773e-02
1.230858666710126920e-01 1.175367077931578803e-02
1.230779364550128735e-01 1.175291351001597588e-02
1.230716602141409960e-01 1.175231418150706787e-02
1.230667089201760989e-01 1.175184137434594558e-02
1.230607266395001148e-01 1.175127011657706687e-02
1.230566284609393712e-01 1.175087877480160067e-02
1.230525332608185252e-01 1.175048771744223279e-02
1.230481926135336135e-01 1.175007322193161174e-02
1.230439899467987291e-01 1.174967190240945245e-02
1.230393665244245288e-01 1.174923040424293019e-02
1.230349832501608925e-01 1.174881183821237240e-02
1.230312261404188506e-01 1.174845306565639944e-02
1.230234095640795888e-01 1.174770664799369008e-02
1.230161162859532142e-01 1.174701020093345608e-02
1.230114386799624898e-01 1.174656352868474682e-02
1.230076018316508535e-01 1.174619714176230838e-02
1.230016851297689451e-01 1.174563214621976437e-02
1.229976429977193420e-01 1.174524615641734000e-02
1.229920978563430328e-01 1.174471664179535697e-02
1.229871089289330671e-01 1.174424024095499508e-02
1.229826139762131565e-01 1.174381101056594032e-02
1.229771640428139190e-01 1.174329058750944905e-02
1.229736267736018379e-01 1.174295280788534464e-02
1.229663640056548185e-01 1.174225927429205230e-02
1.229600026213040626e-01 1.174165181529304887e-02
1.229535890341618559e-01 1.174103937136408531e-02
1.229501732522423202e-01 1.174071319276030236e-02
1.229443987337604793e-01 1.174016177454324447e-02
1.229406091626437936e-01 1.173979990219749941e-02
1.229343102607501764e-01 1.173919840975055050e-02
1.229287603034019544e-01 1.173866843524352943e-02
1.229247753243188496e-01 1.173828790307137986e-02
1.229211400181956237e-01 1.173794076174224099e-02
1.229171510422114449e-01 1.173755984789946749e-02
1.229115314322986457e-01 1.173702322215510255e-02
1.229076697903545151e-01 1.173665446764813464e-02
1.229034425184673679e-01 1.173625079853973102e-02
1.228978727863229981e-01 1.173571893570507334e-02
1.228935362495348071e-01 1.173530483271251028e-02
1.228906754922097500e-01 1.173503165431528418e-02
1.228869883539381175e-01 1.173467956344949673e-02
1.228841384354221467e-01 1.173440742006788377e-02
1.228802519031459012e-01 1.173403628874238047e-02
1.228766393705059690e-01 1.173369132209041953e-02
1.228728439462300065e-01 1.173332889081691970e-02
1.228687360142361601e-01 1.173293661767016959e-02
1.228641502111921940e-01 1.173249871183503629e-02
1.228541522501617189e-01 1.173154399017937478e-02
1.228480411256124699e-01 1.173096042889824712e-02
1.228408851406770363e-01 1.173027709218943046e-02
1.228360627859913928e-01 1.172981659765103164e-02
1.228295997644920506e-01 1.172919943315442991e-02
1.228248236709731517e-01 1.172874335617052691e-02
1.228215813109688748e-01 1.172843373790915383e-02
1.228178943995082845e-01 1.172808166870192154e-02
1.228144430440012286e-01 1.172775209311806809e-02
1.228107387760137420e-01 1.172739836650768704e-02
1.228062119503530863e-01 1.172696609251937423e-02
1.228000711384441557e-01 1.172637969634370177e-02
1.227965591644072235e-01 1.172604433219725725e-02
1.227919220863129546e-01 1.172560153002368336e-02
1.227871221661160916e-01 1.172514317779132197e-02
1.227839734875541683e-01 1.172484250532414285e-02
1.227805498603163070e-01 1.172451557755807908e-02
1.227770485312408705e-01 1.172418122991642116e-02
1.227732817453091735e-01 1.172382153336526747e-02
1.227705918201956459e-01 1.172356466801540743e-02
1.227661398534421328e-01 1.172313954242660931e-02
1.227617651665461745e-01 1.172272179641783985e-02
1.227575583145849164e-01 1.172232007724156692e-02
1.227543985989193037e-01 1.172201835082329995e-02
1.227509387822869336e-01 1.172168796727274774e-02
1.227476570665371330e-01 1.172137459086684645e-02
1.227424613132544889e-01 1.172087843988553306e-02
1.227395758081119281e-01 1.172060289827872581e-02
1.227337466171120467e-01 1.172004625929347690e-02
1.227314733714544859e-01 1.171982918334656121e-02
1.227276414058573878e-01 1.171946326268252271e-02
1.227243222813441115e-01 1.171914631405259789e-02
1.227189249840755086e-01 1.171863091730633404e-02
1.227143066780560926e-01 1.171818990770889975e-02
1.227117471702470625e-01 1.171794549612081154e-02
1.227058919172519663e-01 1.171738636843300090e-02
1.227024289718206401e-01 1.171705568610831652e-02
1.226949993142670003e-01 1.171634621595345205e-02
1.226908963406921349e-01 1.171595441629424278e-02
1.226882262720244005e-01 1.171569944706887627e-02
1.226836225777183792e-01 1.171525983276786032e-02
1.226435301101861525e-01 1.171143133745114126e-02
1.226071285530652283e-01 1.170795529320800034e-02
1.225777663865497830e-01 1.170515145189035891e-02
1.224616148320350206e-01 1.169405994992351455e-02
1.223799232884765775e-01 1.168625909078014474e-02
1.223557859805545767e-01 1.168395417975756287e-02
1.223397736956280124e-01 1.168242514047351105e-02
1.223325494316978984e-01 1.168173528369178746e-02
1.223284703010220353e-01 1.168134576083001107e-02
1.223221961645008377e-01 1.168074663326898986e-02
1.223171384597009498e-01 1.168026366476314533e-02
1.223130623608891798e-01 1.167987443141903052e-02
1.223087827860750154e-01 1.167946576781855698e-02
1.223028004427318821e-01 1.167889450406549116e-02
1.223008952086715034e-01 1.167871257014806499e-02
1.222975649755643213e-01 1.167839456074033257e-02
1.222952836183023584e-01 1.167817671020304239e-02
1.222920583561715457e-01 1.167786872464557889e-02
1.222892342099387297e-01 1.167759904230144911e-02
1.222863956193578072e-01 1.167732798064288584e-02
1.222835959772516357e-01 1.167706063823789782e-02
1.222807216135920610e-01 1.167678616054953003e-02
1.222775919119604704e-01 1.167648730022047623e-02
1.222749270390213333e-01 1.167623282714373364e-02
1.222704406918211362e-01 1.167580441850983412e-02
1.222678341833170063e-01 1.167555551874847539e-02
1.222602827965364181e-01 1.167483442447057873e-02
1.222569242768889869e-01 1.167451371393484101e-02
1.222535536648722415e-01 1.167419184867897475e-02
1.222501188308658671e-01 1.167386385076025004e-02
1.222485586768605609e-01 1.167371486910184081e-02
1.222458454598585043e-01 1.167345577957143790e-02
1.222435396492235066e-01 1.167323559394155101e-02
1.222388039925163539e-01 1.167278337833495792e-02
1.222360156944294340e-01 1.167251711918892640e-02
1.222336298094600648e-01 1.167228928712984656e-02
1.222291844088942703e-01 1.167186478855705700e-02
1.222263294035639408e-01 1.167159215942721769e-02
1.222211482506054131e-01 1.167109740265473948e-02
1.222177538352848675e-01 1.167077326438245057e-02
1.222149722978785880e-01 1.167050765082487500e-02
1.222107830854967103e-01 1.167010761608089538e-02
1.222084877769240019e-01 1.166988843331011848e-02
1.222059858770564167e-01 1.166964952279860544e-02
1.222035268646140399e-01 1.166941470767748901e-02
1.222014914661045809e-01 1.166922034414386890e-02
1.221987233281552065e-01 1.166895601012235550e-02
1.221964214071979971e-01 1.166873619592416304e-02
1.221935518727686187e-01 1.166846217938688653e-02
1.221914455140971911e-01 1.166826103975130910e-02
1.221874908457899062e-01 1.166788340200473027e-02
1.221855153990940995e-01 1.166769476336787861e-02
1.221826325424934107e-01 1.166741947467466768e-02
1.221802410738518224e-01 1.166719110942159368e-02
1.221777617187360387e-01 1.166695435174531364e-02
1.221752957554182173e-01 1.166671887287372943e-02
1.221730246283501825e-01 1.166650199923439414e-02
1.221688852437298189e-01 1.166610672262488081e-02
1.221647013195964887e-01 1.166570719286440759e-02
1.221622440108194180e-01 1.166547254042907961e-02
1.221593383979517750e-01 1.166519507870270901e-02
1.221549015097040253e-01 1.166477139298509498e-02
1.221436566251679623e-01 1.166369760056389267e-02
1.221417037554439894e-01 1.166351111783901773e-02
1.221392354759554266e-01 1.166327541779250097e-02
1.221369095652615755e-01 1.166305331277510925e-02
1.221338120889536583e-01 1.166275752969493477e-02
1.221314226490181620e-01 1.166252935816632259e-02
1.221290477154488574e-01 1.166230257187435282e-02
1.221267300905684583e-01 1.166208125808284278e-02
1.221244588068974984e-01 1.166186436948923877e-02
1.221220016017128679e-01 1.166162972694612110e-02
1.221199263783517008e-01 1.166143156047225703e-02
1.221164230457067734e-01 1.166109702150647243e-02
1.221141705457896715e-01 1.166088192660425481e-02
1.221110208468927094e-01 1.166058115670361335e-02
1.221088034647117293e-01 1.166036941525147065e-02
1.221070614009873573e-01 1.166020306273637952e-02
1.221034894263951925e-01 1.165986196903875428e-02
1.221011143295832602e-01 1.165963516715847782e-02
1.220973398716023312e-01 1.165927473799079073e-02
1.220952648266937918e-01 1.165907658855766006e-02
1.220911444318460021e-01 1.165868312531259665e-02
1.220887072707945442e-01 1.165845039681655086e-02
1.220852364994562816e-01 1.165811896718320882e-02
1.220836616774856054e-01 1.165796858485678919e-02
1.220817207953904387e-01 1.165778324685020143e-02
1.220798190393297122e-01 1.165760164505265199e-02
1.220771677020675156e-01 1.165734846451984413e-02
1.220750408306220947e-01 1.165714536608591749e-02
1.220724524429766950e-01 1.165689819671500600e-02
1.220707692345666812e-01 1.165673746439017076e-02
1.220686957710721415e-01 1.165653946596885079e-02
1.220660932452942160e-01 1.165629094652453381e-02
1.220640485207123704e-01 1.165609569242900302e-02
1.220624838455941080e-01 1.165594627904212137e-02
1.220587611983387083e-01 1.165559079736537898e-02
1.220554162273791016e-01 1.165527138061600750e-02
1.220525858066681957e-01 1.165500109911169965e-02
1.220504189582404392e-01 1.165479418321032495e-02
1.220489011352842712e-01 1.165464924381305264e-02
1.220468062709055973e-01 1.165444920178629329e-02
1.220452312765592795e-01 1.165429880299944168e-02
1.220435857224559661e-01 1.165414166634595738e-02
1.220414924644323829e-01 1.165394177771267477e-02
1.220395418583313102e-01 1.165375551114485389e-02
1.220372109977779507e-01 1.165353293345727966e-02
1.220360161113669961e-01 1.165341883179903983e-02
1.220342427721797657e-01 1.165324949273883332e-02
1.220329084490918703e-01 1.165312207604419191e-02
1.220294858558079870e-01 1.165279524701208318e-02
1.220250922420366285e-01 1.165237569364501770e-02
1.220212174744741140e-01 1.165200568575127694e-02
1.220178042245456396e-01 1.165167974893146358e-02
1.220157564782853865e-01 1.165148420629091852e-02
1.220147791771520468e-01 1.165139088220681213e-02
1.220125792946428339e-01 1.165118081182695518e-02
1.220107870780350601e-01 1.165100967013097712e-02
1.220091036332866530e-01 1.165084891523780405e-02
1.220060832682413055e-01 1.165056049563824650e-02
1.219978039552178373e-01 1.164976989049251732e-02
1.219928904549107407e-01 1.164930069230960853e-02
1.219891185632955150e-01 1.164894050820838162e-02
1.219872713404276804e-01 1.164876411387463957e-02
1.219860110998471359e-01 1.164864377143982541e-02
1.219841378332468390e-01 1.164846489014746168e-02
1.219795686326179129e-01 1.164802856970410284e-02
1.219776320230743921e-01 1.164784363969046180e-02
1.219761373401870158e-01 1.164770090997621459e-02
1.219731080479777019e-01 1.164741163790716620e-02
1.219723198165020006e-01 1.164733636839398838e-02
1.219687588285772173e-01 1.164699632383120464e-02
1.219626066116596547e-01 1.164640883857259897e-02
1.219541402809125458e-01 1.164560037479847425e-02
1.219389335320259227e-01 1.164414825746874944e-02
1.219357970354801590e-01 1.164384874828222442e-02
1.219336296656424595e-01 1.164364178259056325e-02
1.219318626525743576e-01 1.164347304762182109e-02
1.219285472037872908e-01 1.164315644999300466e-02
1.219257682184234637e-01 1.164289108013413787e-02
1.219250381462193833e-01 1.164282136434495810e-02
1.219234420090579557e-01 1.164266894659610196e-02
1.219222746159283749e-01 1.164255747031628027e-02
1.219207140240395060e-01 1.164240844684365228e-02
1.219191124260678716e-01 1.164225550763309594e-02
1.219156636181453202e-01 1.164192617532225360e-02
1.219143810454109411e-01 1.164180370035353303e-02
1.219126418300339881e-01 1.164163761983179855e-02
1.219114600517797742e-01 1.164152476989289108e-02
1.219099438983410055e-01 1.164137998992056597e-02
1.219087040821735801e-01 1.164126159784637481e-02
1.219071621728918947e-01 1.164111435840647218e-02
1.219056647508961477e-01 1.164097136713028620e-02
1.219043436983815454e-01 1.164084521766439902e-02
1.219030266877197677e-01 1.164071945416165002e-02
1.219012503512865997e-01 1.164054982888952650e-02
1.218995677064456384e-01 1.164038915038082336e-02
1.218949171068090809e-01 1.163994505701305623e-02
1.218935998182162916e-01 1.163981926697021940e-02
1.218925652752008842e-01 1.163972047676514569e-02
1.218881227508774173e-01 1.163929625284944140e-02
1.218851437159382545e-01 1.163901177992934105e-02
1.218818940684381902e-01 1.163870146577307245e-02
1.218774493996144792e-01 1.163827703707553084e-02
1.218751877720224003e-01 1.163806107055669579e-02
1.218711092228067089e-01 1.163767160321950260e-02
1.218693056819166176e-01 1.163749938014927918e-02
1.218687138374442425e-01 1.163744286395234327e-02
1.218662447135150512e-01 1.163720708326880862e-02
1.218644814628552370e-01 1.163703870757859006e-02
1.218637907856589958e-01 1.163697275368315992e-02
1.218626645018740517e-01 1.163686520300191360e-02
1.218608802015280906e-01 1.163669481724272613e-02
1.218591747848228879e-01 1.163653196421145231e-02
1.218580735992659120e-01 1.163642681020105388e-02
1.218565879603075719e-01 1.163628494410638876e-02
1.218561536348369001e-01 1.163624346965662880e-02
1.218532352319350587e-01 1.163596478658896795e-02
1.218528556121008244e-01 1.163592853606993001e-02
1.218514994847009619e-01 1.163579903724586660e-02
1.218505349706812818e-01 1.163570693422416417e-02
1.218491463207776876e-01 1.163557432977301020e-02
1.218478187794281298e-01 1.163544756067765723e-02
1.218463505773161454e-01 1.163530735965597612e-02
1.218453667039255811e-01 1.163521340797627618e-02
1.218438817677368197e-01 1.163507160899022660e-02
1.218428395162712424e-01 1.163497208269263436e-02
1.218424456646580722e-01 1.163493447315774344e-02
1.218415349365724876e-01 1.163484750624288119e-02
1.218404247429222126e-01 1.163474149203491854e-02
1.218396311511654589e-01 1.163466571065973482e-02
1.218392910645517413e-01 1.163463323523260262e-02
1.218384027553054000e-01 1.163454840912937771e-02
1.218372131764774574e-01 1.163443481430092262e-02
1.218363425451018944e-01 1.163435167628650013e-02
1.218358870170090785e-01 1.163430817716366340e-02
1.218350200302619202e-01 1.163422538718076986e-02
1.218336808013636141e-01 1.163409750202226700e-02
1.218327679741443570e-01 1.163401033465769584e-02
1.218325368218646926e-01 1.163398826154834163e-02
1.218316930091091072e-01 1.163390768448781601e-02
1.218305556935675160e-01 1.163379908036607860e-02
1.218296981146582691e-01 1.163371718875302017e-02
1.218292832280255117e-01 1.163367757054969455e-02
1.218275537900987554e-01 1.163351242369267506e-02
1.218265103532122362e-01 1.163341278419729660e-02
1.218265946759675977e-01 1.163342083631515970e-02
1.218259440581644509e-01 1.163335870775671424e-02
1.218251407268820530e-01 1.163328199633829191e-02
1.218237816962329106e-01 1.163315222027820443e-02
1.218188440544325235e-01 1.163268071678460677e-02
1.218179381224885893e-01 1.163259420786115841e-02
1.218155730076676824e-01 1.163236835917753551e-02
1.218130537727406121e-01 1.163212779331283114e-02
1.218124588151217880e-01 1.163207097983644765e-02
1.218089773738280784e-01 1.163173853131160493e-02
1.218042598304041046e-01 1.163128804537205511e-02
1.218009935400587718e-01 1.163097614196326353e-02
1.217991718195502726e-01 1.163080218289153783e-02
1.217978471441801269e-01 1.163067568747324677e-02
1.217983531357360455e-01 1.163072400543473453e-02
1.217980043157246423e-01 1.163069069604116823e-02
1.217974130103211955e-01 1.163063423132080533e-02
1.217958278702326730e-01 1.163048286370043337e-02
1.217951134519043438e-01 1.163041464272545830e-02
1.217950141417320220e-01 1.163040515943463034e-02
1.217940609459270823e-01 1.163031413720776869e-02
1.217938690218339504e-01 1.163029581006212385e-02
1.217931259307648284e-01 1.163022485108022169e-02
1.217928465648723535e-01 1.163019817397410206e-02
1.217920788919384795e-01 1.163012486762971844e-02
1.217916587538219603e-01 1.163008474795361631e-02
1.217909289949234003e-01 1.163001506208249415e-02
1.217910199788325432e-01 1.163002375028482881e-02
1.217910200167199586e-01 1.163002375390276115e-02
1.217910200356634720e-01 1.163002375571170824e-02
1.217910200451353259e-01 1.163002375661618959e-02
1.217910200498710932e-01 1.163002375706841639e-02
1.217910200522392683e-01 1.163002375729455667e-02
1.217910200534231269e-01 1.163002375740760687e-02
1.217910200540153060e-01 1.163002375746415365e-02
1.217910200543111665e-01 1.163002375749240709e-02
1.217910200544592425e-01 1.163002375750654682e-02
1.217910200545333915e-01 1.163002375751362623e-02


==> figures/quadrupole/global/quad_global_1000_distance_error.txt <==
1.384250102337112764e+00
7.557994695494887338e-01
4.238144792148406670e-01
2.543270829521175891e-01
1.768917925142511061e-01
1.436974158474750296e-01
1.234107852317543469e-01
1.160543570047550266e-01
1.062787350458482272e-01
1.038624502424751600e-01
1.023589135160618974e-01
1.012161005962524257e-01
1.000884834872523554e-01
9.917055106372822670e-02
9.832176263809563888e-02
9.755022397620387309e-02
9.680563193949852374e-02
9.612549352543107994e-02
9.549179153604694936e-02
9.485253975856730579e-02
9.426233307669514006e-02
9.371277533365585111e-02
9.318144761546759414e-02
9.267116071373129871e-02
9.220351057424124031e-02
9.175258984797671213e-02
9.132005932044449936e-02
9.089697504179450327e-02
9.051654034192228859e-02
9.013369856973216243e-02
8.978824679012360754e-02
8.944895150990102295e-02
8.911233780046837194e-02
8.879214179754175984e-02
8.847367580456408365e-02
8.818864230487442890e-02
8.790865431747825476e-02
8.764537408417509556e-02
8.738929771797064594e-02
8.715186630620418151e-02
8.690652507778812152e-02
8.669244032253581311e-02
8.646531001305807207e-02
8.626438188162668941e-02
8.606310950582074515e-02
8.588429995280282003e-02
8.570336532191372148e-02
8.551772315051134332e-02
8.534717530734492463e-02
8.520336890058581580e-02
8.505087585017487295e-02
8.490812191548362253e-02
8.476736608874035905e-02
8.464083384595673387e-02
8.452421310170389612e-02
8.440543980682854719e-02
8.428658850057152430e-02
8.417026004405991912e-02
8.406270532168448606e-02
8.396023007593023113e-02
8.386263663323102746e-02
8.376764671833768217e-02
8.367347075361379616e-02
8.359118112621938268e-02
8.351121651588858108e-02
8.343279536921791029e-02
8.335643197923355008e-02
8.328180303484189473e-02
8.320489163607788785e-02
8.313613311831180575e-02
8.307182753450167989e-02
8.301736817697125126e-02
8.296349645291326014e-02
8.291364221322405914e-02
8.286589447186397395e-02
8.281839876838822945e-02
8.277154346121788631e-02
8.272857677487709116e-02
8.268600877021721474e-02
8.264556332772189651e-02
8.260791023737022731e-02
8.257169829908662939e-02
8.253584036883707120e-02
8.250126423956676003e-02
8.246958668487905375e-02
8.243660777193054234e-02
8.240344488402445711e-02
8.237212003238592040e-02
8.234402385601745367e-02
8.231253517435774270e-02
8.228651058214633829e-02
8.226128316539113583e-02
8.223791843836635029e-02
8.221515680740733301e-02
8.219367356620262133e-02
8.217545117957882062e-02
8.215415112600468750e-02
8.213319494260674924e-02
8.211450358565866581e-02
8.209498692978288437e-02
8.207657309475716034e-02
8.206196381124933326e-02
8.204876112035561220e-02
8.203506628530640721e-02
8.202161304704837230e-02
8.200889553530900378e-02
8.199952441963354044e-02
8.198806024480292942e-02
8.197661481529260052e-02
8.196546512778854487e-02
8.195406030225876881e-02
8.194255104714014137e-02
8.193215640701503877e-02
8.191891528991179783e-02
8.190760582107664556e-02
8.189623959740190140e-02
8.188555860614839255e-02
8.187498906597687198e-02
8.186465026733144579e-02
8.185459969145975068e-02
8.184405365263212884e-02
8.183295728262658664e-02
8.182240073361310428e-02
8.181308273460152769e-02
8.180629636999837972e-02
8.180045687310856517e-02
8.179497412857654470e-02
8.179019725304891020e-02
8.178583238900299923e-02
8.178277330609799722e-02
8.177915891688011807e-02
8.177652820259893873e-02
8.177431302663523693e-02
8.177177476072347573e-02
8.176905708252062144e-02
8.176685876759334781e-02
8.176372335570954164e-02
8.176163071670572435e-02
8.175975952300928995e-02
8.175793764380662187e-02
8.175562745891723493e-02
8.175350596686843663e-02
8.175166782921930442e-02
8.175011553661577779e-02
8.174864488275312979e-02
8.174707410327500257e-02
8.174555551658381491e-02
8.174414917213672360e-02
8.174302980546667430e-02
8.174166974474608716e-02
8.174058849605411736e-02
8.173942086554394915e-02
8.173853490113977549e-02
8.173746067807402538e-02
8.173674346752467235e-02
8.173630343178915625e-02
8.173566309323974932e-02
8.173522479584981182e-02
8.173485935681312764e-02
8.173461892515257454e-02
8.173437789800333531e-02
8.173423934338644448e-02
8.173418521241224144e-02
8.173418680233843214e-02
8.173415272323415748e-02
8.173412161027267253e-02
8.173410076735142249e-02
8.173408975650388320e-02
8.173407285688454038e-02
8.173406109050618262e-02
8.173407010341873780e-02
8.173405907460459807e-02
8.173406520393650121e-02
8.173405413062470593e-02
8.173407412578402587e-02
8.173407413672774402e-02
8.173407414219936717e-02
8.173407414493512324e-02
8.173407414630277923e-02
8.173407414698669049e-02
8.173407414732901388e-02
8.173407414750004374e-02
8.173407414758529499e-02
8.173407414762848266e-02
8.173407414764968792e-02
8.173407414766024892e-02
8.173407414766563350e-02
8.173407414766836743e-02


==> figures/quadrupole/global/quad_global_1000_distance_error_x_y.txt <==
1.484504409585837015e-01 1.814159329485099281e+00
1.133413002414965787e-01 4.271520455661242943e-01
7.241595897732650000e-02 1.725097084088915156e-01
4.232255241100343901e-02 7.241066449820005024e-02
2.851225983040444820e-02 2.953679052407519323e-02
2.072221195735386712e-02 1.411460388241039116e-02
1.585214875748618135e-02 6.519825200783179939e-03
1.298882840740221006e-02 3.233533440996659569e-03
1.080044288344535371e-02 2.315403617817806629e-03
9.415067296037022207e-03 1.373242786974447410e-03
8.503572606124580255e-03 9.614272052586114812e-04
7.893620684753735114e-03 7.393134459011845884e-04
7.343338852547479263e-03 6.157133854779490859e-04
6.940130690425825102e-03 5.387836900518493555e-04
6.600151782529237871e-03 4.851053259430053314e-04
6.330558521608581866e-03 4.486141877722206895e-04
6.103582350094528645e-03 4.180163158373080253e-04
5.879928242468010491e-03 3.925652955742557648e-04
5.638167635034425570e-03 3.693665018340362271e-04
5.451869768050586484e-03 3.510503657014744146e-04
5.232218490469278324e-03 3.321007044648845879e-04
5.022405683011605358e-03 3.168543344529270358e-04
4.848022062330179655e-03 3.014000825254167923e-04
4.700401500330907666e-03 2.847762653509276851e-04
4.543366552846166487e-03 2.708331690024283174e-04
4.390890283207883951e-03 2.592433972891112614e-04
4.247534599267820121e-03 2.470122642266873092e-04
4.124080883432226265e-03 2.360663551122442428e-04
4.015315911688423743e-03 2.264980498046694477e-04
3.911148142800915765e-03 2.183067736188597078e-04
3.819745371424938807e-03 2.101605251045194711e-04
3.731792791079893267e-03 2.014246980965746757e-04
3.645777311916600406e-03 1.933472335340770225e-04
3.556447496459756458e-03 1.859607334277143555e-04
3.458734438905233972e-03 1.784803274261810698e-04
3.368021823019916663e-03 1.722210743215129094e-04
3.290346312958484197e-03 1.667493542482616643e-04
3.205039530911495561e-03 1.599614378939348666e-04
3.126687541038457481e-03 1.542326993079440951e-04
3.057467543520821143e-03 1.490650269107635583e-04
2.969434189074558490e-03 1.441212344842296520e-04
2.890463454215858735e-03 1.409360747458453982e-04
2.822366824603126864e-03 1.366174300750878847e-04
2.753792666905802849e-03 1.331464257054644257e-04
2.692333694344594287e-03 1.293580945163061761e-04
2.623829281528729847e-03 1.271415555519075317e-04
2.549888076543769741e-03 1.241426049723837037e-04
2.458730313459138103e-03 1.204579271058399360e-04
2.405940717482646721e-03 1.157322475620141785e-04
2.373940558425030774e-03 1.134404286698113969e-04
2.344532585994362709e-03 1.105339525473362356e-04
2.316214186925689370e-03 1.077168106642853440e-04
2.288469013628017992e-03 1.049764670179579760e-04
2.259165588800227803e-03 1.027570370663338404e-04
2.231088145113649390e-03 1.007817380075110291e-04
2.202475052743818607e-03 9.825799752927422094e-05
2.165335552008108930e-03 9.668629102273520960e-05
2.126734509589237477e-03 9.425667042340557967e-05
2.082916019870839543e-03 9.224352984671915681e-05
2.049445795486689106e-03 8.986364404993201459e-05
2.022866161807304435e-03 8.758320854274437100e-05
1.996915210546036049e-03 8.545602195406546754e-05
1.971833679731931424e-03 8.370962060505227368e-05
1.932331928722337338e-03 8.330098230993614346e-05
1.888017829621185199e-03 8.286719797555576711e-05
1.861826477692656067e-03 8.175136158688735494e-05
1.837674618540422302e-03 8.044184993805072374e-05
1.811466615861258983e-03 7.878133158323942552e-05
1.777025419392597476e-03 7.613794877920969058e-05
1.727514931677242606e-03 7.504246134568099509e-05
1.700660810290387411e-03 7.410168969821195428e-05
1.686444544733732131e-03 7.393535431034926463e-05
1.669849649651027144e-03 7.357070268723548139e-05
1.657025472777093420e-03 7.364642742624716624e-05
1.645169689782460896e-03 7.305576459579234409e-05
1.632916473855191728e-03 7.194421504710742815e-05
1.620063750484878381e-03 7.107414240811667531e-05
1.605949871005392339e-03 7.007000734669975779e-05
1.591127632298309320e-03 6.903677604312754017e-05
1.577907980258895244e-03 6.807291747128868791e-05
1.565276623267010479e-03 6.699479566887840210e-05
1.555596864243904759e-03 6.597484458468719671e-05
1.542269801363570529e-03 6.575997810706144127e-05
1.532626202088552747e-03 6.544310745865523167e-05
1.523234924536442025e-03 6.503222609681344165e-05
1.514277288715175536e-03 6.428469133591655665e-05
1.504476094904343099e-03 6.336766297471185024e-05
1.494421741148765307e-03 6.283433573669307368e-05
1.484110523874435875e-03 6.246445904696885704e-05
1.475976429576983514e-03 6.183998065739834649e-05
1.469209493529220279e-03 6.163620645997002824e-05
1.459429389772793620e-03 6.159795651245993575e-05
1.451856065713279503e-03 6.153480341514015869e-05
1.444407604096976851e-03 6.126410792854197328e-05
1.436725124240553850e-03 6.079636221014255424e-05
1.423989487585003259e-03 6.087620141180051828e-05
1.412604061872662839e-03 6.067051590616986262e-05
1.403473085509708389e-03 6.021969681045597530e-05
1.387576413271922066e-03 6.055924499961551236e-05
1.372844460878680506e-03 6.034668810834128386e-05
1.354354635610331833e-03 5.978396616915631072e-05
1.347302573481459244e-03 5.936284622810053752e-05
1.343539435055844796e-03 5.906921922946406348e-05
1.340637693226305778e-03 5.891621465606184944e-05
1.337550466263937466e-03 5.879924085019647351e-05
1.334375865254006956e-03 5.867923175285572827e-05
1.326704607167996167e-03 5.920460539911026208e-05
1.322444109988530530e-03 5.948775610967127426e-05
1.318715960776925284e-03 5.947133750798055490e-05
1.314607930849445022e-03 5.939682072036234293e-05
1.310070441666869728e-03 5.917346769112659415e-05
1.303983661474131424e-03 5.903762575927729857e-05
1.289482051789575230e-03 5.954919607783475002e-05
1.282222368088875965e-03 5.984199106987589086e-05
1.278694411960645642e-03 5.999418056645916623e-05
1.275963700965579168e-03 5.982276297013943030e-05
1.273477782220156992e-03 5.961550487919076619e-05
1.270900179753396350e-03 5.917308436811599291e-05
1.268128875240798767e-03 5.892325052241537852e-05
1.265440392341058134e-03 5.866236102064827389e-05
1.262625629842729913e-03 5.843164026095667594e-05
1.259868973375427061e-03 5.800422215487175098e-05
1.256880544362779829e-03 5.745881514069140059e-05
1.253419351426315973e-03 5.729289266285893440e-05
1.250179758309562196e-03 5.711144538199082552e-05
1.246792935699171179e-03 5.679178071496001181e-05
1.243886599188035380e-03 5.651691590228696160e-05
1.241219958938493068e-03 5.633072408398305742e-05
1.238342731268521780e-03 5.613735481995889070e-05
1.235158267360893279e-03 5.598710059987152305e-05
1.232594747931801613e-03 5.577857382257748081e-05
1.231291376451804000e-03 5.573317323029878829e-05
1.230584261045484119e-03 5.561766801830918662e-05
1.229978218561622854e-03 5.556262619295391570e-05
1.229342614495507885e-03 5.554061227908440088e-05
1.228811361138881179e-03 5.546818492510935590e-05
1.228187241725525822e-03 5.539744550203115148e-05
1.227668842568260289e-03 5.532239068918428846e-05
1.227066879784727890e-03 5.530891374009458080e-05
1.226516440068301872e-03 5.527491184406975330e-05
1.225890445971164608e-03 5.522579299620589198e-05
1.225270675287444110e-03 5.517584179677220767e-05
1.224634832461152798e-03 5.516947315227354600e-05
1.224119296452229593e-03 5.510408751322823785e-05
1.223582778281552021e-03 5.506473463205532914e-05
1.222983975027506186e-03 5.502867696185913054e-05
1.222366074934075342e-03 5.498523847640851829e-05
1.221735248268661323e-03 5.492072822137574785e-05
1.221120028989976453e-03 5.488152874750353634e-05
1.220448137037521801e-03 5.485320998944806937e-05
1.219813552528535225e-03 5.479711885414518489e-05
1.219128921057694185e-03 5.477377447325837792e-05
1.218461134330783152e-03 5.474818655179468081e-05
1.217767516905414113e-03 5.468142588406357059e-05
1.217077334438427041e-03 5.465242530220590616e-05
1.216361847803982404e-03 5.457554000074259270e-05
1.215604054814756804e-03 5.451564384687842261e-05
1.214913350397717326e-03 5.450022566900255151e-05
1.214366560800426639e-03 5.445332876439198716e-05
1.213982560868182795e-03 5.444240285876523908e-05
1.213790942706949143e-03 5.441353772227575271e-05
1.213691232510321141e-03 5.440880943463820377e-05
1.213658119595666758e-03 5.440483277463702648e-05
1.213637990635133435e-03 5.440753785763134025e-05
1.213625067313448078e-03 5.440793874499010399e-05
1.213623590260494390e-03 5.440301707976560142e-05
1.213613932609113738e-03 5.440411421991888567e-05
1.213606381221161729e-03 5.440725981080235757e-05
1.213602506541090146e-03 5.440509949869657948e-05
1.213596270943909181e-03 5.440753063068907649e-05
1.213599270979343449e-03 5.440229359538912164e-05
1.213593443388133941e-03 5.440463560549984885e-05
1.213591120887467546e-03 5.440386505972783057e-05
1.213583883980215699e-03 5.440651434828243794e-05
1.213581358041680540e-03 5.440606322798452802e-05
1.213581359163311973e-03 5.440606168384624344e-05
1.213581359724126606e-03 5.440606091178398584e-05
1.213581360004535332e-03 5.440606052575088175e-05
1.213581360144737418e-03 5.440606033273561381e-05
1.213581360214839979e-03 5.440606023622685498e-05
1.213581360249888982e-03 5.440606018797409171e-05
1.213581360267417062e-03 5.440606016384641241e-05
1.213581360276179150e-03 5.440606015178548317e-05
1.213581360280562363e-03 5.440606014575218269e-05
1.213581360282753319e-03 5.440606014273582382e-05
1.213581360283847495e-03 5.440606014122962306e-05
1.213581360284396752e-03 5.440606014047332428e-05
1.213581360284671055e-03 5.440606014009646238e-05


==> figures/quadrupole/global/quad_global_1000_rms_B_abs_rel.txt <==
9.606012768693695136e+00 1.003665356212338322e+00
4.830731281019198242e+00 5.047294594206072071e-01
2.447296486966575646e+00 2.557009614179948098e-01
1.254583671799887279e+00 1.310827081095428392e-01
6.549929563750364059e-01 6.843565115998917481e-02
3.601275941227668476e-01 3.762722356721078659e-02
2.122368040216115470e-01 2.217514515532821584e-02
1.474360622342615335e-01 1.540456706482367516e-02
1.220752622132979109e-01 1.275479374057566367e-02
1.071323298723281248e-01 1.119351083662884459e-02
9.936161353980797750e-02 1.038160281987899128e-02
9.507128235577626263e-02 9.933336002024692121e-03
9.233097600678825956e-02 9.647020481307140918e-03
9.025067856758682561e-02 9.429664693779111345e-03
8.849368204482893630e-02 9.246088366811826970e-03
8.702345263108927920e-02 9.092474337371436038e-03
8.558893581881864276e-02 8.942591668875255265e-03
8.428064017376375727e-02 8.805896970851902900e-03
8.314498741847188568e-02 8.687240525704522168e-03
8.208465966100031430e-02 8.576454264845817868e-03
8.095698528115294335e-02 8.458631424569191745e-03
7.992460064230066941e-02 8.350764745515971976e-03
7.899915326758752410e-02 8.254071196239796959e-03
7.810131955679480709e-02 8.160262806342688524e-03
7.690403164528362978e-02 8.035166533088515875e-03
7.599245045106191310e-02 7.939921764416463246e-03
7.511470160318037270e-02 7.848211901928555181e-03
7.430507441286209047e-02 7.763619596886209978e-03
7.357957818105689829e-02 7.687817549620714827e-03
7.287298689080312641e-02 7.613990748001177658e-03
7.224042643088139648e-02 7.547898912124977912e-03
7.168434718740278322e-02 7.489798065766833587e-03
7.113471199416000756e-02 7.432370513326898125e-03
7.064518700811921181e-02 7.381223457694127514e-03
6.968306345075091224e-02 7.280697869588163666e-03
6.911949171273260029e-02 7.221814184670234844e-03
6.860755252675382332e-02 7.168325225429103900e-03
6.819388978303334015e-02 7.125104487020232462e-03
6.775548561136303383e-02 7.079298689160119090e-03
6.738657790077770549e-02 7.040754092388314643e-03
6.690839157000116888e-02 6.990791733856078875e-03
6.644924783910881316e-02 6.942819003930028425e-03
6.607457746366525442e-02 6.903672306451413311e-03
6.576246094940120523e-02 6.871061426160944563e-03
6.544790355647651936e-02 6.838195515463022997e-03
6.516860840545361799e-02 6.809013910775452497e-03
6.492016017183990795e-02 6.783055285600301729e-03
6.464591190750981764e-02 6.754400994945334268e-03
6.443792205610060497e-02 6.732669584283096885e-03
6.421292566066912066e-02 6.709161278307990313e-03
6.404345466482619376e-02 6.691454434531487507e-03
6.385798360859241962e-02 6.672075855905335723e-03
6.371336271738961554e-02 6.656965426450374076e-03
6.351523790189059215e-02 6.636264744667981150e-03
6.337169627001709715e-02 6.621267079501936409e-03
6.324339818559092385e-02 6.607862106418138995e-03
6.308148519534713394e-02 6.590944945995652962e-03
6.293896057153615387e-02 6.576053540917317988e-03
6.280986266262165996e-02 6.562564999744521441e-03
6.268364640757423389e-02 6.549377542509943542e-03
6.260618990201782808e-02 6.541284651826559382e-03
6.250639119583289993e-02 6.530857380241092240e-03
6.241737899250086874e-02 6.521557115197135560e-03
6.226044998911611089e-02 6.505160696841798956e-03
6.194216948820902707e-02 6.471905784526937357e-03
6.178326498045905862e-02 6.455302959482357716e-03
6.167858327870772567e-02 6.444365497706377489e-03
6.160103806320828962e-02 6.436263338339021957e-03
6.152335943039146521e-02 6.428147239125592965e-03
6.139605681562537720e-02 6.414846275731876657e-03
6.128425699801336168e-02 6.403165091616263779e-03
6.122201570584649005e-02 6.396661932586809526e-03
6.113903129634067068e-02 6.387991469728571126e-03
6.107724301560515240e-02 6.381535642707783507e-03
6.103824097736919307e-02 6.377460591430871018e-03
6.100303937397767717e-02 6.373782621116035052e-03
6.096761084234015443e-02 6.370080940649614810e-03
6.093377491746121422e-02 6.366545660568885545e-03
6.089683473622409249e-02 6.362686038366348502e-03
6.085728432250478437e-02 6.358553691155307760e-03
6.083534094076765292e-02 6.356260980060910760e-03
6.082835209931166526e-02 6.355530764703265847e-03
6.075814300611738494e-02 6.348195105650236876e-03
6.071511436316755217e-02 6.343699342497149084e-03
6.069078830072088815e-02 6.341157681693788267e-03
6.067259649796186149e-02 6.339256946952336567e-03
6.063983031238334015e-02 6.335833436479025582e-03
6.059029634527673264e-02 6.330657977322580454e-03
6.053264192429939211e-02 6.324634068510380513e-03
6.050561646500176444e-02 6.321810366534764102e-03
6.047364029558051357e-02 6.318469399346267161e-03
6.044534884525622209e-02 6.315513422787498617e-03
6.042080532276399019e-02 6.312949041098859550e-03
6.040716307673810181e-02 6.311523657847055782e-03
6.039816995467572197e-02 6.310584029171189928e-03
6.036258627846275565e-02 6.306866138728859511e-03
6.033244684383078787e-02 6.303717079163321212e-03
6.031436617730585870e-02 6.301827956272766998e-03
6.027838808529518977e-02 6.298068856071337498e-03
6.025870041584822923e-02 6.296011828640261238e-03
6.024480928212776198e-02 6.294560440847067444e-03
6.023538868305106792e-02 6.293576148075892204e-03
6.022132271173716994e-02 6.292106492720524538e-03
6.021481575442991230e-02 6.291426626080650134e-03
6.020135978650226899e-02 6.290020705729669481e-03
6.018902879623617974e-02 6.288732326457657784e-03
6.013021186393172762e-02 6.282586954935245188e-03
6.009759077205837491e-02 6.279178604292425837e-03
6.008200152612935135e-02 6.277549792584052532e-03
6.007138209721998856e-02 6.276440242435022895e-03
6.006091045587809429e-02 6.275346133579390827e-03
6.004820771765829318e-02 6.274018912953388365e-03
6.003551820723193599e-02 6.272693074407375419e-03
6.002443923826294297e-02 6.271535510118790915e-03
6.001339342416719264e-02 6.270381409951945872e-03
6.000372916814288027e-02 6.269371659163690789e-03
5.999244574886282433e-02 6.268192733286357538e-03
5.998232767101844415e-02 6.267135565817565611e-03
5.996219680065219271e-02 6.265032231409885417e-03
5.996116979736257346e-02 6.264924926990525847e-03
5.994962960158860960e-02 6.263719172326115241e-03
5.992951917984207233e-02 6.261617974452259039e-03
5.991914025050175396e-02 6.260533552427815715e-03
5.989191218537667782e-02 6.257688681580694627e-03
5.987910469628982685e-02 6.256350516266316088e-03
5.987750931129851018e-02 6.256183825602440809e-03
5.987393323614835505e-02 6.255810186421873267e-03
5.987142123429739504e-02 6.255547724847725435e-03
5.986585301988006647e-02 6.254965940912892222e-03
5.987032583580206152e-02 6.255433274289779605e-03
5.986460077431758620e-02 6.254835102497537623e-03
5.986624667267476801e-02 6.255007070951122509e-03
5.986752996880562866e-02 6.255141153624061041e-03
5.986709994857566941e-02 6.255096223805865253e-03
5.986381626120806931e-02 6.254753134187846647e-03
5.986300196832248371e-02 6.254668054396807925e-03
5.986276213010779251e-02 6.254642995372530420e-03
5.986099578367468088e-02 6.254458442138564542e-03
5.985967125524964405e-02 6.254320051390442961e-03
5.985846360285819456e-02 6.254193872204881141e-03
5.985789608489094221e-02 6.254134576205961152e-03
5.985494873795940696e-02 6.253826628457071629e-03
5.985336544247942675e-02 6.253661200942018002e-03
5.985267004553829207e-02 6.253588543759954627e-03
5.985404022979932265e-02 6.253731704768328986e-03
5.985345966771310477e-02 6.253671045880287126e-03
5.985321828366495234e-02 6.253645825342640102e-03
5.985311921906853044e-02 6.253635474773069393e-03
5.985269512807744885e-02 6.253591164459740281e-03
5.985413491169718631e-02 6.253741597420258390e-03
5.985381123567162093e-02 6.253707778767158242e-03
5.985247488354161066e-02 6.253568152642470859e-03
5.985271934272404226e-02 6.253593694479476529e-03
5.985352953530081316e-02 6.253678345857810635e-03
5.985229180731578558e-02 6.253549024282991156e-03
5.985906486253039088e-02 6.254256693639497107e-03
5.986005734139642626e-02 6.254360390842343340e-03
5.985930525018486048e-02 6.254281810070910080e-03
5.985973036561343524e-02 6.254326227420577318e-03
5.985992073351848602e-02 6.254346117636823063e-03
5.985999256970275795e-02 6.254353623299287873e-03
5.985995521241269796e-02 6.254349720096290081e-03
5.986027424464555186e-02 6.254383053551839690e-03
5.986009543110243358e-02 6.254364370570380909e-03
5.986022848671238017e-02 6.254378272624164237e-03
5.986083368759041040e-02 6.254441505847922918e-03
5.986093624809098873e-02 6.254452221680164431e-03
5.986093815085306163e-02 6.254452420486518623e-03
5.986073403722149550e-02 6.254431094075064979e-03
5.986078167638991115e-02 6.254436071559905941e-03
5.986054596184510468e-02 6.254411443389167914e-03
5.986059339399851104e-02 6.254416399244453091e-03
5.986056455619293004e-02 6.254413386183039006e-03
5.986064664693368370e-02 6.254421963272674759e-03
5.986057935793818313e-02 6.254414932714288423e-03
5.986057941090248968e-02 6.254414938248159528e-03
5.986057943739023224e-02 6.254414941015679248e-03
5.986057945063458924e-02 6.254414942399489849e-03
5.986057945725632018e-02 6.254414943091347878e-03
5.986057946056751178e-02 6.254414943437311587e-03
5.986057946222313880e-02 6.254414943610296478e-03
5.986057946305159416e-02 6.254414943696855710e-03
5.986057946346588082e-02 6.254414943740142264e-03
5.986057946367308313e-02 6.254414943761790746e-03
5.986057946377634081e-02 6.254414943772579859e-03
5.986057946382856987e-02 6.254414943778036431e-03
5.986057946385416051e-02 6.254414943780710508e-03
5.986057946386676154e-02 6.254414943782027163e-03


==> figures/quadrupole/global/quad_global_1000_rms_H_abs_rel.txt <==
1.712845539824017038e+01 1.635624228468154584e+00
9.572615214732437039e+00 9.141046878417261601e-01
5.492016958735804089e+00 5.244416844375353604e-01
3.382971180877901052e+00 3.230454526694755968e-01
2.422561466742259473e+00 2.313343578174654469e-01
2.006559678305200656e+00 1.916096664524959137e-01
1.737904715308358217e+00 1.659553645111195574e-01
1.639836702815593572e+00 1.565906895569866009e-01
1.502815530755145845e+00 1.435063136675997220e-01
1.469586162740488477e+00 1.403331869519799102e-01
1.448752097294153884e+00 1.383437079575682294e-01
1.432791742437693250e+00 1.368196275608700996e-01
1.416940003984671792e+00 1.353059191222349134e-01
1.404024784904692513e+00 1.340726237227350404e-01
1.392070848591683507e+00 1.329311227873307133e-01
1.381196257830316965e+00 1.318926903244832527e-01
1.370702026241665816e+00 1.308905789813135101e-01
1.361115687732572299e+00 1.299751638336416604e-01
1.352178399162960787e+00 1.291217275265494346e-01
1.343157375378682739e+00 1.282602952068162272e-01
1.334837324699085892e+00 1.274657999556548515e-01
1.327088973997392340e+00 1.267258972706958586e-01
1.319593074775254893e+00 1.260101015905352728e-01
1.312394392712919133e+00 1.253226876632172748e-01
1.305819153792258547e+00 1.246948073414630848e-01
1.299464478529787970e+00 1.240879890042759504e-01
1.293368954418053329e+00 1.235059174344489696e-01
1.287403524573590197e+00 1.229362687790405279e-01
1.282039160465923811e+00 1.224240168741941859e-01
1.276639377329310987e+00 1.219083827483275345e-01
1.271766568944121323e+00 1.214430703036153275e-01
1.266976817459840587e+00 1.209856890982536487e-01
1.262224742413594170e+00 1.205319056775992631e-01
1.257702512597882238e+00 1.201000705540399283e-01
1.253231187875827102e+00 1.196730964411556186e-01
1.249212490654426411e+00 1.192893444688163107e-01
1.245262545467911153e+00 1.189121577407678820e-01
1.241544524352777179e+00 1.185571178217280086e-01
1.237930176044323094e+00 1.182119777886087575e-01
1.234576896842849658e+00 1.178917676716292745e-01
1.231117151757467942e+00 1.175613909532151058e-01
1.228100389159504369e+00 1.172733153572525777e-01
1.224893657345176967e+00 1.169670992900260775e-01
1.222055792410321029e+00 1.166961069245937843e-01
1.219213146981675600e+00 1.164246580619885535e-01
1.216687726078436560e+00 1.161835014882999506e-01
1.214130447879750996e+00 1.159393028093499978e-01
1.211507655917927417e+00 1.156888481139761865e-01
1.209095764748257640e+00 1.154585326802829853e-01
1.207064688110325301e+00 1.152645818492454705e-01
1.204907239998110224e+00 1.150585635993824629e-01
1.202889001421493687e+00 1.148658386958233135e-01
1.200896977927826015e+00 1.146756171134233337e-01
1.199109860336295075e+00 1.145049623308484893e-01
1.197460656322278050e+00 1.143474771414197677e-01
1.195780062881734551e+00 1.141869945242983270e-01
1.194100136131776235e+00 1.140265755705515693e-01
1.192455022933419650e+00 1.138694810198029317e-01
1.190933844093302385e+00 1.137242211636815964e-01
1.189484673402533277e+00 1.135858374835482798e-01
1.188102285854553797e+00 1.134538310349784834e-01
1.186758062477813569e+00 1.133254689455576586e-01
1.185424833909492603e+00 1.131981567683805062e-01
1.184264041267502066e+00 1.130873107799172106e-01
1.183144729473344148e+00 1.129804258654769494e-01
1.182038967986246414e+00 1.128748348920264183e-01
1.180959600102579277e+00 1.127717642869479481e-01
1.179903453690180015e+00 1.126709111381516137e-01
1.178814888800260308e+00 1.125669622958996030e-01
1.177844732664363958e+00 1.124743204992883217e-01
1.176937023264621240e+00 1.123876418436764446e-01
1.176166607982318313e+00 1.123140736279547719e-01
1.175405619400449186e+00 1.122414055832797880e-01
1.174700599920508681e+00 1.121740821197145105e-01
1.174024320464526872e+00 1.121095030880563115e-01
1.173351423880233835e+00 1.120452470923501143e-01
1.172687636600894701e+00 1.119818609590769592e-01
1.172079008491890617e+00 1.119237420652205994e-01
1.171476205445264318e+00 1.118661794161005946e-01
1.170903691262283441e+00 1.118115091001232880e-01
1.170369930189952390e+00 1.117605393820827742e-01
1.169855864685283908e+00 1.117114504260206947e-01
1.169350114481296776e+00 1.116631555116246732e-01
1.168861160365578744e+00 1.116164644831761921e-01
1.168412411853318122e+00 1.115736127535790351e-01
1.167944857567417172e+00 1.115289652298903367e-01
1.167475446794914662e+00 1.114841404272588071e-01
1.167033017809689710e+00 1.114418921596371514e-01
1.166636876112212340e+00 1.114040639408494238e-01
1.166190950723931863e+00 1.113614817959798081e-01
1.165822904858036413e+00 1.113263364941151634e-01
1.165465992397815898e+00 1.112922543393728980e-01
1.165135346797102400e+00 1.112606804500180513e-01
1.164812703416617579e+00 1.112298707057646358e-01
1.164507979665360793e+00 1.112007721362230639e-01
1.164250958414476900e+00 1.111762287564843354e-01
1.163949933404275772e+00 1.111474833857773875e-01
1.163653168243767855e+00 1.111191447950868466e-01
1.163389504516958217e+00 1.110939671144547530e-01
1.163113272376226304e+00 1.110675892554150307e-01
1.162852406504896630e+00 1.110426787465800674e-01
1.162645356193846791e+00 1.110229071736395373e-01
1.162458528494373589e+00 1.110050666909630362e-01
1.162264317823975768e+00 1.109865211963142750e-01
1.162073899264034038e+00 1.109683378164969259e-01
1.161893874088637979e+00 1.109511469179736282e-01
1.161763794469191868e+00 1.109387254022999036e-01
1.161602623833899672e+00 1.109233349546575181e-01
1.161440838043734658e+00 1.109078857648699151e-01
1.161282996408812052e+00 1.108928132089191387e-01
1.161121522668008943e+00 1.108773938172356310e-01
1.160958680811955634e+00 1.108618437819886143e-01
1.160811672319240762e+00 1.108478057005104905e-01
1.160624143870429004e+00 1.108298983021332174e-01
1.160464054423171687e+00 1.108146110989051275e-01
1.160303087273518496e+00 1.107992400824393264e-01
1.160151938163541674e+00 1.107848066066447201e-01
1.160002312042837103e+00 1.107705185635873557e-01
1.159856481480851631e+00 1.107565929646417008e-01
1.159713757650286281e+00 1.107429640325620079e-01
1.159564538892942975e+00 1.107287148892984741e-01
1.159407945229547154e+00 1.107137615041904888e-01
1.159258517091758200e+00 1.106994923668456476e-01
1.159127554297972651e+00 1.106869865154093552e-01
1.159031810138822838e+00 1.106778437490128220e-01
1.158948937728903728e+00 1.106699301270087504e-01
1.158871235608483596e+00 1.106625102244076370e-01
1.158803505959339342e+00 1.106560426094038013e-01
1.158741787172539395e+00 1.106501489814791239e-01
1.158698099289171557e+00 1.106459771540220932e-01
1.158647049726692524e+00 1.106411023477828909e-01
1.158609593224563028e+00 1.106375255651149692e-01
1.158578058513199283e+00 1.106345142639354323e-01
1.158542022570597352e+00 1.106310731328208619e-01
1.158503585388426238e+00 1.106274027034113566e-01
1.158472398587283791e+00 1.106244246247480439e-01
1.158427869863363213e+00 1.106201725040509981e-01
1.158398233472623717e+00 1.106173424766135616e-01
1.158371720064369503e+00 1.106148106678829096e-01
1.158345901169624215e+00 1.106123451793834672e-01
1.158313112408645651e+00 1.106092141269545692e-01
1.158283127166222171e+00 1.106063507870991003e-01
1.158257096718373180e+00 1.106038650970476711e-01
1.158235081053166748e+00 1.106017627851590551e-01
1.158214118390665570e+00 1.105997610262214881e-01
1.158191834168509349e+00 1.105976330693903553e-01
1.158170273859521426e+00 1.105955742402120190e-01
1.158150300689092083e+00 1.105936669694912167e-01
1.158134421073132136e+00 1.105921505989838349e-01
1.158115025870125381e+00 1.105902985193177868e-01
1.158099682561082311e+00 1.105888333616353025e-01
1.158083164464138726e+00 1.105872560215342276e-01
1.158070565968068566e+00 1.105860529705331025e-01
1.158055263860640505e+00 1.105845917472602497e-01
1.158045139258087497e+00 1.105836249323984138e-01
1.158038538104129600e+00 1.105829945774073619e-01
1.158029390256454905e+00 1.105821210344668376e-01
1.158023202750990022e+00 1.105815301794471212e-01
1.158017989408308468e+00 1.105810323488253255e-01
1.158014564034445026e+00 1.105807052542711333e-01
1.158011136328204405e+00 1.105803779369944201e-01
1.158009169974680841e+00 1.105801901666794568e-01
1.158008384507253519e+00 1.105801151611097849e-01
1.158008416336784974e+00 1.105801182005638206e-01
1.158007925336546284e+00 1.105800713141477376e-01
1.158007452066350140e+00 1.105800261208024354e-01
1.158007150673485697e+00 1.105799973403047143e-01
1.158006994156791203e+00 1.105799823942694993e-01
1.158006764634747832e+00 1.105799604768340771e-01
1.158006595020858231e+00 1.105799442801262689e-01
1.158006735241606133e+00 1.105799576700348813e-01
1.158006576116133113e+00 1.105799424748831333e-01
1.158006664679151587e+00 1.105799509319106561e-01
1.158006503129959119e+00 1.105799355053139754e-01
1.158006790656343377e+00 1.105799629616788099e-01
1.158006790809066766e+00 1.105799629762626163e-01
1.158006790885429460e+00 1.105799629835546027e-01
1.158006790923607809e+00 1.105799629872003254e-01
1.158006790942698760e+00 1.105799629890233532e-01
1.158006790952240239e+00 1.105799629899344855e-01
1.158006790957015308e+00 1.105799629903904541e-01
1.158006790959402510e+00 1.105799629906184106e-01
1.158006790960598886e+00 1.105799629907326526e-01
1.158006790961193078e+00 1.105799629907893988e-01
1.158006790961490839e+00 1.105799629908178344e-01
1.158006790961640942e+00 1.105799629908321702e-01
1.158006790961716659e+00 1.105799629908394005e-01
1.158006790961754406e+00 1.105799629908430087e-01


==> figures/quadrupole/global/quad_global_100_distance_error.txt <==
1.415362892358263291e+00
7.447205060238565322e-01
4.175624272353908317e-01
2.361181132349536860e-01
1.509867380740794185e-01
1.173956935038365512e-01
1.044986256271264319e-01
9.604916109164741977e-02
8.919705722537697723e-02
8.752874418621327257e-02
8.358140237595290678e-02
8.265183291808664290e-02
8.138302098724364830e-02
8.093500979352392932e-02
8.060772124291881724e-02
8.031078874314903637e-02
8.005809988249354414e-02
7.991224259370684202e-02
7.979913283282911995e-02
7.972579345445564292e-02
7.967167209552875051e-02
7.963509580984209912e-02
7.960623655762620599e-02
7.958955893893654432e-02
7.957692681528295842e-02
7.956895966954231902e-02
7.955963457770370839e-02
7.955549053814077454e-02
7.954715538142531628e-02
7.953812970984590336e-02
7.953696853429084723e-02
7.953214262822655423e-02
7.953203652068904783e-02
7.952938369238762850e-02
7.952741207767001497e-02
7.952464589012230023e-02
7.952419429041392152e-02
7.952319318894958411e-02
7.952221871768426487e-02
7.952176095129362410e-02
7.952123210950763632e-02
7.952058314707351194e-02
7.951980927012886058e-02
7.951909163398242220e-02
7.951873802820329240e-02
7.951854760501073094e-02
7.951917136276112630e-02
7.951841458443759114e-02
7.951891272730474136e-02
7.951899477564146335e-02
7.951892897448832598e-02
7.951892920076950033e-02
7.951892931391103814e-02
7.951892937048195276e-02
7.951892939876757660e-02
7.951892941291027750e-02
7.951892941998200959e-02
7.951892942351768134e-02
7.951892942528540620e-02
7.951892942616914373e-02
7.951892942661119290e-02
7.951892942683236321e-02
7.951892942694285815e-02
7.951892942699806399e-02
7.951892942702581957e-02
7.951892942703933653e-02
7.951892942704627543e-02
7.951892942704971712e-02
7.951892942705157674e-02
7.951892942705236778e-02


==> figures/quadrupole/global/quad_global_100_distance_error_x_y.txt <==
1.937339305029043279e-01 1.874327583868657054e+00
1.387805260466269952e-01 4.494643872563139908e-01
7.881952688558642450e-02 1.732635661581068409e-01
4.217546631062683155e-02 6.957701595817886164e-02
2.742954063905505419e-02 2.910879194269022988e-02
1.957549623525552812e-02 1.244616806603822054e-02
1.548673772726217451e-02 6.105974201635260695e-03
1.283466937293646290e-02 3.517653809459317209e-03
1.127351285932294729e-02 2.699178200900890969e-03
9.878241316029519672e-03 1.819720000046027783e-03
9.144053416164730358e-03 1.710169483767320356e-03
8.323933862437002396e-03 1.456189755518937437e-03
7.671265352015657971e-03 1.293116110465934113e-03
7.345648815637113166e-03 1.201407750635827623e-03
7.046414615083358354e-03 1.139128625172733562e-03
6.715332173973314125e-03 1.094678379096923745e-03
6.363757168604693842e-03 1.059613686488514303e-03
6.126342949655672575e-03 1.038532302499179131e-03
6.016942543210399355e-03 1.022715355351262734e-03
5.962549724790161196e-03 1.010759094347893610e-03
5.912716353836075175e-03 1.005867672888825521e-03
5.879627720895144911e-03 1.004253876057096314e-03
5.854379645043365776e-03 1.002246596822849427e-03
5.835662755933619661e-03 1.002541545135604648e-03
5.826172956117055442e-03 1.002473920370504238e-03
5.818057408883758191e-03 1.002379319996583341e-03
5.809801306293715072e-03 1.002708570733115223e-03
5.798697690542540042e-03 1.003484313006012835e-03
5.778899854777736107e-03 1.003394642876683646e-03
5.756573736716336445e-03 1.001570929535412855e-03
5.754289959762789314e-03 1.000566211915540279e-03
5.753066827605669148e-03 1.000145613059222989e-03
5.752759076128147707e-03 1.000182724541560497e-03
5.751855602685783386e-03 1.000162572005111215e-03
5.750927542361168425e-03 1.000048472345289093e-03
5.749623700950810129e-03 9.999276387137388637e-04
5.748743064094981661e-03 9.995005501312894357e-04
5.748054118400546149e-03 9.995120358785656699e-04
5.747372216423454402e-03 9.995532258811354407e-04
5.746800707235148742e-03 9.996443109064451736e-04
5.746368611322215034e-03 9.996750593878186639e-04
5.745682667919778733e-03 9.997220397653127678e-04
5.744932607644222602e-03 9.995593740010474872e-04
5.744230477815708349e-03 9.994003873789107477e-04
5.743515528351465262e-03 9.994786433889413409e-04
5.743043257717097422e-03 9.995498517208867111e-04
5.735937512057037377e-03 9.994225149160115493e-04
5.734218462938124594e-03 9.996675335636816088e-04
5.733614754459619503e-03 9.999425513210493353e-04
5.733487908498929517e-03 1.000011593825626127e-03
5.733478216643841940e-03 9.999931712158000204e-04
5.733478188637880675e-03 9.999933206682662650e-04
5.733478174634941242e-03 9.999933953947308645e-04
5.733478167633494944e-03 9.999934327580102186e-04
5.733478164132791745e-03 9.999934514396623640e-04
5.733478162382435808e-03 9.999934607804988451e-04
5.733478161507257406e-03 9.999934654509102551e-04
5.733478161069664736e-03 9.999934677861173696e-04
5.733478160850874472e-03 9.999934689537233121e-04
5.733478160741465463e-03 9.999934695375282349e-04
5.733478160686771366e-03 9.999934698294323226e-04
5.733478160659425185e-03 9.999934699753876190e-04
5.733478160645757299e-03 9.999934700483585452e-04
5.733478160638915549e-03 9.999934700848493209e-04
5.733478160635494675e-03 9.999934701030964435e-04
5.733478160633787707e-03 9.999934701122089459e-04
5.733478160632930754e-03 9.999934701167708349e-04
5.733478160632499675e-03 9.999934701190506953e-04
5.733478160632288906e-03 9.999934701201865055e-04
5.733478160632184822e-03 9.999934701207572295e-04


==> figures/quadrupole/global/quad_global_100_rms_B_abs_rel.txt <==
9.599422113790017974e+00 1.002976744593672809e+00
4.826227036877029697e+00 5.042588423279306120e-01
2.439397206162511100e+00 2.548756205952268927e-01
1.245542143126531665e+00 1.301380217641090464e-01
6.491438523065375943e-01 6.782451902225505869e-02
3.537633116188834692e-01 3.696226402363059216e-02
2.101223790762493659e-01 2.195422362242255288e-02
1.506003492960161505e-01 1.573518137665806671e-02
1.285111098567524035e-01 1.342723062704822938e-02
1.164203793951344851e-01 1.216395442829325442e-02
1.118574638704717544e-01 1.168720717157997746e-02
1.064241736193977939e-01 1.111952052296117342e-02
1.037548507884316351e-01 1.084062157555203826e-02
1.017724716063787838e-01 1.063349658458936572e-02
1.009101559998123870e-01 1.054339923397449447e-02
1.004448946954773630e-01 1.049478732141603116e-02
1.001044536339361218e-01 1.045921700649674740e-02
9.992886535001539727e-02 1.044087100990361699e-02
9.993294855461537507e-02 1.044129763550760183e-02
9.990869468684666910e-02 1.043876351782321334e-02
9.980511897358344819e-02 1.042794161307975323e-02
9.976810172653101383e-02 1.042407393880703456e-02
9.974834142540289772e-02 1.042200932259756442e-02
9.972755433841225259e-02 1.041983742468617809e-02
9.970604852396168505e-02 1.041759043194934696e-02
9.970913559757504929e-02 1.041791297876584754e-02
9.971860367021163907e-02 1.041890223171858254e-02
9.970818560614794213e-02 1.041781372077951739e-02
9.970865807513155932e-02 1.041786308577227239e-02
9.971552655571414014e-02 1.041858072546072121e-02
9.972180711154757238e-02 1.041923693698776701e-02
9.972276130528352767e-02 1.041933663404407545e-02
9.972074958589390026e-02 1.041912644349921382e-02
9.972077453551561610e-02 1.041912905031138273e-02
9.971941528101514740e-02 1.041898703127754934e-02
9.971598965706993112e-02 1.041862911169530274e-02
9.972417806299485599e-02 1.041948466118782814e-02
9.972278761332004082e-02 1.041933938278754267e-02
9.972102489600324915e-02 1.041915520873465915e-02
9.972092855930038413e-02 1.041914514318368311e-02
9.972075022777193709e-02 1.041912651056457924e-02
9.971666431800030317e-02 1.041869960231605295e-02
9.971502586898858822e-02 1.041852841219268258e-02
9.971069840786880856e-02 1.041807626592649791e-02
9.971070865298369001e-02 1.041807733636718192e-02
9.971108499273619030e-02 1.041811665748624063e-02
9.967493701295766784e-02 1.041433980689543057e-02
9.964818136416268846e-02 1.041154429553966566e-02
9.964498169271039651e-02 1.041120998415936104e-02
9.964423842482698912e-02 1.041113232527602142e-02
9.964453830346431396e-02 1.041116365750580260e-02
9.964454211099131598e-02 1.041116405532777414e-02
9.964454401487873869e-02 1.041116425425170876e-02
9.964454496685393181e-02 1.041116435371696423e-02
9.964454544285046567e-02 1.041116440345052699e-02
9.964454568085073793e-02 1.041116442831751740e-02
9.964454579985132510e-02 1.041116444075105944e-02
9.964454585935136888e-02 1.041116444696780531e-02
9.964454588910176547e-02 1.041116445007621641e-02
9.964454590397645029e-02 1.041116445163036905e-02
9.964454591141376494e-02 1.041116445240744190e-02
9.964454591513310922e-02 1.041116445279604945e-02
9.964454591699338504e-02 1.041116445299041827e-02
9.964454591792305804e-02 1.041116445308755238e-02
9.964454591838725617e-02 1.041116445313605351e-02
9.964454591861972299e-02 1.041116445316034311e-02
9.964454591873575517e-02 1.041116445317246536e-02
9.964454591879352841e-02 1.041116445317850220e-02
9.964454591882326850e-02 1.041116445318160909e-02
9.964454591883775691e-02 1.041116445318312350e-02


==> figures/quadrupole/global/quad_global_100_rms_H_abs_rel.txt <==
1.763637627251991091e+01 1.684126423721675536e+00
9.398539120194376650e+00 8.974818767823694587e-01
5.398343706953798282e+00 5.154966723735877610e-01
3.109609973552695639e+00 2.969417437576755137e-01
2.041303332618062072e+00 1.949273948441334336e-01
1.627475779646930576e+00 1.554103247808973354e-01
1.467545003121937031e+00 1.401382732806271125e-01
1.354291786601677039e+00 1.293235383506159131e-01
1.258887108454938009e+00 1.202131895504523207e-01
1.236291831526883822e+00 1.180555295902745994e-01
1.180473028115334166e+00 1.127253007318445577e-01
1.167733506448194625e+00 1.115087829657411822e-01
1.149901204747582062e+00 1.098059473023530880e-01
1.143697486626871429e+00 1.092135441096014625e-01
1.139112573976061249e+00 1.087757232995682499e-01
1.134924738175252301e+00 1.083758200075671946e-01
1.131355984625400213e+00 1.080350338925407661e-01
1.129294174189999111e+00 1.078381482409018488e-01
1.127682856674829148e+00 1.076842808952310909e-01
1.126640468266782547e+00 1.075847415207787788e-01
1.125878825369006631e+00 1.075120109944073810e-01
1.125361167929166184e+00 1.074625790385792534e-01
1.124951890589828141e+00 1.074234964758600808e-01
1.124716201801232662e+00 1.074009901678456003e-01
1.124538194926977486e+00 1.073839920002002263e-01
1.124424448649313346e+00 1.073731301820549239e-01
1.124290795616828209e+00 1.073603674353239279e-01
1.124232697772403533e+00 1.073548195771105995e-01
1.124113941639827585e+00 1.073434793597235481e-01
1.123984783255840725e+00 1.073311458143309804e-01
1.123967687863477227e+00 1.073295133473457924e-01
1.123898869606627660e+00 1.073229417794112073e-01
1.123897536852677792e+00 1.073228145125561250e-01
1.123859751376901306e+00 1.073192063156564457e-01
1.123831790993721880e+00 1.073165363329229016e-01
1.123792697149962327e+00 1.073128031978240055e-01
1.123785538574049170e+00 1.073121196136984923e-01
1.123771403627268128e+00 1.073107698445053132e-01
1.123757680999670772e+00 1.073094594483455511e-01
1.123751169743702816e+00 1.073088376778606329e-01
1.123743653461948711e+00 1.073081199358191518e-01
1.123734773096867867e+00 1.073072719352291260e-01
1.123723896434039027e+00 1.073062333049011607e-01
1.123714059396133669e+00 1.073052939500579867e-01
1.123709022207547203e+00 1.073048129406789369e-01
1.123706276684552696e+00 1.073045507661964520e-01
1.123718367589143341e+00 1.073057053464567812e-01
1.123709962053293987e+00 1.073049026880869006e-01
1.123717340621137373e+00 1.073056072796017418e-01
1.123718575108448414e+00 1.073057251628147246e-01
1.123717611339891453e+00 1.073056331309784756e-01
1.123717614225089978e+00 1.073056334064907968e-01
1.123717615667693126e+00 1.073056335442473391e-01
1.123717616388989260e+00 1.073056336131250899e-01
1.123717616749641213e+00 1.073056336475643330e-01
1.123717616929967189e+00 1.073056336647839476e-01
1.123717617020129955e+00 1.073056336733937410e-01
1.123717617065210339e+00 1.073056336776985475e-01
1.123717617087749865e+00 1.073056336798508814e-01
1.123717617099022847e+00 1.073056336809273537e-01
1.123717617104658339e+00 1.073056336814654926e-01
1.123717617107473643e+00 1.073056336817343331e-01
1.123717617108884070e+00 1.073056336818690171e-01
1.123717617109589284e+00 1.073056336819363521e-01
1.123717617109941003e+00 1.073056336819699502e-01
1.123717617110115752e+00 1.073056336819866313e-01
1.123717617110205458e+00 1.073056336819951939e-01
1.123717617110248757e+00 1.073056336819993295e-01
1.123717617110272071e+00 1.073056336820015638e-01
1.123717617110283840e+00 1.073056336820026879e-01


==> figures/quadrupole/global/quad_global_Brel.txt <==
1.0e+02 1.041116445318312350e-02
1.0e+03 6.254414943782027163e-03
1.0e+04 1.409496815784117875e-03
1.0e+05 3.687560808113470663e-04
1.0e+06 1.679743231983840050e-04


==> figures/quadrupole/global/quad_global_Hrel.txt <==
1.0e+02 1.073056336820026879e-01
1.0e+03 1.105799629908430087e-01
1.0e+04 1.163002375751362623e-02
1.0e+05 4.848381787135969817e-03
1.0e+06 3.261533712586459077e-03


==> figures/quadrupole/global/quad_global_dist.txt <==
1.0e+02 7.951892942705236778e-02
1.0e+03 8.173407414766836743e-02
1.0e+04 8.637255856706889390e-03
1.0e+05 3.587490544899194812e-03
1.0e+06 2.410181078463456607e-03


==> figures/quadrupole/global/quad_global_distX_distY_rmsHabs_rmsHrel_rmsBabs_rmsBrel.txt <==
1.000000000000000000e+02 5.733478160632184822e-03 9.999934701207572295e-04 1.123717617110283840e+00 1.073056336820026879e-01 9.964454591883775691e-02 1.041116445318312350e-02
1.000000000000000000e+03 1.727514931677242606e-03 7.504246134568099509e-05 1.177844732664363958e+00 1.124743204992883217e-01 6.139605681562537720e-02 6.414846275731876657e-03
1.000000000000000000e+04 1.183470545868223287e-03 4.342483903884398030e-05 6.255756672426526777e-01 5.973724391910680692e-02 3.687974912516173848e-02 3.853308072144143257e-03
1.000000000000000000e+05 1.378363114034499796e-03 4.912633388919357972e-05 7.280187246015609182e-01 6.951969906516736186e-02 4.342750061497117203e-02 4.537437011970978096e-03
1.000000000000000000e+06 4.346119024434391535e-04 7.456466326494744875e-06 8.190824735725397154e-01 7.821552543649200329e-02 2.969573127043790076e-02 3.102700092244724348e-03


==> figures/quadrupole/local/BHmat.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.418266676894371248e+00 1.919191919191919060e-02
4.837043256852916251e+00 3.838383838383838120e-02
7.256843405191431451e+00 5.757575757575757180e-02
9.678188350611044655e+00 7.676767676767676241e-02
1.210161076461300844e+01 9.595959595959595301e-02
1.452765875963577002e+01 1.151515151515151436e-01
1.695690004794000671e+01 1.343434343434343203e-01
1.938992630541993734e+01 1.535353535353535248e-01
2.182735778727517939e+01 1.727272727272727293e-01
2.426984824588218359e+01 1.919191919191919060e-01
2.671809020531390289e+01 2.111111111111110827e-01
2.917282065183932716e+01 2.303030303030302872e-01
3.163482720547260385e+01 2.494949494949494917e-01
3.410495484433111812e+01 2.686868686868686407e-01
3.658411326131731300e+01 2.878787878787878451e-01
3.907328494159234822e+01 3.070707070707070496e-01
4.157353405961676884e+01 3.262626262626262541e-01
4.408601630637278390e+01 3.454545454545454586e-01
4.661198977096462670e+01 3.646464646464646076e-01
4.915282701635820217e+01 3.838383838383838120e-01
5.171002850684996588e+01 4.030303030303030165e-01
5.428523756527101796e+01 4.222222222222221655e-01
5.688025706131149661e+01 4.414141414141413700e-01
5.949706805912629903e+01 4.606060606060605744e-01
6.213785068305979564e+01 4.797979797979797789e-01
6.480500749548671990e+01 4.989898989898989834e-01
6.750118972108462856e+01 5.181818181818181879e-01
7.022932669811422102e+01 5.373737373737372813e-01
7.299265899039683347e+01 5.565656565656564858e-01
7.579477565469956346e+01 5.757575757575756903e-01
7.863965622839691605e+01 5.949494949494948948e-01
8.153171808300012913e+01 6.141414141414140992e-01
8.447586988209592107e+01 6.333333333333333037e-01
8.747757198935056522e+01 6.525252525252525082e-01
9.054290479577282724e+01 6.717171717171717127e-01
9.367864607802439991e+01 6.909090909090909172e-01
9.689235866429734756e+01 7.101010101010100106e-01
1.001924898747422077e+02 7.292929292929292151e-01
1.035884844238348990e+02 7.484848484848484196e-01
1.070909127273431238e+02 7.676767676767676241e-01
1.107116168524682678e+02 7.868686868686868285e-01
1.144638766930648757e+02 8.060606060606060330e-01
1.183625993505300755e+02 8.252525252525252375e-01
1.224245351643454569e+02 8.444444444444443310e-01
1.266685243753267400e+02 8.636363636363635354e-01
1.311157790323182439e+02 8.828282828282827399e-01
1.357902054845862096e+02 9.020202020202019444e-01
1.407187736554679702e+02 9.212121212121211489e-01
1.459319402891129016e+02 9.404040404040403534e-01
1.514641345264281540e+02 9.595959595959595578e-01
1.573543155282068255e+02 9.787878787878787623e-01
1.636466134578749916e+02 9.979797979797979668e-01
1.703910670048197744e+02 1.017171717171717171e+00
1.776444728210058202e+02 1.036363636363636376e+00
1.854713648168910822e+02 1.055555555555555580e+00
1.939451442867901960e+02 1.074747474747474563e+00
2.031493853911686926e+02 1.093939393939393767e+00
2.131793447118838003e+02 1.113131313131312972e+00
2.241437085328427088e+02 1.132323232323232176e+00
2.361666173220696123e+02 1.151515151515151381e+00
2.493900137678097337e+02 1.170707070707070585e+00
2.639763688493650307e+02 1.189898989898989790e+00
2.801118500399574600e+02 1.209090909090908994e+00
2.980100071277844336e+02 1.228282828282828198e+00
3.179160646424253400e+02 1.247474747474747403e+00
3.401119258943811019e+02 1.266666666666666607e+00
3.649220126648103815e+02 1.285858585858585812e+00
3.927200872079777128e+02 1.305050505050505016e+00
4.239372301569876527e+02 1.324242424242424221e+00
4.590711800043729340e+02 1.343434343434343425e+00
4.986972780875233298e+02 1.362626262626262630e+00
5.434813086803501392e+02 1.381818181818181834e+00
5.941945783685665674e+02 1.401010101010100817e+00
6.517316441689754356e+02 1.420202020202020021e+00
7.171311780234599382e+02 1.439393939393939226e+00
7.916005489959109127e+02 1.458585858585858430e+00
8.765448169247321175e+02 1.477777777777777635e+00
9.736009663169407986e+02 1.496969696969696839e+00
1.084678371626815533e+03 1.516161616161616044e+00
1.212006680474244831e+03 1.535353535353535248e+00
1.358192536800515427e+03 1.554545454545454453e+00
1.526286849929230812e+03 1.573737373737373657e+00
1.719864658358987526e+03 1.592929292929292862e+00
1.943120051510509256e+03 1.612121212121212066e+00
2.200979114039530032e+03 1.631313131313131271e+00
2.499234464612960437e+03 1.650505050505050475e+00
2.844705697378590685e+03 1.669696969696969679e+00
3.245430928112209131e+03 1.688888888888888662e+00
3.710895733016969643e+03 1.708080808080807866e+00
4.252307089142997029e+03 1.727272727272727071e+00
4.882921533974759768e+03 1.746464646464646275e+00
5.618438722624082402e+03 1.765656565656565480e+00
6.477473954021821555e+03 1.784848484848484684e+00
7.482126160896204055e+03 1.804040404040403889e+00
8.658661433635648791e+03 1.823232323232323093e+00
1.003833652551498199e+04 1.842424242424242298e+00
1.165839215202744708e+04 1.861616161616161502e+00
1.356325248038578138e+04 1.880808080808080707e+00
1.580597529207400839e+04 1.899999999999999911e+00


==> figures/quadrupole/local/quad_local_1000000_distance_error.txt <==
1.375444580628231828e+00
7.231248101651109872e-01
4.001162065799943601e-01
2.444728187368083450e-01
1.686598291514997960e-01
1.364512529928767759e-01
1.172118991807074018e-01
1.099684315837250598e-01
1.067373308046520447e-01
1.027571482663185293e-01
1.004775847661729254e-01
9.845489773523177779e-02
9.724680228828840034e-02
9.614585665514716051e-02
9.514392964759127436e-02
9.424212515550471625e-02
9.340737809761373578e-02
9.260980657980950881e-02
9.186898624949013659e-02
9.117359497215907216e-02
8.512412768868221624e-02
5.933993603679175305e-02
5.430246709537250166e-02
5.028959273405403385e-02
4.685479421703945407e-02
4.375362186472015608e-02
4.083694088447550191e-02
3.838173832839623240e-02
3.600773842290885124e-02
3.462535126528003965e-02
3.239410075216116874e-02
3.261865569744482746e-02
3.004825955638721485e-02
2.836321745997532479e-02
2.690265754837231627e-02
2.462413037324164000e-02
2.296233923808947003e-02
2.168685781640235580e-02
2.064618927142680346e-02
1.948932823453576255e-02
1.838489359682962329e-02
1.739365152865707947e-02
1.651757550652827727e-02
1.554996932624975146e-02
1.474744803972770704e-02
1.398804435633080497e-02
1.326920385041921967e-02
1.261544810578097559e-02
1.194375503939033682e-02
1.129559294980633094e-02
1.073179085163555868e-02
1.020262644640064671e-02
9.398721353005576665e-03
8.921352654686723685e-03
8.484875796362163075e-03
8.076716516757250983e-03
7.658229856999942270e-03
7.291877822665284413e-03
6.967116973060728108e-03
6.675291800312035256e-03
6.402017920773924418e-03
6.152234661100749145e-03
5.897247495256170702e-03
5.658327327723222146e-03
5.461957918739129836e-03
5.261341360240759206e-03
5.085022629612090568e-03
4.890526986483076724e-03
4.740161232612731708e-03
4.597904503754930879e-03
4.460191053572742231e-03
4.333209790665371042e-03
4.179738015148527948e-03
4.049628287046238770e-03
3.934565097946597124e-03
3.822457307310073247e-03
3.687366139067466825e-03
3.576102876874843409e-03
3.452389613876068620e-03
3.330067790535158091e-03
3.232213196590822887e-03
3.137068789367878589e-03
3.007226716186270441e-03
2.917926869842016498e-03
2.814476536992658456e-03
2.731903870657823551e-03
2.652355249363299878e-03
2.562576593036984974e-03
2.485067310003106610e-03
2.361428294099125746e-03
2.293946645116555494e-03
2.231499164229732747e-03
2.173829734981412055e-03
2.119430246946514291e-03
2.066508033891186619e-03
2.014831046481029442e-03
1.959756844713992762e-03
1.886210256135088543e-03
1.836193487724252765e-03
1.773982346187006048e-03
1.720508962987644637e-03
1.669143707260327663e-03
1.616525583215706798e-03
1.566247087447950352e-03
1.501259822057395043e-03
1.446089759514750583e-03
1.394858946085049400e-03
1.335371348618698490e-03
1.283298395739336040e-03
1.230677128901316386e-03
1.178768853431379129e-03
1.126999306248608560e-03
1.075425082754972441e-03
1.024276719058865148e-03
9.736461420048966604e-04
9.240481369975245577e-04
8.745264776791188436e-04
8.274189934169735861e-04
7.821102395394462529e-04
7.382094433687595453e-04
6.945589776016341524e-04
6.516070583464862905e-04
6.096808604423499967e-04
5.684916217446795740e-04
5.280940259136872143e-04
4.887606751129998763e-04
4.424867113656370419e-04
4.053763502044507145e-04
3.707081108557606355e-04
3.392003941045533045e-04
3.118712167381521884e-04
2.907125489542585059e-04
2.710067046692162755e-04
2.567530251519036986e-04
2.435055025964994195e-04
2.310140525381608684e-04
2.192855585829524604e-04
2.082718514532536319e-04
1.976670556754279485e-04
1.875590231523117848e-04
1.780121513148397161e-04
1.691961972970113946e-04
1.609431425167540748e-04
1.532114649483537917e-04
1.460427782969561889e-04
1.395526698126619951e-04
1.336347078747118517e-04
1.281859881409840019e-04
1.230657992045093769e-04
1.181264592398982121e-04
1.132453576408843732e-04
1.083902502956546560e-04
1.035520331980699583e-04
9.872842121130866459e-05
9.391825953522748790e-05
8.911855631501664594e-05
8.433026396815445074e-05
7.955422626074504819e-05
7.478903796519078358e-05
7.003229817678770046e-05
6.528617011112161173e-05
6.054917729045998124e-05
5.582118908016781619e-05
5.110168738511073613e-05
4.639030334340037414e-05
4.168481695676909610e-05
3.698778526861159387e-05
3.229774667143786728e-05
2.761544683244221426e-05
2.293850521460712475e-05
1.826710033595231155e-05
1.360541358392027593e-05
8.952675397937293061e-06
4.514181761129496226e-06
2.339589190868982510e-06
1.324287146517109305e-06
9.086040928180540350e-07
7.705170805109213692e-07
7.320777886695440202e-07
7.220850383268801548e-07
7.196005904871834745e-07
7.189621990771264890e-07
7.188113391756859118e-07
7.187696617100390905e-07
7.187614193892053107e-07
7.187591044776599753e-07
7.187579937290755468e-07


==> figures/quadrupole/local/quad_local_1000000_distance_error_x_y.txt <==
1.451913085825527749e-01 1.784635370282286582e+00
1.036805990996524374e-01 4.064180543831046322e-01
6.815112177676371785e-02 1.585098427195384962e-01
4.114768054326231606e-02 6.678535603872089166e-02
2.691439643030286294e-02 2.762371458235634084e-02
1.846523938545833327e-02 1.318589859026517673e-02
1.438497071215687380e-02 6.840075191608745511e-03
1.161088342236682447e-02 3.083483371199435483e-03
1.026630208071482864e-02 1.718328882281622413e-03
9.262858833725916979e-03 1.381516913673165288e-03
8.284750750036767517e-03 9.776306642117382935e-04
7.549962488015095688e-03 7.501372189209371552e-04
7.101380311533605355e-03 6.136239006474608973e-04
6.676778993526500186e-03 5.283294717568617817e-04
6.295255073446663283e-03 4.698778161651733691e-04
6.034925594726977746e-03 4.244495728766853543e-04
5.771535162130834312e-03 3.909042380500646016e-04
5.479797665959594555e-03 3.578348179279697825e-04
5.225552562982255060e-03 3.295837754655721189e-04
2.620663897296882094e-01 3.071438589633529838e-04
3.198789371962586919e-02 2.136526956775210151e-02
2.621235560506832152e-02 2.039436074680742172e-02
2.419646726775221551e-02 1.784733361816422115e-02
2.250549772370189980e-02 1.585483327913289608e-02
2.102604073324444711e-02 1.414860472925325366e-02
1.967112952520158609e-02 1.269203087942140720e-02
1.839453763978820752e-02 1.142556324713182164e-02
1.725765631041240727e-02 1.030519435363961081e-02
1.618171465636692591e-02 9.305257773965933815e-03
2.163394896283486052e-02 8.245838163673907886e-03
2.147088197708357793e-02 7.232598518495803389e-03
1.382458318549382136e-02 6.706361341566892051e-03
1.287294138445925148e-02 6.081519796411138067e-03
1.255207877110166986e-02 5.490155550619374783e-03
1.206157999659698138e-02 4.617059600228766610e-03
1.129430631856059679e-02 4.185536217102069946e-03
1.062643315701270776e-02 3.742629451742203461e-03
9.670616189373423127e-03 3.397398664062874392e-03
9.374915153939331058e-03 3.088632566655776998e-03
8.810446728516448112e-03 2.764825627080711411e-03
8.279166256174379582e-03 2.476007598667368838e-03
7.769005632379119390e-03 2.220418286722789653e-03
6.928290725581638318e-03 1.990931773971536638e-03
6.452584717949912119e-03 1.775170831795535187e-03
6.027860386013410808e-03 1.592318290444946858e-03
5.630860727233693089e-03 1.425697453901074788e-03
5.260289826301256175e-03 1.275462637430888231e-03
4.913914659346566190e-03 1.130639658049402418e-03
4.590422783440609514e-03 1.011887396617964108e-03
4.283764549043779860e-03 9.079578180442879429e-04
3.999494841079483977e-03 8.170299914002717052e-04
3.734611069515673693e-03 7.342684444637574085e-04
3.445391352572269462e-03 6.755956154777358058e-04
3.212309306226630422e-03 6.083249368918259865e-04
2.994828006417226286e-03 5.488504856262793477e-04
2.792670761074467906e-03 4.961084104877810149e-04
2.604544523193480596e-03 4.483396623261469080e-04
2.429693715166981322e-03 4.066256301323386462e-04
2.266249725128937492e-03 3.700298009078399576e-04
2.116124853648244583e-03 3.364111147215675338e-04
1.976175740548609134e-03 3.058517461314140280e-04
1.847295549406995259e-03 2.773854841658302591e-04
1.728163244630829057e-03 2.501441816344672281e-04
1.615032126306401939e-03 2.253593889654170127e-04
1.509832757990373173e-03 2.027034866570151289e-04
1.407628486009872282e-03 1.803945493437382854e-04
1.314488093799634450e-03 1.613973837504591711e-04
1.229954208236289656e-03 1.431882911080685711e-04
1.151897276725179046e-03 1.274293919766392462e-04
1.078978043959661400e-03 1.134091772753141500e-04
1.009746352080953969e-03 1.009221705048802143e-04
9.461233145492793043e-04 8.974974798890816819e-05
8.802819855906029566e-04 7.996052287291579544e-05
8.232901182388932450e-04 7.055842669253723073e-05
7.713382808027849889e-04 6.246379562379990378e-05
7.228848739716765229e-04 5.517762072211462859e-05
6.721173317327412819e-04 4.872249774664489096e-05
6.293619534101866763e-04 4.298555778779516236e-05
5.866934457547274022e-04 3.800080528538775224e-05
5.457712089910608019e-04 3.371480349103623392e-05
5.110598845542574376e-04 3.000087171318304929e-05
4.786338232437480295e-04 2.678507553433678620e-05
4.423388461032406039e-04 2.412654853259165889e-05
4.139394866248773792e-04 2.169596939157399942e-05
3.840545304109592873e-04 1.968789032233238869e-05
3.592239613548711295e-04 1.773700649498672797e-05
3.361119404611629877e-04 1.599795990129199692e-05
3.122861026775505962e-04 1.448903716217459935e-05
2.913266685210425151e-04 1.311585761543107302e-05
2.647602740909146845e-04 1.205959555366317934e-05
2.470700037129269972e-04 1.095189858691505040e-05
2.306877267307862081e-04 9.990989647226133195e-06
2.154750812893640403e-04 9.158166904863000420e-06
2.013230797151886297e-04 8.428319440917102532e-06
1.881648011794719369e-04 7.772588749921971303e-06
1.758628110689593811e-04 7.166052544388288055e-06
1.638657871275304902e-04 6.602493034090081773e-06
1.507471225175498284e-04 6.132007768647400965e-06
1.405151769914736069e-04 5.729889774492663524e-06
1.295045467371244447e-04 5.398670634021590517e-06
1.200391111850444956e-04 5.066435058779880397e-06
1.115802187822133193e-04 4.705532127507505994e-06
1.033616185787530683e-04 4.406857689528863064e-06
9.593066945373074340e-05 4.126309558378726999e-06
8.726787850414704920e-05 3.938113515851251637e-06
8.011336838628127478e-05 3.718594471070393752e-06
7.387799841828694063e-05 3.490560926532419090e-06
6.719233243524520122e-05 3.298927756790277266e-06
6.167817690311531325e-05 3.087937405200620348e-06
5.646248275841920735e-05 2.889113114082557265e-06
5.167017038884517553e-05 2.694831723575536866e-06
4.721650489925068050e-05 2.505927386257623417e-06
4.308437818566360152e-05 2.320951117643960096e-06
3.925583143489325361e-05 2.141994447996761125e-06
3.571624729410122060e-05 1.966408817814992696e-06
3.245310140385552984e-05 1.801416991626719185e-06
2.936383381668785834e-05 1.648172458555555771e-06
2.661004841215020863e-05 1.502189267152649652e-06
2.410330734885788098e-05 1.365396755794000074e-06
2.182094634263149390e-05 1.237713778284216430e-06
1.974297607213143339e-05 1.109792366964953479e-06
1.784857292754653301e-05 9.852031028593080797e-07
1.612266630277826379e-05 8.712307067237638389e-07
1.454917766661303041e-05 7.628646267895208283e-07
1.311810053910179745e-05 6.596507102337332779e-07
1.182104057500016464e-05 5.626043694713218369e-07
1.027646230025882429e-05 4.925971326625652942e-07
9.182556879269312364e-06 4.104757049693843028e-07
8.210160427120289154e-06 3.367189664381013965e-07
7.353108564548475112e-06 2.733132988115360755e-07
6.607386717627158054e-06 2.226366829320334131e-07
5.950668778662774987e-06 1.886256646659142842e-07
5.266075029201646586e-06 1.703827363926681091e-07
4.723887829393310851e-06 1.539598007570890061e-07
4.236474026325701555e-06 1.398144789672686097e-07
3.800965426667581665e-06 1.273376904729503080e-07
3.413635465752951331e-06 1.163333940587565712e-07
3.070647908814302342e-06 1.061366730420917516e-07
2.767490298214693984e-06 9.587467296415947659e-08
2.499833017724282624e-06 8.603111022708435820e-08
2.263733279623626040e-06 7.681877848278986387e-08
2.054752338557580518e-06 6.867975897324429666e-08
1.868952922667829920e-06 6.139897854782706108e-08
1.704458971645163480e-06 5.487830636357898801e-08
1.559682078174871508e-06 4.913136888424772016e-08
1.431713566487218293e-06 4.415070637029026161e-08
1.317272732378321601e-06 3.989099276881384898e-08
1.212735916497233858e-06 3.629979787573115699e-08
1.115569913683323692e-06 3.320081455923636515e-08
1.024099034559986354e-06 3.041581727611344806e-08
9.372441423130838488e-07 2.781891651092918738e-08
8.546836360720682980e-07 2.537058910846048177e-08
7.762911306956940945e-07 2.305081645100109133e-08
7.019707777155156153e-07 2.086730414083929336e-08
6.316665940794546258e-07 1.880550968475416530e-08
5.653093362534714309e-07 1.687243350163862628e-08
5.028530833529837685e-07 1.505690418454306120e-08
4.442520112031175612e-07 1.335212173768415185e-08
3.894516556653039919e-07 1.176392324960936049e-08
3.384099523222013362e-07 1.028938116078900797e-08
2.910979163605285792e-07 8.915809364865886323e-09
2.474717786902213368e-07 7.648636964000010802e-09
2.074976439087761152e-07 6.486300595406120959e-09
1.711484876618274576e-07 5.423148755317211532e-09
1.383949551183234998e-07 4.458529090305975957e-09
1.092061630206952261e-07 3.595716308256892190e-09
8.356372478114983563e-08 2.827785334237448058e-09
6.144649867816266171e-08 2.152734086663136959e-09
4.283150176552506355e-08 1.572429061071919024e-09
2.770043252482751551e-08 1.085946585576594254e-09
1.603854785142050521e-08 6.906053221688991993e-10
7.832298197961692323e-09 3.842390094778201045e-10
3.059172702041106549e-09 1.693713548999719624e-10
7.633839907571555288e-10 4.656786809765009709e-11
1.913241437758221949e-10 1.552417125315728781e-11
4.868849944994695066e-11 7.580770599119246681e-12
1.317944671767875655e-11 5.499057804738970376e-12
4.356184580956604673e-12 4.927821144563536528e-12
2.181848469563985469e-12 4.759981498663060991e-12
1.646749716404639703e-12 4.704893097562421046e-12
1.520702612503719552e-12 4.684965939572154134e-12
1.491428910069474381e-12 4.676594393614946488e-12
1.485922439202516210e-12 4.673069749875094774e-12
1.485224883776605205e-12 4.671234063703980366e-12
1.485403928782030467e-12 4.670524279559241639e-12
1.485573287403550235e-12 4.670174634866520606e-12
1.485849307681619195e-12 4.669828488778786532e-12


==> figures/quadrupole/local/quad_local_1000000_rms_B_abs_rel.txt <==
9.609803019865777785e+00 1.004061373153431580e+00
4.831573720226225888e+00 5.048174800246983951e-01
2.445244022212570645e+00 2.554865136738532216e-01
1.249155098803507613e+00 1.305155143340054058e-01
6.495933207099329199e-01 6.787148084461179509e-02
3.575308372939620116e-01 3.735590653585380699e-02
2.095332121254030178e-01 2.189266567201914732e-02
1.494956930603146272e-01 1.561976354191284624e-02
1.262348980521756370e-01 1.318940511227265945e-02
1.163298441625718882e-01 1.215449503253481466e-02
1.086032305543360721e-01 1.134719500221435806e-02
1.036759276234159588e-01 1.083237544383888577e-02
1.000075215117321448e-01 1.044908924430207851e-02
9.699291517480562730e-02 1.013411402869003608e-02
9.467144909414139387e-02 9.891560209859168867e-03
9.273628421528141985e-02 9.689368312529979613e-03
9.094589059824090271e-02 9.502302555833964590e-03
8.915803888961808255e-02 9.315502385440918576e-03
8.773335868174879371e-02 9.166647475214284579e-03
8.597374429981348432e-02 8.982797626378239905e-03
8.529779559169479997e-02 8.912172454701784360e-03
9.025687228147284691e-02 9.430311831796036812e-03
9.100633479568583095e-02 9.508617948954953270e-03
9.004506620638325076e-02 9.408181690506245767e-03
8.825289677241741904e-02 9.220930391070508020e-03
8.600761349188064397e-02 8.986336382315718296e-03
8.353942378652334799e-02 8.728452434055681414e-03
8.094838667778293806e-02 8.457733016403172488e-03
7.833088418420522392e-02 8.184248415053779410e-03
7.493497585928864113e-02 7.829433610965679316e-03
7.282844914901974442e-02 7.609337309623749254e-03
6.897336734485445819e-02 7.206546667411078098e-03
6.653914557719586842e-02 6.952211792331672302e-03
6.343854210682960126e-02 6.628251335324954370e-03
6.046159548649134713e-02 6.317210921151819938e-03
5.825017824725006038e-02 6.086155339132325731e-03
5.593381122705299441e-02 5.844134285608288716e-03
5.384093890820083189e-02 5.625464636505443997e-03
5.116109320886787909e-02 5.345466227885706939e-03
4.908822254339262336e-02 5.128886412207484327e-03
4.699484905919465438e-02 4.910164399828904208e-03
4.493080855844181626e-02 4.694507186549299119e-03
4.293479065407971446e-02 4.485957180503426928e-03
4.096818209169623970e-02 4.280479951727761065e-03
3.907910722709323492e-02 4.083103678913230575e-03
3.717730524436525102e-02 3.884397638186242938e-03
3.533353435741041354e-02 3.691754862396853798e-03
3.350918582960263348e-02 3.501141393613525603e-03
3.179276185147380390e-02 3.321804209195610303e-03
3.018215363619935684e-02 3.153522976698167404e-03
2.860698439393449463e-02 2.988944515613374368e-03
2.709220062348065630e-02 2.830675311817180961e-03
2.588805598921060935e-02 2.704862627367650169e-03
2.453486949994410776e-02 2.563477597753945070e-03
2.323446414607359053e-02 2.427607301290621387e-03
2.199195888224973403e-02 2.297786581889156229e-03
2.077363071094891211e-02 2.170491958461495154e-03
1.964776762284149020e-02 2.052858367440844965e-03
1.858421459396984721e-02 1.941735120441629315e-03
1.755791198752430782e-02 1.834503910585566500e-03
1.659027092480360593e-02 1.733401836781709978e-03
1.564086414601020131e-02 1.634204936280642421e-03
1.472088395475494235e-02 1.538082614918158137e-03
1.384684489571916602e-02 1.446760362423387151e-03
1.301181781317898266e-02 1.359514199585045140e-03
1.223432191561164666e-02 1.278279069487287672e-03
1.148425247513276681e-02 1.199909538830855023e-03
1.078125350660178068e-02 1.126458073883082481e-03
1.009661762867004008e-02 1.054925240349950406e-03
9.456865064961598663e-03 9.880819516511465863e-04
8.851359057467866887e-03 9.248168470407817704e-04
8.283785414667605915e-03 8.655150309704992464e-04
7.768162400205871378e-03 8.116411741536930843e-04
7.268596003632612872e-03 7.594449614854687858e-04
6.786161924179564230e-03 7.090387852849492061e-04
6.326229796068390948e-03 6.609836812256846645e-04
5.929079549142585864e-03 6.194882185765325944e-04
5.529722899637909243e-03 5.777622242922898213e-04
5.169956085853456146e-03 5.401726961493395675e-04
4.853812601536873148e-03 5.071410658110048816e-04
4.524180632619946053e-03 4.727001176810792884e-04
4.213951005318008688e-03 4.402863850647357048e-04
3.986254754299847249e-03 4.164959899872747911e-04
3.712720594648438212e-03 3.879163111555436905e-04
3.495027249940213434e-03 3.651710500755557531e-04
3.259226644606931685e-03 3.405338874727522561e-04
3.038098009060663605e-03 3.174296967842284460e-04
2.854381780285055337e-03 2.982344678545949409e-04
2.670648289169423074e-03 2.790374353033062507e-04
2.574032407829919544e-03 2.689427149135509808e-04
2.404102821347065856e-03 2.511879561957441041e-04
2.247707220968936988e-03 2.348472694047454702e-04
2.102584995855621714e-03 2.196844590618970494e-04
1.967248477358036346e-03 2.055440890335436086e-04
1.837896369865726258e-03 1.920289884221646577e-04
1.713256192169514049e-03 1.790062045306490093e-04
1.608669183025038989e-03 1.680786365255059682e-04
1.519885373562064211e-03 1.588022347658752938e-04
1.434354558157213471e-03 1.498657156941736056e-04
1.367275343330128911e-03 1.428570758281842040e-04
1.296702691250023855e-03 1.354834310398210680e-04
1.218525471644237588e-03 1.273152379660987812e-04
1.154841536834592172e-03 1.206613472567261163e-04
1.093535515449590208e-03 1.142559081559298075e-04
1.063583536468089025e-03 1.111264345254444274e-04
1.019692782222595285e-03 1.065405953687656606e-04
9.755109343554020391e-04 1.019243418673895627e-04
9.528954619139502757e-04 9.956140869725734290e-05
9.149727308673601296e-04 9.559912670982702884e-05
8.810126112691354884e-04 9.205087038805233692e-05
8.485344788810525061e-04 8.865745658595621957e-05
8.172372491872870789e-04 8.538742707991340023e-05
7.862202869041900934e-04 8.214668076319549912e-05
7.556333987568567652e-04 7.895086989691503445e-05
7.228933414996234529e-04 7.553008938987828842e-05
6.911648606086128821e-04 7.221500145044356463e-05
6.615870896030569010e-04 6.912462620453440438e-05
6.291178071421826270e-04 6.573213706968141098e-05
5.947196688293002751e-04 6.213811522376467297e-05
5.647729919968003023e-04 5.900919557789226395e-05
5.347129834731626213e-04 5.586843469311098231e-05
5.095035326475055469e-04 5.323447479194261099e-05
4.865131642598184160e-04 5.083237135601112450e-05
4.627262947891333717e-04 4.834704707055131049e-05
4.376378394581891570e-04 4.572572914573933792e-05
4.109385502884629242e-04 4.293610641460137074e-05
3.914000422259079101e-04 4.089466381748428295e-05
3.611270540206023769e-04 3.773165016943749581e-05
3.282251383003606613e-04 3.429395819914924244e-05
2.940302666952474583e-04 3.072117427551843399e-05
2.611850114408360043e-04 2.728940236259321431e-05
2.355888798707663422e-04 2.461504088416001753e-05
2.226355735047801229e-04 2.326164013808615415e-05
2.085737169161169769e-04 2.179241470169453800e-05
1.960115659652432625e-04 2.047988306005521571e-05
1.846939692326252450e-04 1.929738621879239241e-05
1.746191549188055023e-04 1.824473905492357635e-05
1.650494285736624103e-04 1.724486501432735471e-05
1.548798421447317359e-04 1.618231577235785203e-05
1.445574347343774762e-04 1.510379933063018153e-05
1.342997528703035578e-04 1.403204561033831993e-05
1.248891722950717269e-04 1.304879960258921850e-05
1.159301777147189407e-04 1.211273666957929601e-05
1.074117693174626587e-04 1.122270751760294959e-05
9.947984516179792858e-05 1.039395601842842868e-05
9.233224157686347649e-05 9.647152711908008968e-06
8.609691775876415082e-05 8.995667163045577687e-06
8.103317798424097417e-05 8.466592269336632259e-06
7.688784171509697931e-05 8.033474960066584462e-06
7.331492303239144244e-05 7.660165576793401794e-06
6.992104768658250348e-05 7.305563184529996404e-06
6.661839456040549799e-05 6.960491966518175341e-06
6.337099758736851785e-05 6.621194079019192535e-06
6.016860444567924941e-05 6.286598328349312948e-06
5.700179369118593345e-05 5.955720333441357065e-06
5.389857462011759268e-05 5.631486590538236130e-06
5.083500848647697356e-05 5.311395906834240903e-06
4.778847035006623137e-05 4.993084359939330114e-06
4.477865873517667360e-05 4.678610111431646636e-06
4.182405054001672940e-05 4.369903683690101665e-06
3.887703441300535749e-05 4.061990498261075326e-06
3.596750246050460970e-05 3.757993773102135681e-06
3.307999719511347039e-05 3.456298463035635824e-06
3.020489825887746397e-05 3.155899403876833884e-06
2.735496089217628857e-05 2.858129301836675100e-06
2.454894968108174951e-05 2.564948737794806034e-06
2.175533767256815769e-05 2.273063680054543266e-06
1.896838485776452512e-05 1.981874395075355022e-06
1.619424869030833790e-05 1.692024232293396204e-06
1.345217289461504827e-05 1.405523834416036948e-06
1.074362245924908209e-05 1.122526267892882356e-06
8.013353197493171972e-06 8.372594524992475636e-07
5.345723210997818825e-06 5.585373786160718269e-07
2.875354797529622027e-06 3.004257923229756012e-07
1.763250990869299969e-06 1.842298127699922391e-07
1.334647799209014657e-06 1.394480510349447070e-07
1.195085846472241523e-06 1.248661948184146853e-07
1.152769261713119141e-06 1.204448296652919758e-07
1.139543106587753557e-06 1.190629208530861356e-07
1.134956295155389359e-06 1.185836768794422551e-07
1.133212128973730611e-06 1.184014411054369151e-07
1.132450413270189715e-06 1.183218547378840356e-07
1.132121397223111378e-06 1.182874781431363449e-07
1.131947452279013172e-06 1.182693038476733430e-07
1.131879643390096230e-06 1.182622189692448069e-07
1.131846118418470183e-06 1.182587161785032890e-07
1.131812845795080623e-06 1.182552397538710782e-07


==> figures/quadrupole/local/quad_local_1000000_rms_H_abs_rel.txt <==
1.698293928173852052e+01 1.621728656436181026e+00
9.049910258445134303e+00 8.641907364102537903e-01
5.122732218238630786e+00 4.891780804103555425e-01
3.235551207776737215e+00 3.089680782560675354e-01
2.302895482114851067e+00 2.199072571694877520e-01
1.902516906698236143e+00 1.816744519757244880e-01
1.649619089357119872e+00 1.575248256520138945e-01
1.552931737519412714e+00 1.482919922426203518e-01
1.509000718145762754e+00 1.440969473306180637e-01
1.453156284307825619e+00 1.387642709808404040e-01
1.421322055461976319e+00 1.357243683869251982e-01
1.392916536554861917e+00 1.330118789144967562e-01
1.376000945284399313e+00 1.313965814298399815e-01
1.360558536106786010e+00 1.299219605133843103e-01
1.346473080668460831e+00 1.285769173294962764e-01
1.333783345003198839e+00 1.273651537101630482e-01
1.322036410789718897e+00 1.262434197439022410e-01
1.310817201809917565e+00 1.251720791235742813e-01
1.300379683618729354e+00 1.241753834355125014e-01
1.290610060900094780e+00 1.232424661788149994e-01
1.204631163772641678e+00 1.150322006289463406e-01
8.369972742488482886e-01 7.992623906203927264e-02
7.649893096375605106e-01 7.305008071485982746e-02
7.077481890472508974e-01 6.758403246209110371e-02
6.588396191181248307e-01 6.291367310417569914e-02
6.147407006651366412e-01 5.870259523440119614e-02
5.732948674789968280e-01 5.474486481725775872e-02
5.384672532285987856e-01 5.141911895382476894e-02
5.047968243403095912e-01 4.820387461379757599e-02
4.854771250185538345e-01 4.635900491815472813e-02
4.537645277348171802e-01 4.333071712109730356e-02
4.575884655390202727e-01 4.369587119805817821e-02
4.210665669950934276e-01 4.020833535555366073e-02
3.973538643055872233e-01 3.794397058128433364e-02
3.768457991726905654e-01 3.598562189014577889e-02
3.444493622575588998e-01 3.289203312791134926e-02
3.209265081977111245e-01 3.064579730988420056e-02
3.029216214506731952e-01 2.892648121806041042e-02
2.884026695321053047e-01 2.754004274606522071e-02
2.721006848212834117e-01 2.598333955566095241e-02
2.565559536972676913e-01 2.449894774914257792e-02
2.426369381281934245e-01 2.316979818066821142e-02
2.303662949197231302e-01 2.199805438567755192e-02
2.167683944127439255e-01 2.069956861983320712e-02
2.055384527958821206e-01 1.962720312243352791e-02
1.949334269892190885e-01 1.861451185812429757e-02
1.849031248548854145e-01 1.765670189754504210e-02
1.758091358552453798e-01 1.678830201002439598e-02
1.664354845230054669e-01 1.589319670883071120e-02
1.573814292968277184e-01 1.502861016267042008e-02
1.495391316960183459e-01 1.427973633461588482e-02
1.421855377779641938e-01 1.357752962075649099e-02
1.308014400607172834e-01 1.249044350512862507e-02
1.241655049220831836e-01 1.185676720221994114e-02
1.181104353019120784e-01 1.127855869797671044e-02
1.124532954981646710e-01 1.073834916292479291e-02
1.066420327000479618e-01 1.018342217099229771e-02
1.015661678084291697e-01 9.698719528276739804e-03
9.707895463061262664e-02 9.270228200757948608e-03
9.305980938053079465e-02 8.886433445426890690e-03
8.929670886342079561e-02 8.527088820541534400e-03
8.586825839976219843e-02 8.199700476754327727e-03
8.235837097682748020e-02 7.864535584493377932e-03
7.907083952071741750e-02 7.550603827283250934e-03
7.638795426416369883e-02 7.294410724881844957e-03
7.363264289726097200e-02 7.031301534712669325e-03
7.122072627645865961e-02 6.800983670649187254e-03
6.853863140433887058e-02 6.544866043350461120e-03
6.648591039603136965e-02 6.348848355975201391e-03
6.454084471643846410e-02 6.163110852065134884e-03
6.265413194040407585e-02 5.982945562382369770e-03
6.091412283992674731e-02 5.816789246688649703e-03
5.878648613079059254e-02 5.613617736477700439e-03
5.699000743473155162e-02 5.442069046716512502e-03
5.540522663471469239e-02 5.290735735390317621e-03
5.385854327564994215e-02 5.143040411028803639e-03
5.197519845963156221e-02 4.963196733358016255e-03
5.043154923447677740e-02 4.815791143407467147e-03
4.870507567481267841e-02 4.650927358650413200e-03
4.699332713778835852e-02 4.487469690395659051e-03
4.563134808307876822e-02 4.357412082236896723e-03
4.430532694107780500e-02 4.230788153990533949e-03
4.247658052082022712e-02 4.056158166454996300e-03
4.122950173223079856e-02 3.937072572687144896e-03
3.977543335192870039e-02 3.798221204167604326e-03
3.861995760048555354e-02 3.687882934281223532e-03
3.750584543044330199e-02 3.581494540454447859e-03
3.624278379342296685e-02 3.460882718341674966e-03
3.515409709000030802e-02 3.356922243918967954e-03
3.340230873430322794e-02 3.189641107873220343e-03
3.245506618058806303e-02 3.099187366711495147e-03
3.157815617335439640e-02 3.015449795478718827e-03
3.076814189753620393e-02 2.938100207081539329e-03
3.000371587641476046e-02 2.865103915708634708e-03
2.925967247856883779e-02 2.794053994378682161e-03
2.853281162795276785e-02 2.724644862594694048e-03
2.775629195466062724e-02 2.650493728590556670e-03
2.671627359202411595e-02 2.551180673651882221e-03
2.601036986964704728e-02 2.483772772329710578e-03
2.513013811538728284e-02 2.399718002038968723e-03
2.437421666474644602e-02 2.327533826014901563e-03
2.364859855092285579e-02 2.258243365200369134e-03
2.290438774374891143e-02 2.187177457679799226e-03
2.219326228241545393e-02 2.119270923961814098e-03
2.127164630881120053e-02 2.031264306860469399e-03
2.049017050116152053e-02 1.956639903478197239e-03
1.976466183001996182e-02 1.887359893524422332e-03
1.892079672485218536e-02 1.806777834052028043e-03
1.818301665600540601e-02 1.736326008255133398e-03
1.743724809086092536e-02 1.665111347877434042e-03
1.670153164930582648e-02 1.594856581226757010e-03
1.596772406813151343e-02 1.524784094776774051e-03
1.523667429688580974e-02 1.454974956108705600e-03
1.451164899601103606e-02 1.385741103972509217e-03
1.379408909692187574e-02 1.317220135266365406e-03
1.309114347346552847e-02 1.250094707649641564e-03
1.238916561513186618e-02 1.183061693507765763e-03
1.172163780642039230e-02 1.119318370965271961e-03
1.107976820023038461e-02 1.058025192158877333e-03
1.045766239621270105e-02 9.986192911558874463e-04
9.839118133266827257e-03 9.395534875365958195e-04
9.230231138538774402e-03 8.814098722589048520e-04
8.635786463511983466e-03 8.246453777174067665e-04
8.051847314233334663e-03 7.688840730168456684e-04
7.479222867861226240e-03 7.142032278079068217e-04
6.921809932046541630e-03 6.609749546284271341e-04
6.265299966247600376e-03 5.982837439310589173e-04
5.739683358573747715e-03 5.480917541451659197e-04
5.248945784919671446e-03 5.012304203806076811e-04
4.803210078789084229e-03 4.586663885698084799e-04
4.416769179115371917e-03 4.217645148350468638e-04
4.117575001582518893e-03 3.931939733348707245e-04
3.838292928676045445e-03 3.665248712820626817e-04
3.636552429686543651e-03 3.472603409821275761e-04
3.449022342771469567e-03 3.293527861796934899e-04
3.272164415922003151e-03 3.124643334017882554e-04
3.106077213826341672e-03 2.966043947517415028e-04
2.950118044551169882e-03 2.817115985253843924e-04
2.800002018007337595e-03 2.673767735579394341e-04
2.656951069575253822e-03 2.537166044579921989e-04
2.521866683157843007e-03 2.408171753982783618e-04
2.397117980584506647e-03 2.289047176982174142e-04
2.280338892180309909e-03 2.177532914936132643e-04
2.170939774287894853e-03 2.073065907469561918e-04
2.069504348406672658e-03 1.976203559792048218e-04
1.977665225613546053e-03 1.888504878930764267e-04
1.893905941316386798e-03 1.808521768037028182e-04
1.816755210963400804e-03 1.734849273421826255e-04
1.744228052782237576e-03 1.665591903516048828e-04
1.674243521154015297e-03 1.598762529303545700e-04
1.605078047376471253e-03 1.532715286832603003e-04
1.536277653738144086e-03 1.467016665359381275e-04
1.467714652134547923e-03 1.401544733423904573e-04
1.399357052441843564e-03 1.336268943133554104e-04
1.331188872895186981e-03 1.271174033239615728e-04
1.263166443102786913e-03 1.206218302170511354e-04
1.195304326654250638e-03 1.141415656936220491e-04
1.127615473587244071e-03 1.076778463739575382e-04
1.060079098233963077e-03 1.012286874006332278e-04
9.926603393836845937e-04 9.479075981960353526e-05
9.253919286635849594e-04 8.836718922749711843e-05
8.582516463329185885e-04 8.195585382491824911e-05
7.912382916245658477e-04 7.555663894865020740e-05
7.243449122098761335e-04 6.916888070945599219e-05
6.575657401039630701e-04 6.279202831302224653e-05
5.908684780564730241e-04 5.642299764207380001e-05
5.242907486313868725e-04 5.006538133679641866e-05
4.578120368319437317e-04 4.371722038658647089e-05
3.914426754083768340e-04 3.737950148266832109e-05
3.251480683055783002e-04 3.104892099113987707e-05
2.589306886686971445e-04 2.472571507667753606e-05
1.928521962194171008e-04 1.841577172698140039e-05
1.268981415852936097e-04 1.211771114783727759e-05
6.397765318248166834e-05 6.109330771095164176e-06
3.314464405281587354e-05 3.165036285893501593e-06
1.874006009927717855e-05 1.789518997987193356e-06
1.283475410873519696e-05 1.225611667753494715e-06
1.087029354941420856e-05 1.038022115047788457e-06
1.032320793901368361e-05 9.857800150678144950e-07
1.018108104792410722e-05 9.722080857152792852e-07
1.014581031163295484e-05 9.688400254032183581e-07
1.013678227540155148e-05 9.679779234534365882e-07
1.013466548331365288e-05 9.677757875138495908e-07
1.013408996209315573e-05 9.677208300509403819e-07
1.013397987585145513e-05 9.677103177356171049e-07
1.013395057463564184e-05 9.677075197145816916e-07
1.013393843469915534e-05 9.677063604521854209e-07


==> figures/quadrupole/local/quad_local_100000_distance_error.txt <==
1.344792401459209419e+00
7.325698862252901788e-01
4.044122549974534797e-01
2.413045721313214764e-01
1.584243245532321598e-01
1.252289417166779495e-01
1.022889598621904567e-01
9.326002839727914884e-02
8.775435718839916244e-02
8.315499898498592002e-02
8.130687755504044378e-02
7.969965607957520126e-02
7.813281187443241182e-02
7.680935970592556172e-02
7.557644114522425738e-02
7.446728738266525371e-02
7.345263202845493666e-02
7.252572843925214618e-02
7.164247724334087131e-02
7.081090408211891674e-02
6.066015138321056294e-02
3.805090918898816621e-02
2.570801657016559896e-02
1.856646275934170989e-02
1.439336160998632395e-02
1.134485731854072317e-02
9.400607152059033828e-03
7.918544528182726305e-03
6.761081988289031723e-03
5.976072965292452549e-03
5.428547667858067173e-03
4.973805976020025631e-03
4.472264692651872590e-03
3.932172135924276446e-03
3.340246285300390791e-03
2.755077133747545898e-03
2.210708033868897734e-03
1.824700380283894065e-03
1.522164706426745338e-03
1.212417257737238374e-03
8.645138316150776043e-04
5.575468181628228824e-04
3.573852407791124628e-04
2.472878142351818344e-04
1.885534725560425505e-04
1.537238694313078509e-04
1.294840330228596431e-04
1.115199255267682900e-04
9.672180844903519926e-05
8.292108922488262393e-05
6.951751204703748030e-05
5.631885222283060659e-05
4.328356950499043351e-05
3.044848414674156107e-05
1.806157373230801591e-05
1.109219475578505640e-05
8.506876833179348167e-06
7.726545817572049761e-06
7.518751787240324881e-06
7.465672192209432574e-06
7.452498355175000684e-06
7.449144266471183069e-06
7.448344003846132518e-06
7.448140920740350939e-06
7.448088646892552071e-06
7.448072044069727453e-06
7.448069217037540005e-06
7.448069218164985750e-06
7.448069218726178959e-06
7.448069219004327638e-06


==> figures/quadrupole/local/quad_local_100000_distance_error_x_y.txt <==
1.394672763810673177e-01 1.709636189914310433e+00
1.115797587429340487e-01 4.174390365546840620e-01
6.873128950187709640e-02 1.644159173981186717e-01
4.061310827594100809e-02 6.730506399272286056e-02
2.637367762090691084e-02 2.842204303330708726e-02
1.879258099815223071e-02 1.180179988207718730e-02
1.439352288944577805e-02 6.199674215585797982e-03
1.174172140747711986e-02 3.123644611431448514e-03
9.967068132890836291e-03 1.723935485632780307e-03
8.755922960597711802e-03 1.233618892003844831e-03
7.785080976989207195e-03 8.628631405055998396e-04
7.240787087061069556e-03 6.831807196254174441e-04
6.652766742804084796e-03 5.729593538177465322e-04
6.154973086131608137e-03 4.924404466167626917e-04
5.677706043291741098e-03 4.330644232912178723e-04
5.308338350942258879e-03 3.883929894492948944e-04
4.979789477211411103e-03 3.550921837722937095e-04
4.757336923587630016e-03 3.286206391979654530e-04
4.542040718150021014e-03 3.048186520951237698e-04
1.829857442993196581e-01 2.827975875501441134e-04
1.624842858427658771e-02 1.238947357068848065e-02
1.008581200960192645e-02 7.299002600092058257e-03
6.772826961365569637e-03 4.297637616158824468e-03
4.785124990889179711e-03 2.587736983473450016e-03
3.540348026347179232e-03 1.560738194126061462e-03
2.565903717960893015e-03 9.628883769182538382e-04
1.900785287011089045e-03 5.221271590287469280e-04
1.257023670092362148e-03 3.107352183525266239e-04
8.802161671985402405e-04 1.991599969779023292e-04
6.217606162320886420e-04 1.335376670773472780e-04
4.439744344444348828e-04 8.982026098810152277e-05
3.070977996274200958e-04 6.145185964760026102e-05
2.207682862227627061e-04 4.293992449298966632e-05
1.588184926311634248e-04 2.955332284609057291e-05
1.108789731666930004e-04 1.914449477067840195e-05
7.855210841090833214e-05 1.101638018609089596e-05
5.630564650161113354e-05 5.038689717428965862e-06
3.953869113637955863e-05 2.350877851861991580e-06
2.742301833500564460e-05 1.316673153967373829e-06
1.806285910466132625e-05 8.076845449562444614e-07
1.132651607086371098e-05 4.424903757882852012e-07
7.066692507294404578e-06 2.132237619033513844e-07
4.702839065562776141e-06 1.005123006741285452e-07
3.319156386583838949e-06 4.727120654919668097e-08
2.414723549953846471e-06 2.101918276662416873e-08
1.779963751795932521e-06 8.620887553003494086e-09
1.324776469102239296e-06 3.099221287545104683e-09
9.853223821405397029e-07 1.152702896355263606e-09
7.206703756276588694e-07 6.623410191196308514e-10
5.065817771615914544e-07 5.354608193199296983e-10
3.348470109840801423e-07 5.009944322568254335e-10
2.018123778510389352e-07 4.922328806235046262e-10
1.054690593327279406e-07 4.892308693169218223e-10
4.458695892718508830e-08 4.881903906088868494e-10
1.377159019831190724e-08 4.877538065726492110e-10
3.553761689824319473e-09 4.875772752321521117e-10
1.005229179046522473e-09 4.875033604974832719e-10
3.680881451796167649e-10 4.874734929943956878e-10
2.087469816514062431e-10 4.874589753522321929e-10
1.687359224084712362e-10 4.874596339231488963e-10
1.588490266163075037e-10 4.874599620977216765e-10
1.563333151126028549e-10 4.874601298971739536e-10
1.557331107097762189e-10 4.874602107356872969e-10
1.555806729059834931e-10 4.874602511793586180e-10
1.555419312528563921e-10 4.874602714175804162e-10
1.555294019069009081e-10 4.874602847441382692e-10
1.555266778127171456e-10 4.874602914084769691e-10
1.555266778238792759e-10 4.874602915299572308e-10
1.555266778301676580e-10 4.874602915896400698e-10
1.555266778333494082e-10 4.874602916198492227e-10


==> figures/quadrupole/local/quad_local_100000_rms_B_abs_rel.txt <==
9.603990412925968556e+00 1.003454054346425872e+00
4.825903274000525656e+00 5.042250146003812716e-01
2.440336882927827133e+00 2.549738008744015239e-01
1.246007095610657478e+00 1.301866014101951963e-01
6.458221318270508382e-01 6.747745558932405352e-02
3.463753291832805115e-01 3.619034520554554463e-02
2.057242841264237676e-01 2.149469731939092701e-02
1.440459026600061365e-01 1.505035290764486500e-02
1.174416592485724720e-01 1.227066084567736415e-02
1.057487937688825624e-01 1.104895478725289280e-02
9.810477639718549747e-02 1.025028466230146033e-02
9.382068627336923039e-02 9.802669929352221881e-03
9.096338273703190314e-02 9.504130187561438126e-03
8.785831533997365272e-02 9.179703325951553070e-03
8.569089644197991351e-02 8.953244824105102695e-03
8.368661988697656540e-02 8.743831929185640409e-03
8.140647307565285207e-02 8.505595272967365200e-03
7.966844923541385737e-02 8.324001269427826546e-03
7.806247309121366884e-02 8.156204009768719052e-03
7.578383829535036142e-02 7.918125333512809200e-03
6.380837480395512573e-02 6.666892577496646641e-03
5.942393454260518071e-02 6.208792957741724773e-03
5.340779304305481867e-02 5.580208242463319951e-03
4.636277571131014463e-02 4.844123458896124751e-03
3.848747160744426382e-02 4.021287794504027797e-03
3.217261844315869035e-02 3.361492778280748221e-03
2.589302475384729768e-02 2.705381778970828138e-03
2.045361997722672590e-02 2.137056266173036328e-03
1.631042961499161448e-02 1.704163167766951231e-03
1.288612286222012154e-02 1.346381209783140739e-03
9.948617090691690146e-03 1.039461695146912243e-03
7.498771434439044196e-03 7.834943887883934373e-04
5.543974319510753049e-03 5.792512558756981534e-04
4.020490686815487991e-03 4.200730640794056014e-04
2.921650943993627653e-03 3.052629541559775820e-04
2.114397411203878738e-03 2.209186560532725406e-04
1.545476359208351269e-03 1.614760585825802985e-04
1.130209641561746295e-03 1.180877321118684937e-04
8.146101680850235558e-04 8.511294167646951583e-05
5.748569313835512297e-04 6.006279615706402449e-05
4.031409149888612277e-04 4.212138582250570413e-05
2.740890678764098263e-04 2.863765732652613690e-05
1.824707169217245750e-04 1.906509407258140119e-05
1.217795101135849320e-04 1.272389266396285921e-05
7.822849717054488315e-05 8.173550709251031557e-06
4.931875932574069651e-05 5.152973594615726221e-06
3.246608086978858499e-05 3.392154622903559514e-06
2.354921523353724534e-05 2.460493449781593136e-06
1.920470662906939691e-05 2.006566010679952025e-06
1.671182591976665664e-05 1.746102271421624392e-06
1.496926765554907308e-05 1.564034497508543193e-06
1.368189408675726542e-05 1.429525801485282888e-06
1.269688005577475192e-05 1.326608547252374223e-06
1.197780766909005113e-05 1.251477682813340031e-06
1.151986657511348378e-05 1.203630608040737911e-06
1.135997414029116533e-05 1.186924561378525966e-06
1.131831208466462516e-05 1.182571583414846091e-06
1.130792260699842550e-05 1.181486059269314097e-06
1.130516603156448807e-05 1.181198043905244874e-06
1.130448599882516697e-05 1.181126992021598582e-06
1.130430129280965799e-05 1.181107693376748253e-06
1.130424590121351040e-05 1.181101905894739150e-06
1.130422858162992605e-05 1.181100096292103056e-06
1.130422219321331048e-05 1.181099428810954265e-06
1.130421956557939070e-05 1.181099154267790852e-06
1.130421803867175358e-05 1.181098994731848707e-06
1.130421733647854684e-05 1.181098921364572098e-06
1.130421732652033962e-05 1.181098920324108377e-06
1.130421732156184093e-05 1.181098919806029357e-06
1.130421731906765247e-05 1.181098919545429083e-06


==> figures/quadrupole/local/quad_local_100000_rms_H_abs_rel.txt <==
1.648483964180627481e+01 1.574164306918234946e+00
9.204504446071199553e+00 8.789531883058008255e-01
5.192494684401541605e+00 4.958398124370198001e-01
3.188554885014173834e+00 3.044803225085612186e-01
2.152764101067166536e+00 2.055709659753496843e-01
1.742517668834050681e+00 1.663958629901707287e-01
1.436506721829759137e+00 1.371743770207978774e-01
1.315205781829440701e+00 1.255911518094418589e-01
1.239410355958298959e+00 1.183533225901977903e-01
1.174962257325595782e+00 1.121990682134029471e-01
1.149312855871312822e+00 1.097497649056077829e-01
1.126791681864531380e+00 1.075991811546162247e-01
1.104723544787614919e+00 1.054918586412348092e-01
1.086138861339203343e+00 1.037171768138380329e-01
1.068765493814464618e+00 1.020581655257294801e-01
1.053139978323765158e+00 1.005660594878716591e-01
1.038880350236496275e+00 9.920438427278610583e-02
1.025826097365041711e+00 9.795781230907624204e-02
1.013382294660528427e+00 9.676953323051608324e-02
1.001724481942342981e+00 9.565630962164546613e-02
8.582105317820430956e-01 8.195192772919093760e-02
5.365436853469440770e-01 5.123543430981063879e-02
3.607853880613017261e-01 3.445198695797053318e-02
2.592881010199066250e-01 2.475984496682816921e-02
2.005372517603152549e-01 1.914963025348390829e-02
1.576999910027131468e-01 1.505903014113864173e-02
1.308277292480014009e-01 1.249295390263201362e-02
1.104618970616833146e-01 1.054818726825814540e-02
9.452185882194732991e-02 9.026046938529421956e-03
8.379692327660073770e-02 8.001905297098606262e-03
7.636897067711498344e-02 7.292597951097041023e-03
7.016329445159831535e-02 6.700007775713992184e-03
6.320488400078343172e-02 6.035537777669206481e-03
5.564025480729864470e-02 5.313178960101075897e-03
4.729758020175101052e-02 4.516523313237454790e-03
3.902876495133777990e-02 3.726920617030976112e-03
3.132498714608756424e-02 2.991274270875496875e-03
2.586215336756908512e-02 2.469619336061170799e-03
2.157942473764450086e-02 2.060654572561329383e-03
1.719083060630059723e-02 1.641580539132912915e-03
1.225814180397978050e-02 1.170550015423318891e-03
7.905109368021830465e-03 7.548718264669407318e-04
5.066903277676739446e-03 4.838468835388547791e-04
3.506132628401702547e-03 3.348063407880759196e-04
2.673844684477004463e-03 2.553298033832469122e-04
2.180307064302406533e-03 2.082010885955127698e-04
1.836689794716097474e-03 1.753885133580990673e-04
1.581946491313003609e-03 1.510626585510786983e-04
1.372047991183425420e-03 1.310191073756272837e-04
1.176274289696784296e-03 1.123243563310385323e-04
9.861242136700409770e-04 9.416661448197737874e-05
7.988726351567308715e-04 7.628565490247294224e-05
6.139282868534844551e-04 5.862501651040154130e-05
4.318034314935961424e-04 4.123361611223735581e-05
2.559786120565348162e-04 2.444381645132670498e-05
1.569532613859380267e-04 1.498772370836843277e-05
1.201542855902769743e-04 1.147372930579197987e-05
1.090308931906762516e-04 1.041153836746518046e-05
1.060669815017099957e-04 1.012850959126792441e-05
1.053097238309301482e-04 1.005619781739670151e-05
1.051217721881843108e-04 1.003825000753831370e-05
1.050739195732045315e-04 1.003368048304607499e-05
1.050625026720270274e-04 1.003259026447435934e-05
1.050596056107317545e-04 1.003231361935162542e-05
1.050588600091516170e-04 1.003224242063691922e-05
1.050586232713192629e-04 1.003221981415400027e-05
1.050585830085563991e-04 1.003221596939690362e-05
1.050585830257155112e-04 1.003221597103545497e-05
1.050585830342568288e-04 1.003221597185107994e-05
1.050585830384939722e-04 1.003221597225569064e-05


==> figures/quadrupole/local/quad_local_10000_distance_error.txt <==
1.357765850010462572e+00
7.238979913022067780e-01
3.962730437579350951e-01
2.509184337714564506e-01
1.759998276330592415e-01
1.214268062930356495e-01
9.832989672436229234e-02
9.134618462974315733e-02
8.449171505272133620e-02
8.168079128537880651e-02
7.660535405606468118e-02
7.484905880751541174e-02
7.323176373280489149e-02
7.177782507348576257e-02
7.042289908566552736e-02
6.921075088502341710e-02
6.809774037174716466e-02
6.706920865546721344e-02
6.610978768869681110e-02
6.520148826838281786e-02
5.120337851624352787e-02
2.177087600962258895e-02
1.167947709982458324e-02
8.311262712327800728e-03
6.502384333327385600e-03
4.698350447069672524e-03
3.877629879983390034e-03
3.270853237093705127e-03
2.879776417528475026e-03
2.453131610463643499e-03
1.944347123827893167e-03
1.367526450778865825e-03
8.381524199949134078e-04
4.559393293607332258e-04
2.396754750359405542e-04
1.354759270118097896e-04
9.339339550001035108e-05
8.081333306053751033e-05
7.744855816748492331e-05
7.668382915315720958e-05
7.660825213223256827e-05
7.658936488580646025e-05
7.658861735144153928e-05
7.658857214873227427e-05
7.658854956616397195e-05
7.658853827635424087e-05
7.658853263183960003e-05
7.658852980963859036e-05
7.658852839860760321e-05
7.658852769309567395e-05
7.658852734032045118e-05
7.658852716395889452e-05
7.658852707577158388e-05
7.658852703167399155e-05
7.658852700963178191e-05
7.658852699860166466e-05
7.658852699309290119e-05
7.658852699033626295e-05
7.658852698895169612e-05
7.658852698827622462e-05
7.658852698792819572e-05


==> figures/quadrupole/local/quad_local_10000_distance_error_x_y.txt <==
1.443126130674757535e-01 1.733287751268848265e+00
1.013403458323393624e-01 3.971262739883401061e-01
6.651292806463943164e-02 1.546401566568444963e-01
4.143218720303060154e-02 6.502004552424783812e-02
2.701379721117352917e-02 2.836020737280532319e-02
1.892918746999646198e-02 1.251518296979986858e-02
1.418963932463499292e-02 5.956020514198273608e-03
1.173836165196210854e-02 2.980782568663315618e-03
1.003281768282993439e-02 1.927090529872334170e-03
8.875312085266783002e-03 1.246528970668019706e-03
7.866622279125989881e-03 1.076794673935262472e-03
7.110447236101331836e-03 7.959682434008239979e-04
6.548463336880081150e-03 6.445684832516848563e-04
6.022223692478989240e-03 5.580907903671767810e-04
5.583862910063163917e-03 4.904955667097102723e-04
5.268708892263479666e-03 4.368835810252424566e-04
5.032110653488226434e-03 3.951369428136836570e-04
4.808775848015634652e-03 3.615137440798045455e-04
4.593728756587550470e-03 3.319937682906830712e-04
1.543114712568972868e-01 3.065916132824997005e-04
9.304924184826830064e-03 1.023120200933896884e-02
4.073439358543985180e-03 4.047268927533438643e-03
2.118398989969131046e-03 1.555594678665285415e-03
1.135115304442865791e-03 7.267465478674574667e-04
7.092167717847281750e-04 2.128772578587993509e-04
3.757080379140649963e-04 9.509526300862994048e-05
2.005086897604418093e-04 4.193965422010704260e-05
1.104075440232143101e-04 1.665850014093793729e-05
5.846144861635671779e-05 5.963220085015038906e-06
3.911949270835365217e-05 2.461658932346108010e-06
2.521041083814996273e-05 1.052595414902679812e-06
1.256607469697010891e-05 4.375610954789767072e-07
4.763310039433554963e-06 1.904434801140002330e-07
1.373835771973765948e-06 8.837857539392410077e-08
3.647676996974810427e-07 5.975521581862999405e-08
9.934352440093012819e-08 5.144090957725985353e-08
3.379138698923942802e-08 4.922621752082333395e-08
1.781295181202724907e-08 4.873134635357090079e-08
1.392953098513992269e-08 4.864290758427407683e-08
1.308928987314527408e-08 4.861914396247894154e-08
1.282023719093313880e-08 4.864153234744075485e-08
1.269236494459448401e-08 4.869001470654173235e-08
1.269170439020594051e-08 4.868348745503601845e-08
1.269165596908427676e-08 4.868347826887536259e-08
1.269163198323855858e-08 4.868347345269327306e-08
1.269161999042347534e-08 4.868347104503422833e-08
1.269161399402987833e-08 4.868346984126533500e-08
1.269161099584491016e-08 4.868346923948883209e-08
1.269160949679629146e-08 4.868346893855323282e-08
1.269160874722983726e-08 4.868346878809564390e-08
1.269160837247654748e-08 4.868346871288852819e-08
1.269160818509538949e-08 4.868346867527425670e-08
1.269160809138630812e-08 4.868346865648686079e-08
1.269160804455514025e-08 4.868346864707462406e-08
1.269160802113211831e-08 4.868346864236006514e-08
1.269160800940509936e-08 4.868346864002419974e-08
1.269160800355594808e-08 4.868346863883748011e-08
1.269160800064260308e-08 4.868346863822946265e-08
1.269160799917017195e-08 4.868346863795963634e-08
1.269160799845840620e-08 4.868346863780198233e-08
1.269160799807290695e-08 4.868346863773525202e-08


==> figures/quadrupole/local/quad_local_10000_rms_B_abs_rel.txt <==
9.611993629120108906e+00 1.004290254654061743e+00
4.827590329199526131e+00 5.044012832456585826e-01
2.439275069892179904e+00 2.548628594271730718e-01
1.243048289340866752e+00 1.298774563548803496e-01
6.460934766443091615e-01 6.750580651902066132e-02
3.551688504223063370e-01 3.710911898185063201e-02
2.165906527303874674e-01 2.263004847686340623e-02
1.541208895054342609e-01 1.610301809813954182e-02
1.283857595950893271e-01 1.341413365142964456e-02
1.144877867542763578e-01 1.196203128619399703e-02
1.072151823887490946e-01 1.120216751889745004e-02
1.004075277928528492e-01 1.049088311406837747e-02
9.553984533770008836e-02 9.982292883874062731e-03
9.169653164438559823e-02 9.580731809584464020e-03
8.747887095448002304e-02 9.140057825419803730e-03
8.425745139294796293e-02 8.803474136683550264e-03
8.142401733331031122e-02 8.507428350232121989e-03
7.900827402624392704e-02 8.255024160774223491e-03
7.686989288648576890e-02 8.031599612001217442e-03
7.441909908403641916e-02 7.775533240451638906e-03
6.611863751261390365e-02 6.908275834032273112e-03
5.148260568159052780e-02 5.379058826420818860e-03
3.975921132402419900e-02 4.154163018219158600e-03
2.864496089374121354e-02 2.992912415523983193e-03
1.797858181612302722e-02 1.878456770480185648e-03
1.171938364142705198e-02 1.224476756411960578e-03
7.404137485624469328e-03 7.736067467215095288e-04
4.685497098789582690e-03 4.895549514585989829e-04
2.868153106028011479e-03 2.996733377468322130e-04
1.990266720033871586e-03 2.079491048596641349e-04
1.449464520328173260e-03 1.514444503814827412e-04
9.765129632850277170e-04 1.020290368898514794e-04
5.923072889842801152e-04 6.188606245902522607e-05
3.348915884612138692e-04 3.499048913622756325e-05
1.961996141789904718e-04 2.049953090791679583e-05
1.318462680201930054e-04 1.377569806996516077e-05
1.097459971686418214e-04 1.146659472493310374e-05
1.022512492541006296e-04 1.068352072570994826e-05
1.004244526730902143e-04 1.049265147690125331e-05
9.998779436914000975e-05 1.044702809259704381e-05
9.974904593147212322e-05 1.042208293152896503e-05
9.960939939381180679e-05 1.040749223762301432e-05
9.959699566808228363e-05 1.040619625872912361e-05
9.959754675957433118e-05 1.040625383844007962e-05
9.959782290430200754e-05 1.040628269087897911e-05
9.959796116305324348e-05 1.040629713657274885e-05
9.959803033959034135e-05 1.040630436434720892e-05
9.959806493862511951e-05 1.040630797935932582e-05
9.959808224131394224e-05 1.040630978719674610e-05
9.959809089373190350e-05 1.040631069122762457e-05
9.959809521948362863e-05 1.040631114319528777e-05
9.959809738269349323e-05 1.040631136921401712e-05
9.959809846417595812e-05 1.040631148221058567e-05
9.959809900485528940e-05 1.040631153870240285e-05
9.959809927541130080e-05 1.040631156697091620e-05
9.959809941064662960e-05 1.040631158110071325e-05
9.959809947829780939e-05 1.040631158816911341e-05
9.959809951217430258e-05 1.040631159170863201e-05
9.959809952891142968e-05 1.040631159345737897e-05
9.959809953722858849e-05 1.040631159432638056e-05
9.959809954157785195e-05 1.040631159478080527e-05


==> figures/quadrupole/local/quad_local_10000_rms_H_abs_rel.txt <==
1.669289994617472317e+01 1.594032325773131697e+00
9.064465388682151570e+00 8.655806296090661212e-01
5.065128727742692405e+00 4.836774288624540175e-01
3.335667900656408058e+00 3.185283850520276294e-01
2.411852093688864773e+00 2.303117022638516420e-01
1.685658879583731062e+00 1.609663241825592395e-01
1.378079392884422827e+00 1.315950557915474273e-01
1.286721693279679002e+00 1.228711595932955314e-01
1.191780008812610037e+00 1.138050228170704309e-01
1.153127521103229247e+00 1.101140335294708977e-01
1.081490838388864395e+00 1.032733294980531236e-01
1.057118167974077982e+00 1.009459433259766031e-01
1.034529296253724251e+00 9.878889500956124226e-02
1.014167693937521042e+00 9.684453229240479188e-02
9.952452972196051961e-01 9.503760167239749812e-02
9.782640097507703247e-01 9.341603075027787861e-02
9.626582824222051915e-01 9.192581431639609835e-02
9.482180881066162303e-01 9.054689653675834782e-02
9.347373421907465563e-01 8.925959805448627216e-02
9.220083752583332348e-01 8.804408817726964986e-02
7.234017620833461670e-01 6.907881776086147174e-02
3.045402679689589998e-01 2.908104842222908673e-02
1.608546513609023509e-01 1.536027381982857376e-02
1.143786600595120134e-01 1.092220537482217410e-02
9.047975445509894021e-02 8.640059779576755861e-03
6.561666922827036341e-02 6.265843094770041748e-03
5.451099022221872481e-02 5.205343637372704391e-03
4.616609841141217085e-02 4.408476265951516600e-03
4.075429214236265391e-02 3.891694031498392232e-03
3.474537085486596732e-02 3.317892307041823193e-03
2.754614480473144972e-02 2.630426433438945270e-03
1.937636657604787857e-02 1.850280944463949043e-03
1.187602127716529295e-02 1.134060701161099553e-03
6.459689449741320803e-03 6.168463137348958059e-04
3.394586190029819789e-03 3.241545888957758940e-04
1.917455501476118210e-03 1.831009628308995414e-04
1.320409610097056027e-03 1.260880738842819150e-04
1.141921669895795688e-03 1.090439684646799038e-04
1.094155819135542249e-03 1.044827292297112096e-04
1.083301020285690501e-03 1.034461867288742642e-04
1.082246286517445436e-03 1.033454684757793358e-04
1.081990064211628974e-03 1.033210013886121890e-04
1.081980556014054207e-03 1.033200934352701750e-04
1.081979861288173651e-03 1.033200270947592637e-04
1.081979514137610581e-03 1.033199939447840401e-04
1.081979340566146305e-03 1.033199773701609506e-04
1.081979253781623811e-03 1.033199690829649209e-04
1.081979210389172070e-03 1.033199649393487117e-04
1.081979188693643450e-03 1.033199628676071975e-04
1.081979177845831218e-03 1.033199618317318596e-04
1.081979172421690264e-03 1.033199613137717680e-04
1.081979169709960335e-03 1.033199610548242279e-04
1.081979168354017416e-03 1.033199609253430311e-04
1.081979167675996625e-03 1.033199608605977164e-04
1.081979167337055727e-03 1.033199608282316930e-04
1.081979167167465908e-03 1.033199608120372769e-04
1.081979167082753072e-03 1.033199608039479090e-04
1.081979167040363803e-03 1.033199607999000944e-04
1.081979167019091756e-03 1.033199607978687874e-04
1.081979167008712472e-03 1.033199607968776504e-04
1.081979167003349574e-03 1.033199607963655411e-04


==> figures/quadrupole/local/quad_local_1000_distance_error.txt <==
1.384250102337112764e+00
7.557994695494887338e-01
4.238144792148406670e-01
2.543270829521175891e-01
1.768917925142511061e-01
1.436974158474750296e-01
1.234107852317543469e-01
1.160543570047550266e-01
1.062787350458482272e-01
1.038624502424751600e-01
1.023589135160618974e-01
1.012161005962524257e-01
1.000884834872523554e-01
9.917055106372822670e-02
9.832176263809563888e-02
9.755022397620387309e-02
9.680563193949852374e-02
9.612549352543107994e-02
9.549179153604694936e-02
9.485253975856730579e-02
6.775727667204664573e-02
6.054819341918433323e-02
2.940464481445814390e-02
2.601437543078791853e-02
1.323101513773616671e-02
1.255621594986404584e-02
6.539747762607471364e-03
6.336439547297842596e-03
2.950026821442239006e-03
2.650623857147535629e-03
1.230537013206112933e-03
8.940776067460761908e-04
7.155699178892640459e-04
6.647680777623064027e-04
6.512402414730925852e-04
6.481790429294623148e-04
6.483115339287601935e-04
6.483150216000362152e-04
6.483149621296225955e-04
6.483149332031816004e-04
6.483149189421656211e-04
6.483149118621921864e-04
6.483149083348507900e-04
6.483149065743314338e-04
6.483149056948663133e-04
6.483149052553277168e-04
6.483149050356098097e-04
6.483149049257671192e-04
6.483149048708459908e-04
6.483149048433923655e-04
6.483149048296628966e-04
6.483149048227927411e-04
6.483149048193536518e-04
6.483149048176440818e-04
6.483149048167882126e-04
6.483149048163581096e-04
6.483149048161464733e-04
6.483149048160320900e-04


==> figures/quadrupole/local/quad_local_1000_distance_error_x_y.txt <==
1.484504409585837015e-01 1.814159329485099281e+00
1.133413002414965787e-01 4.271520455661242943e-01
7.241595897732650000e-02 1.725097084088915156e-01
4.232255241100343901e-02 7.241066449820005024e-02
2.851225983040444820e-02 2.953679052407519323e-02
2.072221195735386712e-02 1.411460388241039116e-02
1.585214875748618135e-02 6.519825200783179939e-03
1.298882840740221006e-02 3.233533440996659569e-03
1.080044288344535371e-02 2.315403617817806629e-03
9.415067296037022207e-03 1.373242786974447410e-03
8.503572606124580255e-03 9.614272052586114812e-04
7.893620684753735114e-03 7.393134459011845884e-04
7.343338852547479263e-03 6.157133854779490859e-04
6.940130690425825102e-03 5.387836900518493555e-04
6.600151782529237871e-03 4.851053259430053314e-04
6.330558521608581866e-03 4.486141877722206895e-04
6.103582350094528645e-03 4.180163158373080253e-04
5.879928242468010491e-03 3.925652955742557648e-04
5.638167635034425570e-03 3.693665018340362271e-04
1.297570889063796584e-01 3.510503657014744146e-04
6.048971541841673301e-03 4.311023611529503884e-03
1.541001513084931315e-02 1.523798525628430574e-03
1.545091829828901947e-03 1.660777000551678494e-03
1.422286820401975124e-03 4.648711385596252009e-04
3.482165297710027160e-04 1.447238092273364293e-04
3.509398171506395618e-04 5.363815127880875859e-05
1.407374547256827718e-04 1.619056341319476653e-05
1.428767489012047276e-04 6.862025708508352950e-06
6.042474775593507512e-05 8.169664948402357812e-06
3.993735147388375722e-05 3.996895301008788401e-06
1.116196370043651426e-05 4.176445554659743181e-06
4.095340907821589604e-06 3.704093190761760765e-06
1.885303935291801323e-06 3.627776732732208421e-06
1.324285477491178219e-06 3.603920884037194353e-06
1.193278748559956395e-06 3.596223874877850092e-06
1.160649202534600316e-06 3.596759642111327605e-06
1.158122363306641695e-06 3.597332215608269951e-06
1.158112603506001870e-06 3.597336612946397207e-06
1.158107341392146848e-06 3.597339343271662044e-06
1.158104710517933026e-06 3.597340708852197014e-06
1.158103395126298232e-06 3.597341391746960412e-06
1.158102737442079680e-06 3.597341733220385198e-06
1.158102408602842905e-06 3.597341903963571041e-06
1.158102244183837134e-06 3.597341989336931931e-06
1.158102161974388035e-06 3.597342032024000106e-06
1.158102120869566606e-06 3.597342053367883171e-06
1.158102100317497987e-06 3.597342064039507278e-06
1.158102090041263989e-06 3.597342069375484503e-06
1.158102084903264199e-06 3.597342072043474809e-06
1.158102082334078380e-06 3.597342073377583888e-06
1.158102081049452965e-06 3.597342074044513490e-06
1.158102080407181763e-06 3.597342074378015773e-06
1.158102080086149711e-06 3.597342074544747432e-06
1.158102079925534265e-06 3.597342074628165354e-06
1.158102079845406642e-06 3.597342074669794059e-06
1.158102079805172577e-06 3.597342074690704338e-06
1.158102079785126696e-06 3.597342074701025858e-06
1.158102079774981358e-06 3.597342074706323202e-06


==> figures/quadrupole/local/quad_local_1000_rms_B_abs_rel.txt <==
9.606012768693695136e+00 1.003665356212338322e+00
4.830731281019198242e+00 5.047294594206072071e-01
2.447296486966575646e+00 2.557009614179948098e-01
1.254583671799887279e+00 1.310827081095428392e-01
6.549929563750364059e-01 6.843565115998917481e-02
3.601275941227668476e-01 3.762722356721078659e-02
2.122368040216115470e-01 2.217514515532821584e-02
1.474360622342615335e-01 1.540456706482367516e-02
1.220752622132979109e-01 1.275479374057566367e-02
1.071323298723281248e-01 1.119351083662884459e-02
9.936161353980797750e-02 1.038160281987899128e-02
9.507128235577626263e-02 9.933336002024692121e-03
9.233097600678825956e-02 9.647020481307140918e-03
9.025067856758682561e-02 9.429664693779111345e-03
8.849368204482893630e-02 9.246088366811826970e-03
8.702345263108927920e-02 9.092474337371436038e-03
8.558893581881864276e-02 8.942591668875255265e-03
8.428064017376375727e-02 8.805896970851902900e-03
8.314498741847188568e-02 8.687240525704522168e-03
8.208465966100031430e-02 8.576454264845817868e-03
4.284357250976446319e-02 4.476426432053292812e-03
2.476376843569686251e-02 2.587393652981108318e-03
3.328886772314471054e-02 3.478121889463085901e-03
1.739703375290240286e-02 1.817694864569634108e-03
1.408755206204631918e-02 1.471910177404057692e-03
9.237764921576411409e-03 9.651897039775290260e-04
8.343055795599159732e-03 8.717077801811166449e-04
4.972056734084610678e-03 5.194955715014737754e-04
4.580920913492604954e-03 4.786285143618791921e-04
2.212880971452549882e-03 2.312085172015087252e-04
1.639595087237473523e-03 1.713098688187546204e-04
1.101111714945767622e-03 1.150474924635051945e-04
9.744868535993219706e-04 1.018173428032001916e-04
9.420113999556438845e-04 9.842420888444610848e-05
9.365167631495476550e-04 9.785011256164912233e-05
9.350949445135180995e-04 9.770155663712955620e-05
9.346774520624248975e-04 9.765793575927605942e-05
9.346778288373686072e-04 9.765797512586521728e-05
9.346797837557230823e-04 9.765817938166560105e-05
9.346808692348577193e-04 9.765829279581864292e-05
9.346814389795059892e-04 9.765835232446795969e-05
9.346817306029141367e-04 9.765838279416635221e-05
9.346818781025354860e-04 9.765839820537426587e-05
9.346819522742704292e-04 9.765840595506214731e-05
9.346819894655814410e-04 9.765840984092315419e-05
9.346820080875143212e-04 9.765841178659919635e-05
9.346820174052309499e-04 9.765841276014249094e-05
9.346820220657750360e-04 9.765841324709028043e-05
9.346820243962866877e-04 9.765841349058919992e-05
9.346820255616700157e-04 9.765841361235198857e-05
9.346820261445914222e-04 9.765841367325738443e-05
9.346820264359941748e-04 9.765841370370403115e-05
9.346820265815772646e-04 9.765841371891499461e-05
9.346820266544605873e-04 9.765841372653006475e-05
9.346820266908228850e-04 9.765841373032931245e-05
9.346820267089448906e-04 9.765841373222274957e-05
9.346820267181164821e-04 9.765841373318102166e-05
9.346820267227203298e-04 9.765841373366205506e-05


==> figures/quadrupole/local/quad_local_1000_rms_H_abs_rel.txt <==
1.712845539824017038e+01 1.635624228468154584e+00
9.572615214732437039e+00 9.141046878417261601e-01
5.492016958735804089e+00 5.244416844375353604e-01
3.382971180877901052e+00 3.230454526694755968e-01
2.422561466742259473e+00 2.313343578174654469e-01
2.006559678305200656e+00 1.916096664524959137e-01
1.737904715308358217e+00 1.659553645111195574e-01
1.639836702815593572e+00 1.565906895569866009e-01
1.502815530755145845e+00 1.435063136675997220e-01
1.469586162740488477e+00 1.403331869519799102e-01
1.448752097294153884e+00 1.383437079575682294e-01
1.432791742437693250e+00 1.368196275608700996e-01
1.416940003984671792e+00 1.353059191222349134e-01
1.404024784904692513e+00 1.340726237227350404e-01
1.392070848591683507e+00 1.329311227873307133e-01
1.381196257830316965e+00 1.318926903244832527e-01
1.370702026241665816e+00 1.308905789813135101e-01
1.361115687732572299e+00 1.299751638336416604e-01
1.352178399162960787e+00 1.291217275265494346e-01
1.343157375378682739e+00 1.282602952068162272e-01
9.603103012384747172e-01 9.170160175181824025e-02
8.586339880950391024e-01 8.199236426530179256e-02
4.158303593455048852e-01 3.970832132055566316e-02
3.686530179750631686e-01 3.520327981003302381e-02
1.871776695203991869e-01 1.787390188885479639e-02
1.778940596318650813e-01 1.698739479243015216e-02
9.240284882987821746e-02 8.823699207644681783e-03
8.975681139900922034e-02 8.571024764401679111e-03
4.160026839338042126e-02 3.972477687741878503e-03
3.753896227463775215e-02 3.584656922086384978e-03
1.738033727836662060e-02 1.659676841285143449e-03
1.263630340686996631e-02 1.206661285563129064e-03
1.010483726373972296e-02 9.649274420271806724e-04
9.383832477821906978e-03 8.960775154418658449e-04
9.191491162105361670e-03 8.777105285299142490e-04
9.147981783749188286e-03 8.735557468084837948e-04
9.149913869401513425e-03 8.737402448283545500e-04
9.149963567633541406e-03 8.737449905938381601e-04
9.149962519845279002e-03 8.737448905388227804e-04
9.149961996450198254e-03 8.737448405589702755e-04
9.149961734877518071e-03 8.737448155809671027e-04
9.149961604122259021e-03 8.737448030949334114e-04
9.149961538752519885e-03 8.737447968526700862e-04
9.149961506069531625e-03 8.737447937317181302e-04
9.149961489728533626e-03 8.737447921712894775e-04
9.149961481558116158e-03 8.737447913910829575e-04
9.149961477472991558e-03 8.737447910009876664e-04
9.149961475430439667e-03 8.737447908059411050e-04
9.149961474409159384e-03 8.737447907084173364e-04
9.149961473898583428e-03 8.737447906596616321e-04
9.149961473643251214e-03 8.737447906352795515e-04
9.149961473515523525e-03 8.737447906230826023e-04
9.149961473451631924e-03 8.737447906169814715e-04
9.149961473419799748e-03 8.737447906139418023e-04
9.149961473403866313e-03 8.737447906124202329e-04
9.149961473395888320e-03 8.737447906116584725e-04
9.149961473391922742e-03 8.737447906112797607e-04
9.149961473389837605e-03 8.737447906110807011e-04


==> figures/quadrupole/local/quad_local_100_distance_error.txt <==
1.415362892358263291e+00
7.447205060238565322e-01
4.175624272353908317e-01
2.361181132349536860e-01
1.509867380740794185e-01
1.173956935038365512e-01
1.044986256271264319e-01
9.604916109164741977e-02
8.919705722537697723e-02
8.752874418621327257e-02
8.358140237595290678e-02
8.265183291808664290e-02
8.138302098724364830e-02
8.093500979352392932e-02
8.060772124291881724e-02
8.031078874314903637e-02
8.005809988249354414e-02
7.991224259370684202e-02
7.979913283282911995e-02
7.972579345445564292e-02
5.525587580273511740e-02
5.052211487073145213e-02
3.281538623686133804e-02
3.205364887166983062e-02
2.183404355184346071e-02
2.130989229758082845e-02
1.551154492971534501e-02
1.550665708217603515e-02
1.152947736019162457e-02
1.136183925608401195e-02
8.900610355725013453e-03
8.803906833771893772e-03
7.474182283538477641e-03
7.422900312197690080e-03
6.823339528755702731e-03
6.748674949324916933e-03
6.597859966372421510e-03
6.578500723810980048e-03
6.568028830969026288e-03
6.563807899866115278e-03
6.567660635638484894e-03
6.568680780532901685e-03
6.568859864578483268e-03
6.568849076147171770e-03
6.568850149995179681e-03
6.568850686927680746e-03
6.568850955395933583e-03
6.568851089630754758e-03
6.568851156748173152e-03
6.568851190306947835e-03
6.568851207086328671e-03
6.568851215476066360e-03
6.568851219670913955e-03
6.568851221768381120e-03
6.568851222817087381e-03
6.568851223341391939e-03
6.568851223603586718e-03
6.568851223734708394e-03
6.568851223800260992e-03
6.568851223833039460e-03
6.568851223849377086e-03
6.568851223857608349e-03
6.568851223861735256e-03
6.568851223863745800e-03
6.568851223864770154e-03
6.568851223865283633e-03


==> figures/quadrupole/local/quad_local_100_distance_error_x_y.txt <==
1.937339305029043279e-01 1.874327583868657054e+00
1.387805260466269952e-01 4.494643872563139908e-01
7.881952688558642450e-02 1.732635661581068409e-01
4.217546631062683155e-02 6.957701595817886164e-02
2.742954063905505419e-02 2.910879194269022988e-02
1.957549623525552812e-02 1.244616806603822054e-02
1.548673772726217451e-02 6.105974201635260695e-03
1.283466937293646290e-02 3.517653809459317209e-03
1.127351285932294729e-02 2.699178200900890969e-03
9.878241316029519672e-03 1.819720000046027783e-03
9.144053416164730358e-03 1.710169483767320356e-03
8.323933862437002396e-03 1.456189755518937437e-03
7.671265352015657971e-03 1.293116110465934113e-03
7.345648815637113166e-03 1.201407750635827623e-03
7.046414615083358354e-03 1.139128625172733562e-03
6.715332173973314125e-03 1.094678379096923745e-03
6.363757168604693842e-03 1.059613686488514303e-03
6.126342949655672575e-03 1.038532302499179131e-03
6.016942543210399355e-03 1.022715355351262734e-03
3.673138260618578899e-02 1.010759094347893393e-03
5.499538042601340854e-03 1.680467380545754138e-03
5.019519248879664337e-03 8.677202988516868800e-04
1.715145830201374177e-03 5.972933394131135429e-04
1.709169636813200228e-03 4.381018845014995888e-04
9.482676094569035975e-04 4.599618403750280800e-04
9.635586464921223069e-04 3.965710990253784683e-04
5.795971691753299413e-04 4.614833880926497590e-04
6.195581082231689041e-04 4.031940442023371598e-04
3.801687788907163654e-04 4.412475945516205816e-04
3.868229421592296385e-04 4.016514355463487096e-04
2.467902796273858490e-04 4.198191253697461465e-04
2.469515550667944763e-04 3.934745482153641574e-04
1.800710101366552593e-04 4.030685700848018723e-04
1.734788167643521643e-04 3.922418763216369876e-04
1.431649702070875618e-04 3.955543979590838734e-04
1.315616573276923954e-04 3.891683745727095040e-04
1.197157318031009748e-04 3.904171026117750874e-04
1.144953373276580828e-04 3.891922914531388685e-04
1.133165071322465942e-04 3.890889326670533962e-04
1.128046289144720950e-04 3.887606004248786917e-04
1.126598216994294526e-04 3.887536141538008774e-04
1.126194754873276394e-04 3.887688736681230921e-04
1.126010661343146467e-04 3.887726193271045854e-04
1.126012799406184985e-04 3.887724716582985829e-04
1.126012616720649314e-04 3.887725515942813833e-04
1.126012525378277551e-04 3.887725915623730993e-04
1.126012479707255790e-04 3.887726115464563894e-04
1.126012456871727969e-04 3.887726215384950529e-04
1.126012445453968870e-04 3.887726265345198056e-04
1.126012439745096910e-04 3.887726290325329952e-04
1.126012436890647919e-04 3.887726302815423546e-04
1.126012435463436163e-04 3.887726309060469260e-04
1.126012434749822696e-04 3.887726312183062589e-04
1.126012434393026398e-04 3.887726313744263845e-04
1.126012434214610359e-04 3.887726314524847667e-04
1.126012434125447470e-04 3.887726314915154486e-04
1.126012434080792842e-04 3.887726315110412250e-04
1.126012434058509912e-04 3.887726315207979061e-04
1.126012434047348186e-04 3.887726315256771412e-04
1.126012434041794090e-04 3.887726315281131266e-04
1.126012434039002540e-04 3.887726315293364319e-04
1.126012434037586437e-04 3.887726315299499277e-04
1.126012434036890785e-04 3.887726315302536127e-04
1.126012434036551023e-04 3.887726315304014437e-04
1.126012434036372130e-04 3.887726315304816747e-04
1.126012434036308704e-04 3.887726315305149055e-04


==> figures/quadrupole/local/quad_local_100_rms_B_abs_rel.txt <==
9.599422113790017974e+00 1.002976744593672809e+00
4.826227036877029697e+00 5.042588423279306120e-01
2.439397206162511100e+00 2.548756205952268927e-01
1.245542143126531665e+00 1.301380217641090464e-01
6.491438523065375943e-01 6.782451902225505869e-02
3.537633116188834692e-01 3.696226402363059216e-02
2.101223790762493659e-01 2.195422362242255288e-02
1.506003492960161505e-01 1.573518137665806671e-02
1.285111098567524035e-01 1.342723062704822938e-02
1.164203793951344851e-01 1.216395442829325442e-02
1.118574638704717544e-01 1.168720717157997746e-02
1.064241736193977939e-01 1.111952052296117342e-02
1.037548507884316351e-01 1.084062157555203826e-02
1.017724716063787838e-01 1.063349658458936572e-02
1.009101559998123870e-01 1.054339923397449447e-02
1.004448946954773630e-01 1.049478732141603116e-02
1.001044536339361218e-01 1.045921700649674740e-02
9.992886535001539727e-02 1.044087100990361699e-02
9.993294855461537507e-02 1.044129763550760183e-02
9.990869468684666910e-02 1.043876351782321334e-02
4.969769192548318532e-02 5.192565622219571554e-03
4.387698723648533750e-02 4.584400737812042124e-03
3.809489395088325875e-02 3.980270089968237883e-03
3.347199060153008970e-02 3.497255123343877975e-03
3.292314399078447723e-02 3.439909964395599946e-03
2.653503049618037568e-02 2.772460486607890729e-03
2.650504446760084884e-02 2.769327455372106155e-03
2.047855295716196483e-02 2.139661339556833339e-03
2.002573898579373610e-02 2.092349962108703762e-03
1.523940735335645343e-02 1.592259512668897734e-03
1.494769652077154731e-02 1.561780679905786428e-03
1.179994443550756895e-02 1.232893992577946364e-03
1.159202531374469054e-02 1.211169971963733244e-03
9.835528385875985311e-03 1.027645844186110113e-03
9.704352720862233911e-03 1.013940212752692700e-03
9.020186644698729647e-03 9.424564655335620480e-04
8.961403518862806616e-03 9.363146262135411393e-04
8.829188302426172613e-03 9.225003792937328494e-04
8.818034444051487189e-03 9.213349903328463264e-04
8.808865908857620164e-03 9.203770339608447707e-04
8.799839755384666548e-03 9.194339540629934207e-04
8.797598668956355811e-03 9.191997985540913347e-04
8.796708391322767898e-03 9.191067796460637923e-04
8.796742139785915238e-03 9.191103057878774419e-04
8.796734503729530807e-03 9.191095079495405955e-04
8.796730686847012426e-03 9.191091091500756816e-04
8.796728778690096964e-03 9.191089097800522615e-04
8.796727824684725736e-03 9.191088101026768584e-04
8.796727347699550420e-03 9.191087602658186938e-04
8.796727109211343806e-03 9.191087353478473616e-04
8.796726989968091381e-03 9.191087228889506001e-04
8.796726930346740123e-03 9.191087166595309508e-04
8.796726900535253510e-03 9.191087135447363957e-04
8.796726885630580528e-03 9.191087119874509536e-04
8.796726878178697667e-03 9.191087112088555579e-04
8.796726874452166431e-03 9.191087108194963317e-04
8.796726872588304935e-03 9.191087106247544311e-04
8.796726871656666488e-03 9.191087105274140011e-04
8.796726871191021604e-03 9.191087104787620549e-04
8.796726870958226918e-03 9.191087104544389550e-04
8.796726870841452273e-03 9.191087104422378858e-04
8.796726870783054542e-03 9.191087104361363213e-04
8.796726870754046496e-03 9.191087104331055425e-04
8.796726870739967480e-03 9.191087104316344970e-04
8.796726870732258369e-03 9.191087104308290432e-04
8.796726870728955455e-03 9.191087104304839417e-04


==> figures/quadrupole/local/quad_local_100_rms_H_abs_rel.txt <==
1.763637627251991091e+01 1.684126423721675536e+00
9.398539120194376650e+00 8.974818767823694587e-01
5.398343706953798282e+00 5.154966723735877610e-01
3.109609973552695639e+00 2.969417437576755137e-01
2.041303332618062072e+00 1.949273948441334336e-01
1.627475779646930576e+00 1.554103247808973354e-01
1.467545003121937031e+00 1.401382732806271125e-01
1.354291786601677039e+00 1.293235383506159131e-01
1.258887108454938009e+00 1.202131895504523207e-01
1.236291831526883822e+00 1.180555295902745994e-01
1.180473028115334166e+00 1.127253007318445577e-01
1.167733506448194625e+00 1.115087829657411822e-01
1.149901204747582062e+00 1.098059473023530880e-01
1.143697486626871429e+00 1.092135441096014625e-01
1.139112573976061249e+00 1.087757232995682499e-01
1.134924738175252301e+00 1.083758200075671946e-01
1.131355984625400213e+00 1.080350338925407661e-01
1.129294174189999111e+00 1.078381482409018488e-01
1.127682856674829148e+00 1.076842808952310909e-01
1.126640468266782547e+00 1.075847415207787788e-01
7.823325162269421096e-01 7.470621188590725881e-02
7.154078126296375961e-01 6.831546244926817169e-02
4.639872915702438760e-01 4.430690556438506705e-02
4.535082810166610745e-01 4.330624770275590119e-02
3.080027207406362266e-01 2.941168370203743609e-02
3.011545052390210420e-01 2.875773639997283859e-02
2.184586778581669442e-01 2.086097655137364101e-02
2.190361282533660470e-01 2.091611823433141629e-02
1.623369999359630944e-01 1.550182571041257285e-02
1.604672387548059243e-01 1.532327915625777623e-02
1.253841949482743801e-01 1.197314190662181026e-02
1.243414750413667502e-01 1.187357087680090788e-02
1.053999213106083521e-01 1.006481092229602470e-02
1.048476120526960209e-01 1.001207000766915836e-02
9.631436250254842013e-02 9.197216047561325783e-03
9.531690499807585204e-02 9.101967198599127465e-03
9.317320148869594199e-02 8.897261443347301638e-03
9.290994202489316622e-02 8.872122366451108688e-03
9.276176895112332732e-02 8.857973077222761060e-03
9.270248858180486773e-02 8.852312297772691255e-03
9.275824975595113597e-02 8.857637023518296487e-03
9.277299996640785140e-02 8.859045545246442901e-03
9.277563642881915540e-02 8.859297305355402774e-03
9.277547948804816536e-02 8.859282318824423033e-03
9.277549551498044667e-02 8.859283849262405974e-03
9.277550352845816140e-02 8.859284614482503331e-03
9.277550753519925308e-02 8.859284997092766248e-03
9.277550953857238714e-02 8.859285188398144037e-03
9.277551054025716393e-02 8.859285284050661194e-03
9.277551104110047520e-02 8.859285331877009978e-03
9.277551129152188103e-02 8.859285355790159217e-03
9.277551141673338886e-02 8.859285367746810164e-03
9.277551147933826847e-02 8.859285373725052370e-03
9.277551151064176993e-02 8.859285376714275823e-03
9.277551152629286146e-02 8.859285378208823364e-03
9.277551153411785212e-02 8.859285378956045093e-03
9.277551153803097195e-02 8.859285379329714938e-03
9.277551153998780942e-02 8.859285379516577616e-03
9.277551154096627672e-02 8.859285379610011557e-03
9.277551154145545487e-02 8.859285379656724191e-03
9.277551154169963454e-02 8.859285379680042344e-03
9.277551154182249460e-02 8.859285379691774279e-03
9.277551154188373728e-02 8.859285379697622032e-03
9.277551154191376881e-02 8.859285379700489529e-03
9.277551154192920091e-02 8.859285379701964044e-03
9.277551154193663940e-02 8.859285379702673546e-03


==> figures/quadrupole/local/quad_local_Brel.txt <==
1.0e+02 9.191087104304839417e-04
1.0e+03 9.765841373366205506e-05
1.0e+04 1.040631159478080527e-05
1.0e+05 1.181098919545429083e-06
1.0e+06 1.182552397538710782e-07


==> figures/quadrupole/local/quad_local_Hrel.txt <==
1.0e+02 8.859285379702673546e-03
1.0e+03 8.737447906110807011e-04
1.0e+04 1.033199607963655411e-04
1.0e+05 1.003221597225569064e-05
1.0e+06 9.677063604521854209e-07


==> figures/quadrupole/local/quad_local_dist.txt <==
1.0e+02 6.568851223865283633e-03
1.0e+03 6.483149048160320900e-04 
1.0e+04 7.658852698792819572e-05
1.0e+05 7.448069219004327638e-06
1.0e+06 7.187579937290755468e-07


==> figures/quadrupole/local/quad_local_distX_distY_rmsHabs_rmsHrel_rmsBabs_rmsBrel.txt <==
1.000000000000000000e+02 1.126012434036234165e-04 3.887726315305552920e-04 9.277551154194421668e-02 8.859285379703396926e-03 8.796726870724939570e-03 9.191087104300643554e-04
1.000000000000000000e+03 1.158102079764898278e-06 3.597342074711635793e-06 9.149961473387898184e-03 8.737447906108954110e-04 9.346820267272663895e-04 9.765841373413703048e-05
1.000000000000000000e+04 1.269160799769091163e-08 4.868346863764998624e-08 1.081979166997827950e-03 1.033199607958382800e-04 9.959809954613141976e-05 1.040631159525657520e-05
1.000000000000000000e+05 1.555266778333494082e-10 4.874602916198492227e-10 1.050585830384939722e-04 1.003221597225569064e-05 1.130421731906765247e-05 1.181098919545429083e-06
1.000000000000000000e+06 1.485849306915509594e-12 4.669828489130385952e-12 1.013393843464953276e-05 9.677063604474469068e-07 1.131812846156503229e-06 1.182552397916336069e-07


==> figures/quadrupole/noisy/global/global_noisy_iterations_B.txt <==
iter,mean_B_1e2,mean_B_1e3,mean_B_1e4,std_B_1e2,std_B_1e3,std_B_1e4
1.000000000000000000e+00,1.002250464868380986e+00,1.002637798165128435e+00,1.002770375243488443e+00,4.715611133770444678e-04,4.741104882578179376e-04,5.079558009025306404e-04
2.000000000000000000e+00,5.074349517029351775e-01,5.068845955126995984e-01,5.068049722931530221e-01,3.970567275926935205e-04,3.479321817675486736e-04,3.082730191077265986e-04
3.000000000000000000e+00,2.580591283694045335e-01,2.577380368102359931e-01,2.576954070685311682e-01,3.952941688546775007e-04,3.184609573497820334e-04,2.851202809419478546e-04
4.000000000000000000e+00,1.347230375805814895e-01,1.346230771593442954e-01,1.346983150891874481e-01,4.232665882854222709e-04,3.266338749334816234e-04,3.152940766428349081e-04
5.000000000000000000e+00,7.445543532492297778e-02,7.469030454436074995e-02,7.484910987116159820e-02,3.871527801697965867e-04,3.942967426341643217e-04,4.123341039776199572e-04
6.000000000000000000e+00,4.571984349457868663e-02,4.632323252546987485e-02,4.659967322707643522e-02,4.245945073797864947e-04,4.472892140304043137e-04,4.547894931805375723e-04
7.000000000000000000e+00,3.216114392115819454e-02,3.306230136527358449e-02,3.341265031411462527e-02,4.619732667466537536e-04,5.097953912595651728e-04,5.017410540929572111e-04
8.000000000000000000e+00,2.525735296474675498e-02,2.631375136894672367e-02,2.669147249502942798e-02,5.258968232455842051e-04,5.324331527298023460e-04,4.917731366593868598e-04
9.000000000000000000e+00,2.112388753001094577e-02,2.224278223027504470e-02,2.260295988141127616e-02,5.356561342066204490e-04,5.368630578444159428e-04,4.930703049736366974e-04
1.000000000000000000e+01,1.828904932665345942e-02,1.936920841400134943e-02,1.969202931673278908e-02,5.080662104659021362e-04,5.298517818680495992e-04,5.067158750900232610e-04
1.100000000000000000e+01,1.615629882966683126e-02,1.712962610153923385e-02,1.741629132909753089e-02,4.637059401662875068e-04,5.215907273224209845e-04,4.964532677642522840e-04
1.200000000000000000e+01,1.443157755859410599e-02,1.526868489508207381e-02,1.551531584806928842e-02,4.200978728662971718e-04,4.812545215400312383e-04,4.919105943514359312e-04
1.300000000000000000e+01,1.302165675981335757e-02,1.371115396109457048e-02,1.390524467868041979e-02,3.682899365877271300e-04,4.575463444518828421e-04,4.586176124083232481e-04
1.400000000000000000e+01,1.184775712890086957e-02,1.239987429195715113e-02,1.256898731485777375e-02,3.351069095861894625e-04,4.105935320502264712e-04,4.312794046076018871e-04
1.500000000000000000e+01,1.084482744104361789e-02,1.131126243632802307e-02,1.145252816923632289e-02,3.421039405262976457e-04,3.763404605020909057e-04,4.107535072021755254e-04
1.600000000000000000e+01,9.979690770229549673e-03,1.039057006657073505e-02,1.052259311436122211e-02,3.385832547621196514e-04,3.677151216569603969e-04,3.895246512554173578e-04
1.700000000000000000e+01,9.225626709884401921e-03,9.597496806044164205e-03,9.702094713248461677e-03,3.354915489689682014e-04,3.628528962585857273e-04,3.762895506081221676e-04
1.800000000000000000e+01,8.559850542914873572e-03,8.878593528693988490e-03,8.979989506234152541e-03,3.318799357365158180e-04,3.703097830433677040e-04,3.618580501094058322e-04
1.900000000000000000e+01,7.984776800585612413e-03,8.246365761132240860e-03,8.343665585932245540e-03,3.169232197672347258e-04,3.691927921688733160e-04,3.529653447706069809e-04
2.000000000000000000e+01,7.484941887200666395e-03,7.697374630943210755e-03,7.776946554659431091e-03,3.078798491224576744e-04,3.515131254813766665e-04,3.427002565433792951e-04
2.100000000000000000e+01,7.029979165938826484e-03,7.188804018911516477e-03,7.279872947906280978e-03,2.960302635478741944e-04,3.354337904214980547e-04,3.243183473807452434e-04
2.200000000000000000e+01,6.627877672098245881e-03,6.749877910697674871e-03,6.835741651515593424e-03,2.780693202756783031e-04,3.188938818363700909e-04,3.117576158441942883e-04
2.300000000000000000e+01,6.251307752332510743e-03,6.352689738802212022e-03,6.432316350145417423e-03,2.580979978529071204e-04,3.049762228333113075e-04,3.012278091746301272e-04
2.400000000000000000e+01,5.929160192548675948e-03,5.990412252766523504e-03,6.071149393391948000e-03,2.653548823290753970e-04,2.887092889290656262e-04,2.920960076337200347e-04
2.500000000000000000e+01,5.647131784308838907e-03,5.662645123794256968e-03,5.744897675065050412e-03,2.692395012280461575e-04,2.730707183439624246e-04,2.933970640449831669e-04
2.600000000000000000e+01,5.399157796974302440e-03,5.359534319050483948e-03,5.446191592585279857e-03,2.653091274359019227e-04,2.610805099700176722e-04,2.869423065710594370e-04
2.700000000000000000e+01,5.172290406075324802e-03,5.088140067650247927e-03,5.168712371859611465e-03,2.547526550410973353e-04,2.618154026431919945e-04,2.766019542766476281e-04
2.800000000000000000e+01,4.954576208131379784e-03,4.829085931779325026e-03,4.908204576356075058e-03,2.559288141420143232e-04,2.557505592005955065e-04,2.634356353467605686e-04
2.900000000000000000e+01,4.764911193629133707e-03,4.588778049733534953e-03,4.674887553745549380e-03,2.554164168377777910e-04,2.485022002361350732e-04,2.541786915354421689e-04
3.000000000000000000e+01,4.590502537001262678e-03,4.377855365156339135e-03,4.463531240636704756e-03,2.569019092403267731e-04,2.330939158436511874e-04,2.440386931325634948e-04
3.100000000000000000e+01,4.435056524729862580e-03,4.186952449702126960e-03,4.268632894424103860e-03,2.705172921030206032e-04,2.311605337385646327e-04,2.344511785978178181e-04
3.200000000000000000e+01,4.299290843232477649e-03,4.016406727325123882e-03,4.087817377928935209e-03,2.873164788791305485e-04,2.313549043003159929e-04,2.319337889320104899e-04
3.300000000000000000e+01,4.181888719035935752e-03,3.862546016435204881e-03,3.921255729320355203e-03,2.944922426300280332e-04,2.274007425733573485e-04,2.298105190674915412e-04
3.400000000000000000e+01,4.071003666202687755e-03,3.718772092377308890e-03,3.760673444293488252e-03,2.942088570284292484e-04,2.271332251860102961e-04,2.285289190480647070e-04
3.500000000000000000e+01,3.974427955401199121e-03,3.581433010278435840e-03,3.608851345738524775e-03,2.947451755268467037e-04,2.238905090898293197e-04,2.277055893204642028e-04
3.600000000000000000e+01,3.886613634537552410e-03,3.459014511420890284e-03,3.472828525704242577e-03,2.883344809390315545e-04,2.247959422758243075e-04,2.311006850599366276e-04
3.700000000000000000e+01,3.809090100620525152e-03,3.347267768889379373e-03,3.343984312473131503e-03,2.806077775280952855e-04,2.252010026794635991e-04,2.303456132595109809e-04
3.800000000000000000e+01,3.741431444367400872e-03,3.248653572415757373e-03,3.223901416757584109e-03,2.723259519390247509e-04,2.277206124431781166e-04,2.300139169804928617e-04
3.900000000000000000e+01,3.684755228988510073e-03,3.157354489470286588e-03,3.113924742635419858e-03,2.636702358822345634e-04,2.278263141021156385e-04,2.300181522206415472e-04
4.000000000000000000e+01,3.639527683176870150e-03,3.075735013138887562e-03,3.014068596245215916e-03,2.610736599863173460e-04,2.299044564811259157e-04,2.322012611357015990e-04
4.100000000000000000e+01,3.598152619207443861e-03,2.997898824946855327e-03,2.922306146251276229e-03,2.578974425972689892e-04,2.311081291429006618e-04,2.330183124561509159e-04
4.200000000000000000e+01,3.565815297997972175e-03,2.925072697850603174e-03,2.839708177989165756e-03,2.566271045254778400e-04,2.313623892666872282e-04,2.332583988513885166e-04
4.300000000000000000e+01,3.536351753250258686e-03,2.859061936462173846e-03,2.763703937494373531e-03,2.564857114657307659e-04,2.351700614010456653e-04,2.315769168315834922e-04
4.400000000000000000e+01,3.513536320272845834e-03,2.797911045279254019e-03,2.693657443557407726e-03,2.545276093102609894e-04,2.363325635397970346e-04,2.309690405086592836e-04
4.500000000000000000e+01,3.490709131033138592e-03,2.743059625113510817e-03,2.629593211132010260e-03,2.540401311068723480e-04,2.353618346897106176e-04,2.303106213551639177e-04
4.600000000000000000e+01,3.470347692705423332e-03,2.692053728025552411e-03,2.568138752216278606e-03,2.529783234754328031e-04,2.325616961735821320e-04,2.309062541463547736e-04
4.700000000000000000e+01,3.449843281814434816e-03,2.644359373937235549e-03,2.514694900814374960e-03,2.540421869707990368e-04,2.292594856372959428e-04,2.330737376789191525e-04
4.800000000000000000e+01,3.430474837041000077e-03,2.602540888686027520e-03,2.466096179548814705e-03,2.537291961785270462e-04,2.294345106865052224e-04,2.354217510118424310e-04
4.900000000000000000e+01,3.415582139158399554e-03,2.562850623961645570e-03,2.423329483096307857e-03,2.544362423742138808e-04,2.300717453822983508e-04,2.373675936942780309e-04
5.000000000000000000e+01,3.401853784054672137e-03,2.528944637376050360e-03,2.385178209664888267e-03,2.544466493435144200e-04,2.307070958474879312e-04,2.391559637187215884e-04
5.100000000000000000e+01,3.389239495491348959e-03,2.497777259038592296e-03,2.350445774614007104e-03,2.538633781039233389e-04,2.294145358150670346e-04,2.401505880209738009e-04
5.200000000000000000e+01,3.377305737262930544e-03,2.469699577811605533e-03,2.318341313554126912e-03,2.540135710033628470e-04,2.292389176627836417e-04,2.410813202742171995e-04
5.300000000000000000e+01,3.367037320285974199e-03,2.444351160655028766e-03,2.289369019859437311e-03,2.530815538881800572e-04,2.284009867004010129e-04,2.415494654742416172e-04
5.400000000000000000e+01,3.357831039952029889e-03,2.419952355264173936e-03,2.261740244743081635e-03,2.534675625996376169e-04,2.274653090839933085e-04,2.407829794892873260e-04
5.500000000000000000e+01,3.350501918087196631e-03,2.398349819215776953e-03,2.237256834563659466e-03,2.538336705109272922e-04,2.280043052919410271e-04,2.397394850687468233e-04
5.600000000000000000e+01,3.343878341548157159e-03,2.378845213904324032e-03,2.213595947478179306e-03,2.546501009784829365e-04,2.279133424394524704e-04,2.385205998409830773e-04
5.700000000000000000e+01,3.339404141205592601e-03,2.360336143057232064e-03,2.191640678904691487e-03,2.548486108920149356e-04,2.269228783024783338e-04,2.384835439235599198e-04
5.800000000000000000e+01,3.333964688814207086e-03,2.343435775031150851e-03,2.172172132941897066e-03,2.555851380929469760e-04,2.264384318084890874e-04,2.392214747197154881e-04
5.900000000000000000e+01,3.329421314238691434e-03,2.327025302905074214e-03,2.153273234161612228e-03,2.558678123116072561e-04,2.279848742593447192e-04,2.397326137667329005e-04
6.000000000000000000e+01,3.326343998948921247e-03,2.311813299023001041e-03,2.134775555552174790e-03,2.561976298573839144e-04,2.279016408174886171e-04,2.388120084691652595e-04
6.100000000000000000e+01,3.322167864159821828e-03,2.297246848751165454e-03,2.118574529372267180e-03,2.573083038735152011e-04,2.275806733633305482e-04,2.392291091125454245e-04
6.200000000000000000e+01,3.318054820532592795e-03,2.284215722205685042e-03,2.103414792572610038e-03,2.566501749957286055e-04,2.272880273632827785e-04,2.394475153382299342e-04
6.300000000000000000e+01,3.314035407695194342e-03,2.272314998514908448e-03,2.088809844668837543e-03,2.565843463656353055e-04,2.269797378698071755e-04,2.395861247504435564e-04
6.400000000000000000e+01,3.311001605880478649e-03,2.261590344684430258e-03,2.074912781398467569e-03,2.569232567304936821e-04,2.274362086858259125e-04,2.397752067953031992e-04
6.500000000000000000e+01,3.308782510212349495e-03,2.251513515817707249e-03,2.062076903694730085e-03,2.576651481758467218e-04,2.270922554318316109e-04,2.398748245249285045e-04
6.600000000000000000e+01,3.305834128130511959e-03,2.241613486770270731e-03,2.049422224379097296e-03,2.576791779840429471e-04,2.272047995934966137e-04,2.399901045839822463e-04
6.700000000000000000e+01,3.303023178780550677e-03,2.231883452410183578e-03,2.037227066842279936e-03,2.577752388861929088e-04,2.279279168381768592e-04,2.401384212289147692e-04
6.800000000000000000e+01,3.301304576514588369e-03,2.222745669778432732e-03,2.025938573463026762e-03,2.573677186197954425e-04,2.285807632745663642e-04,2.398993336998029940e-04
6.900000000000000000e+01,3.300002085719172876e-03,2.213314203724406782e-03,2.016159773015791142e-03,2.571734141876856942e-04,2.293181159545182334e-04,2.397780654470849603e-04
7.000000000000000000e+01,3.299256274363365771e-03,2.204560043100754242e-03,2.006378972493880631e-03,2.568321329167014321e-04,2.293532535068159737e-04,2.399556893060455674e-04
7.100000000000000000e+01,3.297705490184911926e-03,2.197050052906482018e-03,1.996650202262652361e-03,2.568751349850479293e-04,2.288394623442868746e-04,2.398180442368683595e-04
7.200000000000000000e+01,3.296849789737415354e-03,2.188710853982285456e-03,1.987873990751095991e-03,2.574250418731356379e-04,2.282470387649851169e-04,2.387977263172455619e-04
7.300000000000000000e+01,3.295686466249814726e-03,2.180512573347357774e-03,1.979297378876061688e-03,2.570915198742732780e-04,2.280888446436161326e-04,2.382142901656450040e-04
7.400000000000000000e+01,3.294553448627829742e-03,2.173310722544217078e-03,1.970988025567361936e-03,2.570118819004407187e-04,2.280404141457966687e-04,2.383576993872351865e-04
7.500000000000000000e+01,3.294041196604690150e-03,2.166676796354019378e-03,1.963152316192323318e-03,2.572812352303370455e-04,2.267039831860498823e-04,2.378503710655335325e-04
7.600000000000000000e+01,3.293268726336530654e-03,2.159938634440199297e-03,1.956107832428075153e-03,2.579119734381205204e-04,2.255773009765702983e-04,2.379948815691011646e-04
7.700000000000000000e+01,3.292623889874476788e-03,2.153631381082278615e-03,1.949185931241793077e-03,2.577956021989368288e-04,2.248413885305899820e-04,2.377594596720671049e-04
7.800000000000000000e+01,3.292193146714058119e-03,2.147694769055510586e-03,1.942344446081504562e-03,2.578441142771572018e-04,2.243997880617586626e-04,2.373900377511394834e-04
7.900000000000000000e+01,3.291757592079015780e-03,2.141842474165419740e-03,1.935543544198858575e-03,2.582299272291785938e-04,2.243066834360577910e-04,2.366108337902656715e-04
8.000000000000000000e+01,3.291704664956846427e-03,2.135508225354009262e-03,1.928283901148714063e-03,2.583318709976906288e-04,2.244350177716906557e-04,2.358415913514952042e-04
8.100000000000000000e+01,3.291442246640042049e-03,2.129401808787020813e-03,1.921853578687164653e-03,2.579923981356792295e-04,2.244985215395382046e-04,2.350603400244886704e-04
8.200000000000000000e+01,3.291328903796922768e-03,2.124185742724648933e-03,1.915682199883858745e-03,2.578765058689706097e-04,2.241241174062253371e-04,2.348136752630743552e-04
8.300000000000000000e+01,3.291149451975816740e-03,2.118116557468590136e-03,1.909384061691643628e-03,2.576521720550124686e-04,2.234438718344600758e-04,2.346379413307403763e-04
8.400000000000000000e+01,3.291102553814605029e-03,2.113766536733879126e-03,1.902664376013878979e-03,2.575039194361658382e-04,2.237864018773403133e-04,2.340940725240774946e-04
8.500000000000000000e+01,3.291192337497589847e-03,2.109248313352741523e-03,1.896273790968702397e-03,2.576100640516862860e-04,2.232228184952537227e-04,2.334470733702972132e-04
8.600000000000000000e+01,3.291132633915573244e-03,2.104737953461061593e-03,1.890537131592878381e-03,2.575983328322510677e-04,2.215013131115876888e-04,2.332199728579741429e-04
8.700000000000000000e+01,3.291095795130186043e-03,2.099843592147506051e-03,1.884838122757601184e-03,2.576456775497928866e-04,2.206992087317126959e-04,2.327607639033430484e-04
8.800000000000000000e+01,3.291056021698619133e-03,2.095143750277247714e-03,1.879679426327766261e-03,2.577317325478029920e-04,2.200973962571554964e-04,2.326768486914027381e-04
8.900000000000000000e+01,3.291004963644196708e-03,2.091289019235732880e-03,1.874982583185978539e-03,2.577140368909872060e-04,2.200111674682457238e-04,2.329066394276382347e-04
9.000000000000000000e+01,3.291070665950752115e-03,2.086861779402810271e-03,1.869824276919239891e-03,2.576708681534483182e-04,2.193022059375480698e-04,2.326847201578178300e-04
9.100000000000000000e+01,3.290932290814929748e-03,2.082969630943324116e-03,1.864686581324227202e-03,2.578480178071993747e-04,2.189545565209486734e-04,2.324864333997884525e-04
9.200000000000000000e+01,3.290927084398940008e-03,2.079214422752067963e-03,1.860210351217559972e-03,2.578561019988390548e-04,2.193608621721524789e-04,2.319790573712446054e-04
9.300000000000000000e+01,3.290943027297777053e-03,2.076076118384388280e-03,1.855373700797252699e-03,2.577576513135506784e-04,2.193299064375928045e-04,2.316189071870586053e-04
9.400000000000000000e+01,3.290889788912332130e-03,2.072247612889251221e-03,1.850865541809436441e-03,2.577978691937871884e-04,2.185124828154866717e-04,2.316048078489334194e-04
9.500000000000000000e+01,3.290856581675270006e-03,2.067463499472944194e-03,1.846352981545293283e-03,2.578581007629415257e-04,2.177337238317006429e-04,2.314652653149447176e-04
9.600000000000000000e+01,3.290774247002196690e-03,2.064127195567023315e-03,1.842151602122425475e-03,2.578311696733262570e-04,2.171575526353282544e-04,2.312292409824036061e-04
9.700000000000000000e+01,3.290809042262355950e-03,2.060217999774664570e-03,1.837945454454629210e-03,2.577341374456303125e-04,2.169717947935916112e-04,2.304574214414631546e-04
9.800000000000000000e+01,3.290759317159156882e-03,2.057402626335300307e-03,1.833365896279341538e-03,2.577937986822752942e-04,2.161473426475477618e-04,2.294826579593498277e-04
9.900000000000000000e+01,3.290690630524951022e-03,2.055265399448020797e-03,1.829200021179306366e-03,2.578063413409622411e-04,2.155537966785180516e-04,2.289629594921915444e-04
1.000000000000000000e+02,3.290638626577803774e-03,2.052997254040094064e-03,1.825048102518468012e-03,2.578504607491161667e-04,2.149292153277075298e-04,2.283442513424851085e-04


==> figures/quadrupole/noisy/global/global_noisy_iterations_H.txt <==
iter,mean_H_1e2,mean_H_1e3,mean_H_1e4,std_H_1e2,std_H_1e3,std_H_1e4
1.000000000000000000e+00,1.605161220655683341e+00,1.580013437749648197e+00,1.580955236816019127e+00,2.038459790344519448e-02,1.939032272914271993e-02,2.022506119915158315e-02
2.000000000000000000e+00,6.956349400482865208e-01,6.883927184999250048e-01,6.861389928363742507e-01,1.408644578980040689e-02,7.629468015737250405e-03,7.239423968042292198e-03
3.000000000000000000e+00,6.089631088238439682e-01,6.025130867970586168e-01,6.004340484180399340e-01,1.017710558184192586e-02,6.728222272094535987e-03,5.688854950049739533e-03
4.000000000000000000e+00,5.408024268273821100e-01,5.350755154491378951e-01,5.322989685445884689e-01,8.951424257349134550e-03,5.791060941393162860e-03,4.956804844179260768e-03
5.000000000000000000e+00,4.805822620731653450e-01,4.763119067850304367e-01,4.739839016013737694e-01,7.079965733958644425e-03,5.159941760580230227e-03,4.210034503897351447e-03
6.000000000000000000e+00,4.228406131981947702e-01,4.216460559728884006e-01,4.201203312469014017e-01,6.045717642682722076e-03,4.440929489655527640e-03,3.767220750426052405e-03
7.000000000000000000e+00,3.712442334071294203e-01,3.713271665916398345e-01,3.705150952742910508e-01,5.456840650612877069e-03,3.902084818374175392e-03,3.173320448200607144e-03
8.000000000000000000e+00,3.266107021210483685e-01,3.276114215539774888e-01,3.272235847651339125e-01,4.413053072414105209e-03,3.464153113370143765e-03,2.775790894391431778e-03
9.000000000000000000e+00,2.880513161103845365e-01,2.901694640915075674e-01,2.898770400138504511e-01,4.183053876563867443e-03,3.046429466952727157e-03,2.407405020019755867e-03
1.000000000000000000e+01,2.545783167345109232e-01,2.577987186291114674e-01,2.577209688664646725e-01,4.019495279735637097e-03,2.680729594081903647e-03,2.400979526547338417e-03
1.100000000000000000e+01,2.253759312640078727e-01,2.293688423386018860e-01,2.296333018591460995e-01,3.972934231302477186e-03,2.354045203010467300e-03,2.274341933686210415e-03
1.200000000000000000e+01,1.994548530609453474e-01,2.042259480552878481e-01,2.048149050033838403e-01,3.836167623535653368e-03,2.275511012695097170e-03,1.982159262902965288e-03
1.300000000000000000e+01,1.767580296050857702e-01,1.820062988593866282e-01,1.828080586654011741e-01,3.740936482545504250e-03,2.083133598150465390e-03,1.915824673012926638e-03
1.400000000000000000e+01,1.569901198525728014e-01,1.626592285194483622e-01,1.634463086168246870e-01,3.729134711900264267e-03,1.983292202211843405e-03,1.757878368882433758e-03
1.500000000000000000e+01,1.401863171021189014e-01,1.457134139508686754e-01,1.465750601997964364e-01,3.529044017344277768e-03,1.842247639495223034e-03,1.570164520752761420e-03
1.600000000000000000e+01,1.259937777358986766e-01,1.310394126503482970e-01,1.319155781261848182e-01,3.506512023568963445e-03,1.769711045252389276e-03,1.560959083975159726e-03
1.700000000000000000e+01,1.138956828619662465e-01,1.183926799618730957e-01,1.193261158823005763e-01,3.538227831709287504e-03,1.680717218662439475e-03,1.413419374090080921e-03
1.800000000000000000e+01,1.035766778855831266e-01,1.074954219513309939e-01,1.083790842428012380e-01,3.600697332911078838e-03,1.528206955876422338e-03,1.262784749944371662e-03
1.900000000000000000e+01,9.493901020805298185e-02,9.812152768212216436e-02,9.889788577978583795e-02,3.602625233568082334e-03,1.440601263087823132e-03,1.160576006365682689e-03
2.000000000000000000e+01,8.735997602825390507e-02,8.990459713925021135e-02,9.059950386467643946e-02,3.494000870190734718e-03,1.371801443785613259e-03,1.182060092153394259e-03
2.100000000000000000e+01,8.087318717026693859e-02,8.260085200527093885e-02,8.333664517643996072e-02,3.643024574828057464e-03,1.270476581920577030e-03,1.197939175869520197e-03
2.200000000000000000e+01,7.497283905629675838e-02,7.631082385114915101e-02,7.696083079603110999e-02,3.722984711841507977e-03,1.243779694370606998e-03,1.237182049437244311e-03
2.300000000000000000e+01,6.988543793436834128e-02,7.078941464869503708e-02,7.124366060539656653e-02,3.639023356903006191e-03,1.228830463319316489e-03,1.183178168730931795e-03
2.400000000000000000e+01,6.538186850717229992e-02,6.580410725504522162e-02,6.625136441803784748e-02,3.522554368714622859e-03,1.200708280477063000e-03,1.135923996022156950e-03
2.500000000000000000e+01,6.146426892786258783e-02,6.150332460909384291e-02,6.176211971117725325e-02,3.617823937565242502e-03,1.264739591148279383e-03,1.144413506061926896e-03
2.600000000000000000e+01,5.800107681638862200e-02,5.747925886782030702e-02,5.771684422456000579e-02,3.776825457574553915e-03,1.347038912663961171e-03,1.122967220128703566e-03
2.700000000000000000e+01,5.501396364215572349e-02,5.394049395513523387e-02,5.410362723687245357e-02,3.785020730641017791e-03,1.330126924456062750e-03,1.055297961946093056e-03
2.800000000000000000e+01,5.212863906455602464e-02,5.075216140914224489e-02,5.083240439878171368e-02,3.737590470449497770e-03,1.334194456336317176e-03,1.065042532261387728e-03
2.900000000000000000e+01,4.953729560246861174e-02,4.775091096780981204e-02,4.780941687371813992e-02,3.756223880615889178e-03,1.299887821625455610e-03,1.055802407061657601e-03
3.000000000000000000e+01,4.716793483660303848e-02,4.509108176220310432e-02,4.507606716874348884e-02,3.583799610877753256e-03,1.333613842101200606e-03,1.083304850537289681e-03
3.100000000000000000e+01,4.512904167613622508e-02,4.263799886025318453e-02,4.257872733932675097e-02,3.547956146892412843e-03,1.328825043511789065e-03,1.082824318111558605e-03
3.200000000000000000e+01,4.326916780615560482e-02,4.042211780645994790e-02,4.029619024321319520e-02,3.615055026982577462e-03,1.317322879209036849e-03,1.085291296803919496e-03
3.300000000000000000e+01,4.154702750619686941e-02,3.840392064039571673e-02,3.819967442143715891e-02,3.694950582852725082e-03,1.275839346097414799e-03,1.076211000062116856e-03
3.400000000000000000e+01,4.003761970840481049e-02,3.663704573092277372e-02,3.630046105190903871e-02,3.770404733225011726e-03,1.264284473257498796e-03,1.054707451928685010e-03
3.500000000000000000e+01,3.854193651765956685e-02,3.489179638235068159e-02,3.457576829669826990e-02,3.685058595438452621e-03,1.294723475763595848e-03,1.071516550146172546e-03
3.600000000000000000e+01,3.725232939203054761e-02,3.339846857009778208e-02,3.299006803349269212e-02,3.621078084702297056e-03,1.317844000291009711e-03,1.099541049421941035e-03
3.700000000000000000e+01,3.606675070973869301e-02,3.203809038482641897e-02,3.147654378523568469e-02,3.584843492479699266e-03,1.369817964590085277e-03,1.115651470309613792e-03
3.800000000000000000e+01,3.509908150473654842e-02,3.076774500326603587e-02,3.013347714887872411e-02,3.584868752118789727e-03,1.355931954866939531e-03,1.107092020465335214e-03
3.900000000000000000e+01,3.427132061345242869e-02,2.963481225757938833e-02,2.888117707944806017e-02,3.549196045390853524e-03,1.343540036139404458e-03,1.153979954452424937e-03
4.000000000000000000e+01,3.358949295621775633e-02,2.860601964507807765e-02,2.774420362034389284e-02,3.495742292905293803e-03,1.340693458096703589e-03,1.155910038337186301e-03
4.100000000000000000e+01,3.291776024754927699e-02,2.769060915263201611e-02,2.673080945280408710e-02,3.350731785979100836e-03,1.300851754108310523e-03,1.187301052493138723e-03
4.200000000000000000e+01,3.235136117269428457e-02,2.686446172506829280e-02,2.581000675021292989e-02,3.329483861358063269e-03,1.275490448403966736e-03,1.185041974402258058e-03
4.300000000000000000e+01,3.183741883711940779e-02,2.607113878941580767e-02,2.496347981267597188e-02,3.280999930332148713e-03,1.314581411920278916e-03,1.215726441681086976e-03
4.400000000000000000e+01,3.134153458392910374e-02,2.539610943062549364e-02,2.421002182972425282e-02,3.247967925401657689e-03,1.334897068911023409e-03,1.245184498582726628e-03
4.500000000000000000e+01,3.084029523944069665e-02,2.479653513716678984e-02,2.352766071375826662e-02,3.246898800331613714e-03,1.333046755295136171e-03,1.245337897002365187e-03
4.600000000000000000e+01,3.042489038075031280e-02,2.427437538763599009e-02,2.292288260476274542e-02,3.230425212596408236e-03,1.335073076072247665e-03,1.267308009946418665e-03
4.700000000000000000e+01,3.005662872229947907e-02,2.379068134710458568e-02,2.235908757287417142e-02,3.200152959854484901e-03,1.343780979670832886e-03,1.288222241693848203e-03
4.800000000000000000e+01,2.972566515076242519e-02,2.335061717601790918e-02,2.184971631525926827e-02,3.173555244046436050e-03,1.368139707045289057e-03,1.305300530839656643e-03
4.900000000000000000e+01,2.944073303910977810e-02,2.293747225123383623e-02,2.142155084741968751e-02,3.163178484949134232e-03,1.378367422027502922e-03,1.328680920057555368e-03
5.000000000000000000e+01,2.919112097726041591e-02,2.260626473666451502e-02,2.101986820881664164e-02,3.141425229533179996e-03,1.381206869939360406e-03,1.336525339098208797e-03
5.100000000000000000e+01,2.900910831670497000e-02,2.229300000163823153e-02,2.067334762988429914e-02,3.118853874683307978e-03,1.407324627559195743e-03,1.352083582703923325e-03
5.200000000000000000e+01,2.885233009560200096e-02,2.203922789911966912e-02,2.034972332820836338e-02,3.091100056936904247e-03,1.421513808937824828e-03,1.369616271090318095e-03
5.300000000000000000e+01,2.870888926702992380e-02,2.180073676791168674e-02,2.005730977944151366e-02,3.054902740103745181e-03,1.433297819182955670e-03,1.399109760349263529e-03
5.400000000000000000e+01,2.860812066131223838e-02,2.158558148692558964e-02,1.979155880964149350e-02,3.037259242521379334e-03,1.433098027864267588e-03,1.392951298041683475e-03
5.500000000000000000e+01,2.851371896890472074e-02,2.138929299975501908e-02,1.957135945893136164e-02,3.005165038425977857e-03,1.432951552059525064e-03,1.401565757607258845e-03
5.600000000000000000e+01,2.845479708085817475e-02,2.120914529399350879e-02,1.935052854737283334e-02,2.990508740663717219e-03,1.456075580651198381e-03,1.416684815924550232e-03
5.700000000000000000e+01,2.840072653411539541e-02,2.105608252362754090e-02,1.916699753809874077e-02,2.977009728054077608e-03,1.473858624971890194e-03,1.424465684898255924e-03
5.800000000000000000e+01,2.835939877418526892e-02,2.089820894300288903e-02,1.899290170221219765e-02,2.960359205664353250e-03,1.491417788938933803e-03,1.430839450340193244e-03
5.900000000000000000e+01,2.831974443579978601e-02,2.077649445911536677e-02,1.884111393924795333e-02,2.953719527329520377e-03,1.495138243841855367e-03,1.445642919555919928e-03
6.000000000000000000e+01,2.829615737083237409e-02,2.066690016225877780e-02,1.869768312415903341e-02,2.945206185004221270e-03,1.495639819610314726e-03,1.459695170705917287e-03
6.100000000000000000e+01,2.827576501593348154e-02,2.055862571040176917e-02,1.857598826978066817e-02,2.942943845464777563e-03,1.494667638057537015e-03,1.471275412205924962e-03
6.200000000000000000e+01,2.825778421958083375e-02,2.046060198402245567e-02,1.846046933569238380e-02,2.938573179687044637e-03,1.486118996606127732e-03,1.472829029780046419e-03
6.300000000000000000e+01,2.824574700780567785e-02,2.037250364307866338e-02,1.835704764282740722e-02,2.943356918144035030e-03,1.495996091620456969e-03,1.484336671667204656e-03
6.400000000000000000e+01,2.825511695152263525e-02,2.030237549540931177e-02,1.826218680092577332e-02,2.933322712548401719e-03,1.502770651147217586e-03,1.496359717436319178e-03
6.500000000000000000e+01,2.826626076977753477e-02,2.021363533578244762e-02,1.817416010270894722e-02,2.930258851588086761e-03,1.504113210641545286e-03,1.503373553324543858e-03
6.600000000000000000e+01,2.827895527837782572e-02,2.015346718759056938e-02,1.810055750324908105e-02,2.929682420812026143e-03,1.503112617429071436e-03,1.501474132234680492e-03
6.700000000000000000e+01,2.829902286169372685e-02,2.009730125096827191e-02,1.802097840979285936e-02,2.899852900367360167e-03,1.508287436184439778e-03,1.502799512548007484e-03
6.800000000000000000e+01,2.832087610122110272e-02,2.004559310346906709e-02,1.795373193019245486e-02,2.890084624103068500e-03,1.519493395538340161e-03,1.504603536052289119e-03
6.900000000000000000e+01,2.836108356774463476e-02,1.998615092902654433e-02,1.789537719294300930e-02,2.896151257208024431e-03,1.525950161543730308e-03,1.512872717730815494e-03
7.000000000000000000e+01,2.840113515745190664e-02,1.994160293868578460e-02,1.784212344255830043e-02,2.902537034002030964e-03,1.525933237021242193e-03,1.513046584492255472e-03
7.100000000000000000e+01,2.844549798084191478e-02,1.989552124001275901e-02,1.778182988155501895e-02,2.905411933399577352e-03,1.527352805819729353e-03,1.524176260761447290e-03
7.200000000000000000e+01,2.849320442947668799e-02,1.986118655979904335e-02,1.773040829161770179e-02,2.912654608394318629e-03,1.525981914140236203e-03,1.525264945622278098e-03
7.300000000000000000e+01,2.854188575878296649e-02,1.983174956206174705e-02,1.768285211775132842e-02,2.920413885929817963e-03,1.522446604319673946e-03,1.524962106241571462e-03
7.400000000000000000e+01,2.858751957689362189e-02,1.979637296554624670e-02,1.763443712776263314e-02,2.924358228016508184e-03,1.518842430209935016e-03,1.533456611679653208e-03
7.500000000000000000e+01,2.862588543656443066e-02,1.976194787500851202e-02,1.759818271053361846e-02,2.930810547623604288e-03,1.519948040208991000e-03,1.534237790091148032e-03
7.600000000000000000e+01,2.866023419404624059e-02,1.973760420464782533e-02,1.756848813841794046e-02,2.931665959537778192e-03,1.517332986451750071e-03,1.537163864372787783e-03
7.700000000000000000e+01,2.868118088868390828e-02,1.971993360535439013e-02,1.753499389779999973e-02,2.936921602618907355e-03,1.512198606363939933e-03,1.541207889058511657e-03
7.800000000000000000e+01,2.869569550889608522e-02,1.970338960594047659e-02,1.750710960322874113e-02,2.938333438049665555e-03,1.509057718433688472e-03,1.544239362219504809e-03
7.900000000000000000e+01,2.870587854740214162e-02,1.968346494202117755e-02,1.747644577132172541e-02,2.935124187542936369e-03,1.497638792188456898e-03,1.546434454166550248e-03
8.000000000000000000e+01,2.871114653194047767e-02,1.966980395189577360e-02,1.744474965866241872e-02,2.933998556357622026e-03,1.485359676223964309e-03,1.544896364991105078e-03
8.100000000000000000e+01,2.871241133741910326e-02,1.965649579025845195e-02,1.742094335883042147e-02,2.934598406352094836e-03,1.486812509448870575e-03,1.546551446375810405e-03
8.200000000000000000e+01,2.871243008172993938e-02,1.964666091333400547e-02,1.739978427984838205e-02,2.932816501584188228e-03,1.483045934336333239e-03,1.547196445379873855e-03
8.300000000000000000e+01,2.871334212202048333e-02,1.964463768280402117e-02,1.737703772515187747e-02,2.932762733154385942e-03,1.482284012930551323e-03,1.543292692794844207e-03
8.400000000000000000e+01,2.871410570674193252e-02,1.963728596196343337e-02,1.735779181064888224e-02,2.932973388651868244e-03,1.480896343544221274e-03,1.542374439384025259e-03
8.500000000000000000e+01,2.871476693768578933e-02,1.962379280580862570e-02,1.733719954917013056e-02,2.933178199321477986e-03,1.478922452189157348e-03,1.545079404505866503e-03
8.600000000000000000e+01,2.871471593844807102e-02,1.961826051676593408e-02,1.731553960029405537e-02,2.933249122458021340e-03,1.489050922655769937e-03,1.545359851632183016e-03
8.700000000000000000e+01,2.871471764026474124e-02,1.961337761883161224e-02,1.729700824911868662e-02,2.933141456502442838e-03,1.492231197446433882e-03,1.545935607413085125e-03
8.800000000000000000e+01,2.871526624712945550e-02,1.960985180983430137e-02,1.728244327505908812e-02,2.932880952078532888e-03,1.496965592753747619e-03,1.545010070843201621e-03
8.900000000000000000e+01,2.871489829838448984e-02,1.960912753471968223e-02,1.727011062702682453e-02,2.933181680934132847e-03,1.497513458404292402e-03,1.545276304982998649e-03
9.000000000000000000e+01,2.871455991955607426e-02,1.960544616211936514e-02,1.725643645681758029e-02,2.932885123567008281e-03,1.493293924302987368e-03,1.545086497603021924e-03
9.100000000000000000e+01,2.871449804063139905e-02,1.960236631874146332e-02,1.724151106585760512e-02,2.933028298635970837e-03,1.492886841447399080e-03,1.544056449372396313e-03
9.200000000000000000e+01,2.871528240405965895e-02,1.960389980556704811e-02,1.722970582523749433e-02,2.932976029174767102e-03,1.493284965202128613e-03,1.544127793678980350e-03
9.300000000000000000e+01,2.871574790111126527e-02,1.960820419518126759e-02,1.721849788644180118e-02,2.932630613079764779e-03,1.494097575090465486e-03,1.543478417331139085e-03
9.400000000000000000e+01,2.871559562359149095e-02,1.961143646469147919e-02,1.720944958231792471e-02,2.932584959336371425e-03,1.497312576145435822e-03,1.545109964460946459e-03
9.500000000000000000e+01,2.871574309563272934e-02,1.961683128523022263e-02,1.719820644991962993e-02,2.932515409609213856e-03,1.495502042723584118e-03,1.549234825431136881e-03
9.600000000000000000e+01,2.871582359182955554e-02,1.961866561457450628e-02,1.718518729854283042e-02,2.932469636537829872e-03,1.491037366859869701e-03,1.551735984486027039e-03
9.700000000000000000e+01,2.871597937626083411e-02,1.962348780350474733e-02,1.717671553901933129e-02,2.932648505415121152e-03,1.492173561552846825e-03,1.551685253378607288e-03
9.800000000000000000e+01,2.871616442278572545e-02,1.962747060508327271e-02,1.716976100969332120e-02,2.932598943697725235e-03,1.493001286191513073e-03,1.551509889929664860e-03
9.900000000000000000e+01,2.871618378759272644e-02,1.963027433198550817e-02,1.716332210195482474e-02,2.932298347480649572e-03,1.493329976138260771e-03,1.550983410387780969e-03
1.000000000000000000e+02,2.871641393496417519e-02,1.963347937929625989e-02,1.715733153359848620e-02,2.932252474934524209e-03,1.495271738720363366e-03,1.549725177061776326e-03


==> figures/quadrupole/noisy/global/global_noisy_iterations_distance.txt <==
iter,mean_dist_1e2,mean_dist_1e3,mean_dist_1e4,std_dist_1e2,std_dist_1e3,std_dist_1e4
1.000000000000000000e+00,1.364228674779585093e+00,1.348267530537666570e+00,1.348915410444641916e+00,1.306602660313995606e-02,1.236527230450648433e-02,1.290450677220878611e-02
2.000000000000000000e+00,6.171640290543801699e-01,6.124973449054526009e-01,6.110870007342397159e-01,8.679391956738800873e-03,4.693403123363242870e-03,4.460145280807402933e-03
3.000000000000000000e+00,4.820518270218820955e-01,4.775323840918486717e-01,4.760919728076942747e-01,7.048500265180302274e-03,4.656034148441358898e-03,3.942987852433266563e-03
4.000000000000000000e+00,4.094139626357718997e-01,4.052767784595345812e-01,4.032908680016760172e-01,6.469346302665839391e-03,4.184497833137103273e-03,3.577326819960304979e-03
5.000000000000000000e+00,3.582830587680742584e-01,3.551845388274939008e-01,3.534987608732170217e-01,5.189703678184891429e-03,3.777590623395659687e-03,3.082535713565517834e-03
6.000000000000000000e+00,3.136423777030116766e-01,3.128052107944220839e-01,3.117033229744144984e-01,4.443976027581854858e-03,3.262947348212585485e-03,2.772309099806189933e-03
7.000000000000000000e+00,2.748935876710582593e-01,2.750031775919057897e-01,2.744249324798169742e-01,4.011126539941483292e-03,2.867995632380017194e-03,2.338793844187744483e-03
8.000000000000000000e+00,2.416909908943754570e-01,2.424788856897429346e-01,2.422120556498764954e-01,3.242523646666676997e-03,2.547320400244064940e-03,2.047379291980776575e-03
9.000000000000000000e+00,2.131039203371604407e-01,2.147152313487200870e-01,2.145169319182382572e-01,3.071725735635080605e-03,2.242693291090558372e-03,1.776975400335815795e-03
1.000000000000000000e+01,1.883232682456987273e-01,1.907437457789888380e-01,1.907014727456991798e-01,2.952623001772560971e-03,1.975553775454326304e-03,1.772614027043762242e-03
1.100000000000000000e+01,1.667194501468009515e-01,1.697039242925327263e-01,1.699118886094179437e-01,2.918473433639043931e-03,1.736574273716893829e-03,1.680206667551884490e-03
1.200000000000000000e+01,1.475505490412401532e-01,1.511021379687145505e-01,1.515472640130657855e-01,2.819394472512799527e-03,1.680625258506438739e-03,1.466543137997079098e-03
1.300000000000000000e+01,1.307705562026761914e-01,1.346671436017727319e-01,1.352665615237291785e-01,2.752096055152981023e-03,1.539401248505926261e-03,1.419034175647910937e-03
1.400000000000000000e+01,1.161586800085371851e-01,1.203589731349884728e-01,1.209465143623590921e-01,2.744681651983558839e-03,1.466926808113888647e-03,1.303109417914320983e-03
1.500000000000000000e+01,1.037379077317820142e-01,1.078296099708723754e-01,1.084708370725143145e-01,2.597556661124284221e-03,1.363299217754955234e-03,1.164648843386390572e-03
1.600000000000000000e+01,9.324673947695881482e-02,9.698125044690283914e-02,9.763277259885652648e-02,2.580212880870437486e-03,1.310375415859892003e-03,1.158090010224874407e-03
1.700000000000000000e+01,8.430322801174237879e-02,8.763188734643603817e-02,8.832424664394319946e-02,2.603241576363723737e-03,1.244817052015057251e-03,1.049686998773968890e-03
1.800000000000000000e+01,7.667402009564569521e-02,7.957428908273646295e-02,8.022984828783724653e-02,2.648028943508941736e-03,1.133488457469518200e-03,9.387782296118291460e-04
1.900000000000000000e+01,7.028705746995257686e-02,7.264252270751574148e-02,7.321890684934519167e-02,2.649739108361557488e-03,1.069137336187188933e-03,8.635166280778504072e-04
2.000000000000000000e+01,6.468322894756943497e-02,6.656667231330890000e-02,6.708222809812292020e-02,2.570461391314634789e-03,1.018089221159814654e-03,8.785575009734408703e-04
2.100000000000000000e+01,5.988572169357341685e-02,6.116508294495865555e-02,6.171134198643708074e-02,2.680197083788671795e-03,9.438222826103932891e-04,8.909506115733996151e-04
2.200000000000000000e+01,5.552268351347963010e-02,5.651323095896035320e-02,5.699612342905885365e-02,2.738011766040484348e-03,9.248405496697232730e-04,9.202148865461496794e-04
2.300000000000000000e+01,5.175916559249572196e-02,5.242926943124921052e-02,5.276783019024082477e-02,2.675882130883717146e-03,9.134185932912643581e-04,8.803772818069167819e-04
2.400000000000000000e+01,4.842822811573312819e-02,4.874169377437507361e-02,4.907521668045377455e-02,2.590653143649855952e-03,8.926225288851348310e-04,8.460889457039561662e-04
2.500000000000000000e+01,4.553069794902949580e-02,4.555963863421211291e-02,4.575468647017052332e-02,2.661098944777178128e-03,9.398688147088718253e-04,8.536358280598014409e-04
2.600000000000000000e+01,4.296935052134186195e-02,4.258260052792056660e-02,4.276233553609101040e-02,2.779059800491468640e-03,9.992644064621808951e-04,8.382513879171751966e-04
2.700000000000000000e+01,4.075935375485306017e-02,3.996437038390332486e-02,4.008902260382495031e-02,2.785767042029411826e-03,9.868455833158102340e-04,7.882082868040987938e-04
2.800000000000000000e+01,3.862490028185400215e-02,3.760458914971902961e-02,3.766821352898410552e-02,2.750000806320580891e-03,9.896048636716325234e-04,7.951411156369643822e-04
2.900000000000000000e+01,3.670836883259265965e-02,3.538349298983980290e-02,3.543160059414469931e-02,2.762373571350754727e-03,9.644379893909301414e-04,7.878897202840564164e-04
3.000000000000000000e+01,3.495587124892330505e-02,3.341518621627519170e-02,3.340929180107709423e-02,2.635146470002625897e-03,9.892174829588802707e-04,8.076451695632915319e-04
3.100000000000000000e+01,3.344760435585965308e-02,3.160018003228196037e-02,3.156152521232997304e-02,2.608465518691308136e-03,9.849973172282242007e-04,8.071144541671497951e-04
3.200000000000000000e+01,3.207221292493130094e-02,2.996082548681959848e-02,2.987258387987126729e-02,2.657767608404411602e-03,9.761256247780501468e-04,8.086952885844025853e-04
3.300000000000000000e+01,3.079917874547711751e-02,2.846782278525025051e-02,2.832129098044688931e-02,2.716826695666695567e-03,9.455243648125166711e-04,8.019093487630040004e-04
3.400000000000000000e+01,2.968294530453253685e-02,2.716021966620337999e-02,2.691540088480599488e-02,2.772301221447451974e-03,9.369077373528149344e-04,7.863035204541943051e-04
3.500000000000000000e+01,2.857771385755941002e-02,2.586892707093975396e-02,2.563833506308543786e-02,2.708892984033472832e-03,9.591420017852172238e-04,7.987115180149310977e-04
3.600000000000000000e+01,2.762449388819846613e-02,2.476375083456492862e-02,2.446442868234824722e-02,2.661235638323773255e-03,9.761697044549543694e-04,8.198903716740128409e-04
3.700000000000000000e+01,2.674841962239039861e-02,2.375696331911337708e-02,2.334402541852929891e-02,2.633969968650896366e-03,1.014556722024147510e-03,8.321020113156227379e-04
3.800000000000000000e+01,2.603313290411203920e-02,2.281721225221553656e-02,2.234945775374428886e-02,2.633370213994742828e-03,1.004311740723288614e-03,8.258878636625339347e-04
3.900000000000000000e+01,2.542132490031014103e-02,2.197889204000559593e-02,2.142224190476423734e-02,2.606696615295959942e-03,9.955088071133665756e-04,8.603464380029207225e-04
4.000000000000000000e+01,2.491748379782561182e-02,2.121774155670343859e-02,2.058042373711995582e-02,2.567134368476318897e-03,9.936844755909269872e-04,8.622586733851879664e-04
4.100000000000000000e+01,2.442125765340365587e-02,2.054013147697320019e-02,1.982993573450134162e-02,2.460323955077652752e-03,9.648837189252744938e-04,8.853449153624966695e-04
4.200000000000000000e+01,2.400308628710014908e-02,1.992845277567233467e-02,1.914808703545493179e-02,2.444745010109349026e-03,9.461680854065163300e-04,8.835792763410986635e-04
4.300000000000000000e+01,2.362363812813682643e-02,1.934133178158370381e-02,1.852122350269192613e-02,2.409108225502343877e-03,9.755213915208037602e-04,9.060773665116951580e-04
4.400000000000000000e+01,2.325789681647445761e-02,1.884144347731944724e-02,1.796312080283885698e-02,2.385086087003383468e-03,9.904589923262778397e-04,9.277846999613131602e-04
4.500000000000000000e+01,2.288830317972201378e-02,1.839739012117706102e-02,1.745765172090476061e-02,2.384272169297813829e-03,9.890997347052231034e-04,9.278491880011575151e-04
4.600000000000000000e+01,2.258191662183351225e-02,1.801044659629031860e-02,1.700933864022585382e-02,2.372005762666983767e-03,9.905058505431695633e-04,9.439489396776970997e-04
4.700000000000000000e+01,2.231012147993749473e-02,1.765197288341852425e-02,1.659166855746682656e-02,2.349788899144198123e-03,9.968535264098835839e-04,9.595187602278640836e-04
4.800000000000000000e+01,2.206576501334467366e-02,1.732594874138250127e-02,1.621430038291727868e-02,2.330507390294145418e-03,1.014917785216847218e-03,9.722476952872195939e-04
4.900000000000000000e+01,2.185557929922437095e-02,1.701983262908499106e-02,1.589696387825874010e-02,2.322748064190927660e-03,1.022755533886319460e-03,9.895249988265178952e-04
5.000000000000000000e+01,2.167136379957766354e-02,1.677429170867811639e-02,1.559940247219487007e-02,2.306917778882164836e-03,1.024996345813660066e-03,9.952778747117682189e-04
5.100000000000000000e+01,2.153683945277726219e-02,1.654211283993826942e-02,1.534257138432624894e-02,2.290502137808619366e-03,1.044162044393719775e-03,1.006736726776691609e-03
5.200000000000000000e+01,2.142088346113803915e-02,1.635383408754379625e-02,1.510273078766634011e-02,2.270294693790800376e-03,1.054644507332233713e-03,1.019691199035692745e-03
5.300000000000000000e+01,2.131483988035432278e-02,1.617695479721663332e-02,1.488602072071840837e-02,2.243734698172450675e-03,1.063432211129006861e-03,1.041395839079769722e-03
5.400000000000000000e+01,2.124019377735497649e-02,1.601727727555618194e-02,1.468897678533100971e-02,2.230969333964996897e-03,1.063389295568438735e-03,1.036913386460128423e-03
5.500000000000000000e+01,2.117035320693946496e-02,1.587166045118095989e-02,1.452560142028073292e-02,2.207507890763371530e-03,1.063305709876777869e-03,1.043123756110167282e-03
5.600000000000000000e+01,2.112661957081720179e-02,1.573805088007183134e-02,1.436181080866253887e-02,2.196829162837892011e-03,1.080090610878711894e-03,1.054210022513710383e-03
5.700000000000000000e+01,2.108661490184368659e-02,1.562437056828452735e-02,1.422553249548144140e-02,2.186842293520516525e-03,1.093274109273339491e-03,1.059917313887467297e-03
5.800000000000000000e+01,2.105587573743906982e-02,1.550727638919893563e-02,1.409635264277884180e-02,2.174707373229081437e-03,1.106222983361690925e-03,1.064709902281786883e-03
5.900000000000000000e+01,2.102643921769581023e-02,1.541677713907431066e-02,1.398359122801123844e-02,2.169876442397600594e-03,1.109056477773279030e-03,1.075635563518129861e-03
6.000000000000000000e+01,2.100888670775360317e-02,1.533525218696004180e-02,1.387699200002106246e-02,2.163785167317233953e-03,1.109487516383466949e-03,1.085883677221307839e-03
6.100000000000000000e+01,2.099361304217511534e-02,1.525472997866337242e-02,1.378650974692717524e-02,2.162240271688046361e-03,1.108965417004954390e-03,1.094475268431748969e-03
6.200000000000000000e+01,2.098010432791870550e-02,1.518184447114348350e-02,1.370063848847871864e-02,2.159129005975697450e-03,1.102825386156274694e-03,1.095652955995308868e-03
6.300000000000000000e+01,2.097097202950767500e-02,1.511632687782886279e-02,1.362368437104994820e-02,2.162762908885630751e-03,1.110185552079083482e-03,1.104154213129613987e-03
6.400000000000000000e+01,2.097761728550370797e-02,1.506410125072497191e-02,1.355306077275372952e-02,2.155470287762706067e-03,1.115129224732415479e-03,1.113091287540145854e-03
6.500000000000000000e+01,2.098562603037106358e-02,1.499824653274781615e-02,1.348753814851965174e-02,2.153341147302279771e-03,1.116091331660148175e-03,1.118236984044724928e-03
6.600000000000000000e+01,2.099472022652661141e-02,1.495338567068847657e-02,1.343261807630949725e-02,2.153023118343197657e-03,1.115375375579570963e-03,1.116863987166852876e-03
6.700000000000000000e+01,2.100922634714176909e-02,1.491147899781905713e-02,1.337334305990000964e-02,2.131117096728166356e-03,1.119207194437838978e-03,1.117847782552025722e-03
6.800000000000000000e+01,2.102512280827896832e-02,1.487288714033664812e-02,1.332318215604375369e-02,2.124047643328239206e-03,1.127455367705504797e-03,1.119194260791072553e-03
6.900000000000000000e+01,2.105452845300942108e-02,1.482859356859036852e-02,1.327965673329656836e-02,2.128651184239173898e-03,1.132255679944242817e-03,1.125265442787669887e-03
7.000000000000000000e+01,2.108387044000975194e-02,1.479528208062115893e-02,1.323988208766371279e-02,2.133379848618741602e-03,1.132268339005454644e-03,1.125375278452750731e-03
7.100000000000000000e+01,2.111631893127597845e-02,1.476093024284716101e-02,1.319493683229296804e-02,2.135539779423183647e-03,1.133267949336757728e-03,1.133545661541144689e-03
7.200000000000000000e+01,2.115127351485026133e-02,1.473514928711212348e-02,1.315657072130700656e-02,2.140949387940719543e-03,1.132216949478298844e-03,1.134290322042909955e-03
7.300000000000000000e+01,2.118692291187809079e-02,1.471297094463265911e-02,1.312105898737080112e-02,2.146692113905258881e-03,1.129676444426043740e-03,1.134034496983310752e-03
7.400000000000000000e+01,2.122034362125692700e-02,1.468650316412302599e-02,1.308493458004989125e-02,2.149569206350101114e-03,1.127028820842475342e-03,1.140302296109918642e-03
7.500000000000000000e+01,2.124847387457297343e-02,1.466076620917023884e-02,1.305777380475560759e-02,2.154324922622303639e-03,1.127807477705709393e-03,1.140844376020191779e-03
7.600000000000000000e+01,2.127363902183826080e-02,1.464242723848617825e-02,1.303548591768144416e-02,2.154936427404344212e-03,1.125870574089314451e-03,1.143006766954338810e-03
7.700000000000000000e+01,2.128897224934619622e-02,1.462902211317252885e-02,1.301041925235665517e-02,2.158801998974275386e-03,1.122077799269797669e-03,1.145921393986014218e-03
7.800000000000000000e+01,2.129959573946716214e-02,1.461646992244327627e-02,1.298947315329632840e-02,2.159860807116646512e-03,1.119774900504886617e-03,1.148139585991750410e-03
7.900000000000000000e+01,2.130704102558941479e-02,1.460144229944500965e-02,1.296648920318767273e-02,2.157494984665754133e-03,1.111405157000945653e-03,1.149704583122158072e-03
8.000000000000000000e+01,2.131090255217894455e-02,1.459098442034456773e-02,1.294271901496761232e-02,2.156684795332457303e-03,1.102417399206239747e-03,1.148505364541462090e-03
8.100000000000000000e+01,2.131181324859291598e-02,1.458079993377702811e-02,1.292479900746181659e-02,2.157104213273470898e-03,1.103527398614938997e-03,1.149655222537347352e-03
8.200000000000000000e+01,2.131181798120656418e-02,1.457322747026120087e-02,1.290884287880645492e-02,2.155787628560545781e-03,1.100752433869644619e-03,1.150095568463803440e-03
8.300000000000000000e+01,2.131247266724579925e-02,1.457132879029016635e-02,1.289171388575405947e-02,2.155757660725503722e-03,1.100269252588745566e-03,1.147196050879731267e-03
8.400000000000000000e+01,2.131302907734635571e-02,1.456563945130824600e-02,1.287712413202462061e-02,2.155914013278015500e-03,1.099299947525210833e-03,1.146496026813602007e-03
8.500000000000000000e+01,2.131352163003005090e-02,1.455542787246056832e-02,1.286156638835453912e-02,2.156063165074327635e-03,1.097816761386669580e-03,1.148464506511526163e-03
8.600000000000000000e+01,2.131348050992416115e-02,1.455106088971251481e-02,1.284527137937879239e-02,2.156109972955594801e-03,1.105169927284694589e-03,1.148665791705108692e-03
8.700000000000000000e+01,2.131347960419961371e-02,1.454714774480310793e-02,1.283127704897049290e-02,2.156028405455769157e-03,1.107487293289771257e-03,1.149064510203418347e-03
8.800000000000000000e+01,2.131387996529029299e-02,1.454424800641555132e-02,1.282023524447332280e-02,2.155835653439846979e-03,1.110923337410708953e-03,1.148367862440618451e-03
8.900000000000000000e+01,2.131360599029467895e-02,1.454346408845390987e-02,1.281086370581148090e-02,2.156060427719648769e-03,1.111308932643424383e-03,1.148581298255750257e-03
9.000000000000000000e+01,2.131336263603372111e-02,1.454046376838402654e-02,1.280047514018915061e-02,2.155833994999185703e-03,1.108230181206191958e-03,1.148433756744557561e-03
9.100000000000000000e+01,2.131330906532628855e-02,1.453794621063804124e-02,1.278917101989553856e-02,2.155934007411062624e-03,1.107911225279205065e-03,1.147653318589078077e-03
9.200000000000000000e+01,2.131388374793577456e-02,1.453882783803248611e-02,1.278020059836880266e-02,2.155903081500560887e-03,1.108244874965033568e-03,1.147680331275290067e-03
9.300000000000000000e+01,2.131422560257460741e-02,1.454178853577948495e-02,1.277164596689122147e-02,2.155651455766047914e-03,1.108807590577458530e-03,1.147187048352879242e-03
9.400000000000000000e+01,2.131411006829463106e-02,1.454391151858991371e-02,1.276470228389156233e-02,2.155619891071581650e-03,1.111138352308037574e-03,1.148371439646467913e-03
9.500000000000000000e+01,2.131421630570871223e-02,1.454756246547277664e-02,1.275614479696670842e-02,2.155568476927113754e-03,1.109778374589532202e-03,1.151390333480558237e-03
9.600000000000000000e+01,2.131426912213507316e-02,1.454869296325763534e-02,1.274630469822190387e-02,2.155537963451476056e-03,1.106470621196102393e-03,1.153196241638895520e-03
9.700000000000000000e+01,2.131438502773995436e-02,1.455198198660951313e-02,1.273980189802131728e-02,2.155674241465426865e-03,1.107314311994799004e-03,1.153119708343986090e-03
9.800000000000000000e+01,2.131451756936479994e-02,1.455472459767427097e-02,1.273438785866339365e-02,2.155638791067297690e-03,1.107882757414364655e-03,1.152953516591925884e-03
9.900000000000000000e+01,2.131452672501491646e-02,1.455664651672886230e-02,1.272938171620380081e-02,2.155418984366078324e-03,1.108081889850815556e-03,1.152554406749321803e-03
1.000000000000000000e+02,2.131469267420589217e-02,1.455885441068541925e-02,1.272470933374871688e-02,2.155380831765892416e-03,1.109472176857985957e-03,1.151576007632867937e-03


==> figures/quadrupole/noisy/global/global_noisy_means.txt <==
N,rms_H_rel_mean,rms_H_rel_var,rms_B_rel_mean,rms_B_rel_var,dist_mean,dist_var,dist_least_square
1.000000000000000000e+02,2.871637141923375977e-02,2.932147787528486399e-03,3.290699517894964989e-03,2.578706167100253284e-04,2.131466574756652951e-02,2.155304279169361487e-03,2.047600468459719047e-02
1.000000000000000000e+03,1.965529546485963314e-02,1.502942986270122813e-03,2.041448573000453470e-03,2.121059223757967296e-04,1.457413319824960377e-02,1.115034860649605827e-03,1.579244404994116502e-02
1.000000000000000000e+04,1.709806062001787905e-02,1.554406209712910812e-03,1.792600607833260383e-03,2.259571908507613202e-04,1.267905190981609073e-02,1.154867303850085243e-03,1.218017347193376190e-02


==> figures/quadrupole/noisy/local/local_noisy_iterations_B.txt <==
iter,mean_B_1e2,mean_B_1e3,mean_B_1e4,std_B_1e2,std_B_1e3,std_B_1e4
1.000000000000000000e+00,1.002218486234345951e+00,1.002608332617570319e+00,1.002770375243488443e+00,4.995021581201539900e-04,5.079487841140064002e-04,5.079558009025306404e-04
2.000000000000000000e+00,5.075473436131957561e-01,5.069799134716848066e-01,5.068049722931530221e-01,7.185989011106010474e-04,6.570840578658445480e-04,3.082730191077265986e-04
3.000000000000000000e+00,2.582127747443243582e-01,2.578608406460254354e-01,2.576954070685311682e-01,8.768973015301706952e-04,7.788824508866343992e-04,2.851202809419478546e-04
4.000000000000000000e+00,1.348640591206443640e-01,1.347234137158677680e-01,1.346983150891874481e-01,8.183161564659143655e-04,6.630353551017189413e-04,3.152940766428349081e-04
5.000000000000000000e+00,7.457103675906516516e-02,7.476944715101241368e-02,7.484910987116159820e-02,7.114564235384093814e-04,5.796742629702756212e-04,4.123341039776199572e-04
6.000000000000000000e+00,4.582149733916243001e-02,4.637938345699429976e-02,4.659967322707643522e-02,6.550522361505888187e-04,5.198526903268383455e-04,4.547894931805375723e-04
7.000000000000000000e+00,3.224341031631595272e-02,3.309002463229418489e-02,3.341265031411462527e-02,6.111392444866357073e-04,5.164565013326081208e-04,5.017410540929572111e-04
8.000000000000000000e+00,2.533252899558209592e-02,2.632127766069039532e-02,2.669147249502942798e-02,6.162745298476172669e-04,5.238318626276033474e-04,4.917731366593868598e-04
9.000000000000000000e+00,2.119042737279715205e-02,2.223925508968642786e-02,2.260295988141127616e-02,6.137754002059561545e-04,5.301179534470988131e-04,4.930703049736366974e-04
1.000000000000000000e+01,1.834324481789716133e-02,1.936010373838280632e-02,1.969202931673278908e-02,5.743358719192405122e-04,5.293831469611491114e-04,5.067158750900232610e-04
1.100000000000000000e+01,1.620509119113263535e-02,1.712151413577794878e-02,1.741629132909753089e-02,5.256448232222614338e-04,5.211657613345874705e-04,4.964532677642522840e-04
1.200000000000000000e+01,1.448724306317758156e-02,1.527045099677247844e-02,1.551531584806928842e-02,5.037460996284653198e-04,4.777988541165467304e-04,4.919105943514359312e-04
1.300000000000000000e+01,1.307961486840828955e-02,1.371772636669973781e-02,1.390524467868041979e-02,4.536759208392791322e-04,4.537575698176102507e-04,4.586176124083232481e-04
1.400000000000000000e+01,1.190514216781509566e-02,1.241180509741564471e-02,1.256898731485777375e-02,4.237628180854132679e-04,4.128270862971391360e-04,4.312794046076018871e-04
1.500000000000000000e+01,1.090768534195544689e-02,1.132980832954098502e-02,1.145252816923632289e-02,4.233517090600507249e-04,3.859936203855773851e-04,4.107535072021755254e-04
1.600000000000000000e+01,9.437967053887703558e-03,9.733189272516960117e-03,9.711966047762083179e-03,5.582820241185476595e-04,3.774895807713274094e-04,2.598880846561716696e-04
1.700000000000000000e+01,8.201861890092405558e-03,8.568137762571046215e-03,8.531820159474151621e-03,6.559714091254004262e-04,5.645397576844576795e-04,2.355726402121792505e-04
1.800000000000000000e+01,7.498856805105228070e-03,7.720982646320289321e-03,7.700164098612084437e-03,8.228592412208051614e-04,4.890832097972656802e-04,2.302863427170426898e-04
1.900000000000000000e+01,6.848395368362831734e-03,6.999585941890555142e-03,6.972239185279276164e-03,7.174961262306737845e-04,4.809256117108441360e-04,2.215367726133718137e-04
2.000000000000000000e+01,6.316966106021284881e-03,6.385896969648701890e-03,6.338210144823116544e-03,7.184649890287129158e-04,4.679488379820526036e-04,2.212038092447415872e-04
2.100000000000000000e+01,5.811708751669534406e-03,5.849154831495420766e-03,5.777380653669180778e-03,7.228058913173357773e-04,4.571743742752201072e-04,2.216527444958337953e-04
2.200000000000000000e+01,5.411959542919901785e-03,5.383280487004251866e-03,5.291810581154470124e-03,7.482991156934564554e-04,4.585008678663436547e-04,2.244678810524562023e-04
2.300000000000000000e+01,5.051306323715687267e-03,4.957713026928677047e-03,4.862550704484978371e-03,7.669144258983478894e-04,4.606825265018746145e-04,2.224745560293569006e-04
2.400000000000000000e+01,4.728917330241163425e-03,4.581865715031077819e-03,4.478444199429419854e-03,7.629482113220268811e-04,4.781108700518843947e-04,2.165766348743226638e-04
2.500000000000000000e+01,4.440828750924985351e-03,4.244392075324796357e-03,4.131101278462101338e-03,7.444222840835698282e-04,4.854959207175899103e-04,2.204032770311142593e-04
2.600000000000000000e+01,4.181142701110294492e-03,3.942152019455975008e-03,3.812597671627684492e-03,7.391852745279181439e-04,4.846460974254834060e-04,2.166627208869717871e-04
2.700000000000000000e+01,3.949127270388930189e-03,3.665040697540063088e-03,3.525105169174709129e-03,7.378346385301552202e-04,4.808017523951423847e-04,2.045929564276222361e-04
2.800000000000000000e+01,3.747245316974191862e-03,3.415799834135595410e-03,3.264631669702380834e-03,7.417330710548194258e-04,4.747801209063351327e-04,2.009806618419653914e-04
2.900000000000000000e+01,3.575155214928833411e-03,3.186302544069154977e-03,3.033312281090845292e-03,7.493792073345790800e-04,4.733372112991640363e-04,2.010251778610054314e-04
3.000000000000000000e+01,3.421631427520524689e-03,2.986339268107064508e-03,2.819718008140760773e-03,7.412021643256619602e-04,4.725730742777101254e-04,1.925268924776071637e-04
3.100000000000000000e+01,3.269026050675341057e-03,2.807713691308753607e-03,2.627964553485174787e-03,6.763647124004889058e-04,4.648095990123916107e-04,1.812860730246826401e-04
3.200000000000000000e+01,3.130128984750893059e-03,2.642435232323198276e-03,2.455540265061597650e-03,6.281739626973465275e-04,4.548462189619114433e-04,1.779948123782434282e-04
3.300000000000000000e+01,3.017769436884607491e-03,2.495309512796273568e-03,2.302677657673169332e-03,6.156350991767125342e-04,4.451702045972647979e-04,1.720451200182088148e-04
3.400000000000000000e+01,2.932224930466371688e-03,2.363488124795630387e-03,2.163774665528485873e-03,6.168980235275101824e-04,4.350275399333076391e-04,1.670267343243384472e-04
3.500000000000000000e+01,2.860313542544042423e-03,2.246141145231800654e-03,2.034319233207806943e-03,6.140487371309071626e-04,4.328710706707696748e-04,1.603710556897519634e-04
3.600000000000000000e+01,2.794597088931491304e-03,2.136816543267302821e-03,1.917711501691145119e-03,6.111674300828333047e-04,4.266075732915660377e-04,1.573369937203013573e-04
3.700000000000000000e+01,2.736990140939904621e-03,2.038359074492024966e-03,1.818489960700648330e-03,6.081992338480602962e-04,4.167027584179812177e-04,1.535067012896804920e-04
3.800000000000000000e+01,2.692310052298968817e-03,1.952646227791846956e-03,1.726071233802970502e-03,6.106568315990943850e-04,4.098082568772082020e-04,1.542620376712260913e-04
3.900000000000000000e+01,2.657001335948768785e-03,1.874179974829271681e-03,1.642685331805054634e-03,6.151546924790130683e-04,4.057190948041061035e-04,1.519899172107936692e-04
4.000000000000000000e+01,2.628068245838265874e-03,1.804715820773965858e-03,1.567724851596822948e-03,6.167500888973582269e-04,4.021050942810944196e-04,1.498821741308485470e-04
4.100000000000000000e+01,2.603716663777913987e-03,1.739932147733891550e-03,1.491260668917215133e-03,6.165637524978272730e-04,3.984403468804166570e-04,8.851409569130095235e-05
4.200000000000000000e+01,2.580568237528573297e-03,1.683003951262646318e-03,1.425772526868954344e-03,6.083984461747036403e-04,3.951605201017332515e-04,7.236197218458390143e-05
4.300000000000000000e+01,2.563517843029938358e-03,1.631618372134026980e-03,1.363898829172865892e-03,6.052777668004409454e-04,3.918469293324528999e-04,6.981605816906851728e-05
4.400000000000000000e+01,2.551563389257527001e-03,1.584267507668644850e-03,1.311414715217825398e-03,6.061027497393851231e-04,3.880335167260011561e-04,6.883537961808817226e-05
4.500000000000000000e+01,2.541127271970854053e-03,1.540982648048620828e-03,1.261385575690187428e-03,6.064319534344108980e-04,3.832977872248791423e-04,6.814217988654358051e-05
4.600000000000000000e+01,2.533212946657265995e-03,1.504085113455311826e-03,1.217666018213154570e-03,6.088952705868593733e-04,3.790621860680528895e-04,6.682210944986473084e-05
4.700000000000000000e+01,2.525562993875601469e-03,1.470988725118318368e-03,1.179127318156795914e-03,6.092972685901243890e-04,3.755027143382827504e-04,6.731460145489970531e-05
4.800000000000000000e+01,2.521766712293533122e-03,1.442590147366414098e-03,1.139898913708407412e-03,6.101150908416624755e-04,3.716215777276908128e-04,6.878561997963666616e-05
4.900000000000000000e+01,2.517969254183952642e-03,1.417831068779327108e-03,1.105630561494484829e-03,6.107563415958691634e-04,3.687872115710352458e-04,6.783014510736444427e-05
5.000000000000000000e+01,2.516914461327629179e-03,1.393441830752618644e-03,1.074133981689629012e-03,6.117803848219750948e-04,3.668138084471135748e-04,6.839368453879887580e-05
5.100000000000000000e+01,2.515996077440108523e-03,1.369668444825857239e-03,1.047303315019365490e-03,6.116175740778549783e-04,3.485540507171363254e-04,6.961854400847185210e-05
5.200000000000000000e+01,2.517388822418491993e-03,1.325616384697695955e-03,1.021326059034438714e-03,6.109581983718062733e-04,2.263444732839212635e-04,7.037088818221069991e-05
5.300000000000000000e+01,2.518501482167027038e-03,1.297299734698444682e-03,9.983823041264359727e-04,6.107131989904946876e-04,1.807165959132505306e-04,7.098274583324423715e-05
5.400000000000000000e+01,2.518852761893615282e-03,1.275874166178633763e-03,9.772577781308748775e-04,6.108496522477339105e-04,1.663185292480978911e-04,7.076915400288908114e-05
5.500000000000000000e+01,2.520193515669229105e-03,1.258030916295980106e-03,9.556257400816860247e-04,6.109272559074527134e-04,1.600451206556023338e-04,7.183737033801819677e-05
5.600000000000000000e+01,2.520445785360988546e-03,1.242888587393812128e-03,9.353346286034698543e-04,6.106116468799681557e-04,1.574814275576965012e-04,7.292591204340645276e-05
5.700000000000000000e+01,2.520745281206571067e-03,1.229323795975451180e-03,9.153455422013820168e-04,6.111364207941128498e-04,1.570179879807565232e-04,7.488313444215552277e-05
5.800000000000000000e+01,2.521546429619824035e-03,1.218840719102157926e-03,8.969181465859920634e-04,6.112898966163759747e-04,1.570306800115307334e-04,7.631396738948837972e-05
5.900000000000000000e+01,2.522365500706078966e-03,1.207678366393686665e-03,8.808986499121824153e-04,6.112033430200861268e-04,1.560263145788649646e-04,7.687498612158293314e-05
6.000000000000000000e+01,2.522831776008734386e-03,1.197004932114309125e-03,8.659902412363913986e-04,6.107327578960971247e-04,1.563747615749773478e-04,7.792541121602987930e-05
6.100000000000000000e+01,2.523531806803046545e-03,1.187721171026702872e-03,8.515949113606347508e-04,6.106635936305742805e-04,1.569168528694883571e-04,7.903897134048750621e-05
6.200000000000000000e+01,2.524221704105707436e-03,1.180076145882636655e-03,8.391421242496244475e-04,6.103491526506606060e-04,1.568467023404043227e-04,7.969042479017358134e-05
6.300000000000000000e+01,2.525624694436936959e-03,1.172438424688362641e-03,8.266420549701830730e-04,6.101273595227745287e-04,1.569691958964634601e-04,7.976978645963119874e-05
6.400000000000000000e+01,2.525820394662791832e-03,1.165327357765080438e-03,8.152377143604283560e-04,6.099179564628484521e-04,1.563891531868766185e-04,7.963386561723617577e-05
6.500000000000000000e+01,2.526471716747312728e-03,1.159562861275493465e-03,8.044963736826578728e-04,6.097748615707189500e-04,1.562610762886594042e-04,7.966968205844212714e-05
6.600000000000000000e+01,2.526745027950845577e-03,1.153325212487635310e-03,7.943176149684491073e-04,6.097091404495109078e-04,1.558666187424045360e-04,7.936474708863086233e-05
6.700000000000000000e+01,2.527126507942377160e-03,1.147859772784948001e-03,7.854842481363240184e-04,6.093183822746754252e-04,1.554127600179491917e-04,7.891171109351335434e-05
6.800000000000000000e+01,2.527517120300292689e-03,1.142978807501145166e-03,7.772130434523828735e-04,6.093432508911736508e-04,1.556700451284392397e-04,7.908174323351621919e-05
6.900000000000000000e+01,2.528389957960641178e-03,1.138222852632628712e-03,7.693288297708376564e-04,6.093454312948423570e-04,1.556423651302971708e-04,7.957437440637800592e-05
7.000000000000000000e+01,2.529301474682130266e-03,1.134091766182025209e-03,7.616939030741805674e-04,6.088970038084493865e-04,1.554598982847019562e-04,7.972299391706392005e-05
7.100000000000000000e+01,2.530173183113347980e-03,1.130287849692063022e-03,7.543352302551505247e-04,6.084080003984657179e-04,1.550061253735378992e-04,8.035138907929965252e-05
7.200000000000000000e+01,2.530626974575691645e-03,1.127160221867487587e-03,7.475368260827817491e-04,6.085897390576454694e-04,1.544840536620527814e-04,8.102937640291874802e-05
7.300000000000000000e+01,2.530764232198993557e-03,1.123865276622038794e-03,7.415201299238884493e-04,6.083128582578637171e-04,1.545280625029502931e-04,8.099161427457440062e-05
7.400000000000000000e+01,2.531037202141208590e-03,1.121248377938179486e-03,7.356979424808379481e-04,6.083028512699768364e-04,1.543615003291453778e-04,8.130310333301996051e-05
7.500000000000000000e+01,2.530962273068904610e-03,1.118739764326653723e-03,7.306222298204194214e-04,6.081931526165230799e-04,1.539881588432595670e-04,8.163982866593613133e-05
7.600000000000000000e+01,2.531240490310669809e-03,1.116481541132331766e-03,7.259287779421973478e-04,6.078814630494856937e-04,1.539202997029053867e-04,8.182405641740677867e-05
7.700000000000000000e+01,2.531335443820464763e-03,1.114185564138115087e-03,7.220173868342985709e-04,6.076140679491766946e-04,1.539883092524855753e-04,8.203622882828266911e-05
7.800000000000000000e+01,2.531320191662259512e-03,1.112376573158019083e-03,7.183486367525440848e-04,6.076262103508293108e-04,1.539383211257118803e-04,8.238768753697294726e-05
7.900000000000000000e+01,2.531471224731104367e-03,1.111069664630559475e-03,7.145530429885830039e-04,6.079012014569248109e-04,1.536036036996888039e-04,8.274544817165189786e-05
8.000000000000000000e+01,2.531207499582818852e-03,1.109441529968370694e-03,7.108689463308319727e-04,6.077721428085324906e-04,1.535927999836666342e-04,8.284327735997170674e-05
8.100000000000000000e+01,2.530867411950793368e-03,1.108013985645560319e-03,7.074338361082679492e-04,6.077011682632723353e-04,1.533000345370715933e-04,8.351051997339702701e-05
8.200000000000000000e+01,2.530929951594100731e-03,1.107012014169610680e-03,7.044078095448956306e-04,6.077262229012426586e-04,1.533918352695383316e-04,8.368644035904311920e-05
8.300000000000000000e+01,2.530906335470256476e-03,1.106020025668511030e-03,7.013723699003237156e-04,6.077680781799496687e-04,1.533684118341118157e-04,8.414129984087148476e-05
8.400000000000000000e+01,2.530883681266250709e-03,1.105203023614464465e-03,6.985297186217684622e-04,6.077586461006360095e-04,1.532199594854572161e-04,8.454216416194257572e-05
8.500000000000000000e+01,2.530891345311745300e-03,1.104653327322340818e-03,6.957078169580444525e-04,6.077953091719556734e-04,1.527442365767445632e-04,8.460727211060531383e-05
8.600000000000000000e+01,2.530868079984281271e-03,1.104283120597953239e-03,6.931352609731246178e-04,6.078089789356121977e-04,1.526045800986263932e-04,8.478440280256878587e-05
8.700000000000000000e+01,2.530789668596217321e-03,1.103863506724601581e-03,6.907116749004231938e-04,6.077638570339859766e-04,1.526532822047569217e-04,8.496295380896200548e-05
8.800000000000000000e+01,2.530798642887310129e-03,1.103490422952242396e-03,6.883732059980699923e-04,6.077739849421894772e-04,1.524082557595158151e-04,8.514033476263934981e-05
8.900000000000000000e+01,2.530725679932907448e-03,1.103208740796227149e-03,6.860858477003071000e-04,6.077598694212155020e-04,1.521431769923844090e-04,8.535502936961613968e-05
9.000000000000000000e+01,2.530748029049721595e-03,1.103037822001864433e-03,6.836977574472567548e-04,6.077617861655332373e-04,1.520968103924546957e-04,8.566399585665879712e-05
9.100000000000000000e+01,2.530729842791084108e-03,1.102964613787258330e-03,6.815405717059566746e-04,6.077494990807529463e-04,1.521416635434690641e-04,8.595830229229394523e-05
9.200000000000000000e+01,2.530742915485014073e-03,1.102838813521168264e-03,6.798800861677104478e-04,6.077545013488390262e-04,1.520189460378585050e-04,8.593678876184992772e-05
9.300000000000000000e+01,2.530719619041430380e-03,1.102957664770630149e-03,6.783913526279862494e-04,6.077458823468829792e-04,1.519699154122050306e-04,8.599756253024907679e-05
9.400000000000000000e+01,2.530756412742612982e-03,1.103048713786889540e-03,6.768560861164749391e-04,6.077548091889072414e-04,1.521153041390778849e-04,8.589662013287402615e-05
9.500000000000000000e+01,2.530736934150236341e-03,1.103243082173966695e-03,6.754298227696194307e-04,6.077471120516970840e-04,1.521768421777761266e-04,8.593628131761278503e-05
9.600000000000000000e+01,2.530760182342295730e-03,1.103336734295584090e-03,6.740059952050031326e-04,6.077559932198730707e-04,1.522113407323617829e-04,8.592841225150746180e-05
9.700000000000000000e+01,2.530726930248464266e-03,1.103749001335692414e-03,6.726913347625412560e-04,6.077460512316637054e-04,1.522421661839736700e-04,8.610385050975131636e-05
9.800000000000000000e+01,2.530761384816813259e-03,1.104252841921336912e-03,6.716283073107191500e-04,6.077533748539814531e-04,1.521276406472215812e-04,8.612031476957858868e-05
9.900000000000000000e+01,2.530738896713131091e-03,1.104628317345856484e-03,6.705797127334451029e-04,6.077486050024547871e-04,1.519298695222594806e-04,8.626019945831769149e-05
1.000000000000000000e+02,2.530758583233281688e-03,1.104758899442603252e-03,6.696337181446000925e-04,6.077554874694730694e-04,1.518451957181094782e-04,8.629581193315623321e-05


==> figures/quadrupole/noisy/local/local_noisy_iterations_H.txt <==
iter,mean_H_1e2,mean_H_1e3,mean_H_1e4,std_H_1e2,std_H_1e3,std_H_1e4
1.000000000000000000e+00,1.606498661477712364e+00,1.580571584634383298e+00,1.580955236816019127e+00,2.007205307299903332e-02,1.981457584832406818e-02,2.022506119915158315e-02
2.000000000000000000e+00,6.989310726397488516e-01,6.909601476170504908e-01,6.861389928363742507e-01,2.067135226654043256e-02,1.563135084323824184e-02,7.239423968042292198e-03
3.000000000000000000e+00,6.117934394152768629e-01,6.047866764679916685e-01,6.004340484180399340e-01,1.751721466923239490e-02,1.406483196772878412e-02,5.688854950049739533e-03
4.000000000000000000e+00,5.431031583900497450e-01,5.370401661805582760e-01,5.322989685445884689e-01,1.495505747679851116e-02,1.217848471597049453e-02,4.956804844179260768e-03
5.000000000000000000e+00,4.823068184679881742e-01,4.777963120404769559e-01,4.739839016013737694e-01,1.123934860711378776e-02,9.489383370803707723e-03,4.210034503897351447e-03
6.000000000000000000e+00,4.241953886435936294e-01,4.229006988325352268e-01,4.201203312469014017e-01,9.038479922667649186e-03,7.755974990504742143e-03,3.767220750426052405e-03
7.000000000000000000e+00,3.723908066776581149e-01,3.723809949454781609e-01,3.705150952742910508e-01,7.707633231046557079e-03,6.556041605830853665e-03,3.173320448200607144e-03
8.000000000000000000e+00,3.274710008557837337e-01,3.284832334889181138e-01,3.272235847651339125e-01,6.193685820204699287e-03,5.496870746406961467e-03,2.775790894391431778e-03
9.000000000000000000e+00,2.887036907841026845e-01,2.908350137683740066e-01,2.898770400138504511e-01,5.418624477030080724e-03,4.469508499767617556e-03,2.407405020019755867e-03
1.000000000000000000e+01,2.550484457908853697e-01,2.583289439045259317e-01,2.577209688664646725e-01,4.822052135457000933e-03,3.610802870863061113e-03,2.400979526547338417e-03
1.100000000000000000e+01,2.257599606193950725e-01,2.297584602197357828e-01,2.296333018591460995e-01,4.553690966355238012e-03,2.862246624822309491e-03,2.274341933686210415e-03
1.200000000000000000e+01,1.997738467613592583e-01,2.044788209813119817e-01,2.048149050033838403e-01,4.217384354331707441e-03,2.504616119205900666e-03,1.982159262902965288e-03
1.300000000000000000e+01,1.769959898126138853e-01,1.822097813017352630e-01,1.828080586654011741e-01,3.964777832288518544e-03,2.252075559251051368e-03,1.915824673012926638e-03
1.400000000000000000e+01,1.571925883464352358e-01,1.628303102068799912e-01,1.634463086168246870e-01,3.860133725579294097e-03,2.112003252363065658e-03,1.757878368882433758e-03
1.500000000000000000e+01,1.403859077289456303e-01,1.458552130965665716e-01,1.465750601997964364e-01,3.747834678673027300e-03,1.925009451412119585e-03,1.570164520752761420e-03
1.600000000000000000e+01,1.207552406036413867e-01,1.263194740880888844e-01,1.273337977621196715e-01,4.541807159460196919e-03,2.394930930682141572e-03,1.932117141853541406e-03
1.700000000000000000e+01,1.080573970240366610e-01,1.123802659999140197e-01,1.133584943722234090e-01,4.911540309010520126e-03,2.789503459194203096e-03,1.503926596045684211e-03
1.800000000000000000e+01,9.802047105716869824e-02,1.014616187254237384e-01,1.021195791641557743e-01,5.231706742054730193e-03,2.798238946049771709e-03,1.371542980662055801e-03
1.900000000000000000e+01,8.976233624819268675e-02,9.260989745671388551e-02,9.291802363763247696e-02,5.411331227092757053e-03,2.947952297292018905e-03,1.364799917655522840e-03
2.000000000000000000e+01,8.263864977837226400e-02,8.497954807762071738e-02,8.522729609134906126e-02,5.557977380733807732e-03,2.867170763988120211e-03,1.277176476650772547e-03
2.100000000000000000e+01,7.652195110496222419e-02,7.816060119590048649e-02,7.844423401778267968e-02,5.523159306951726764e-03,2.782633838099748524e-03,1.312517535629141759e-03
2.200000000000000000e+01,7.085192415999712334e-02,7.219070410747784050e-02,7.247461838487996577e-02,5.543383127955892227e-03,2.795715736116651841e-03,1.288866432474512422e-03
2.300000000000000000e+01,6.579636917664712092e-02,6.691595617008756769e-02,6.710835658473549015e-02,5.374894769236363695e-03,2.742412357424124647e-03,1.269484856791151242e-03
2.400000000000000000e+01,6.129823673909427090e-02,6.215594452787713553e-02,6.230320056949827795e-02,5.195135757377150609e-03,2.635017963529490484e-03,1.244204083264672774e-03
2.500000000000000000e+01,5.729615262369223971e-02,5.782551721933507083e-02,5.796573145521844578e-02,4.941468606495519680e-03,2.604901627010187438e-03,1.213111995067798132e-03
2.600000000000000000e+01,5.373315094941490122e-02,5.380464540877615692e-02,5.400762117288090969e-02,4.785957968214922705e-03,2.560198673186641922e-03,1.172581339248394798e-03
2.700000000000000000e+01,5.051110508646083214e-02,5.027959609373082450e-02,5.036708856988197924e-02,4.754398321200839321e-03,2.544347565851212863e-03,1.117436533751867871e-03
2.800000000000000000e+01,4.760871212566168686e-02,4.703725532561806033e-02,4.704057756182233874e-02,4.671402679995527614e-03,2.494738053162396611e-03,1.063033613876308847e-03
2.900000000000000000e+01,4.494959471870862977e-02,4.406167416457890118e-02,4.396866645561393894e-02,4.541972365825984112e-03,2.405365221377653642e-03,9.986022704391906996e-04
3.000000000000000000e+01,4.264982389470524382e-02,4.132850942318725546e-02,4.117239640815265056e-02,4.452034869543338921e-03,2.361816316767214544e-03,9.395775787176784133e-04
3.100000000000000000e+01,4.044161195845046020e-02,3.886726544189522681e-02,3.860122212194755376e-02,4.314035470740937468e-03,2.306106491115309919e-03,9.030590811499531866e-04
3.200000000000000000e+01,3.843043799236821323e-02,3.658841403105688589e-02,3.625546610115139984e-02,4.377505392232643351e-03,2.303615662235988879e-03,8.685982127490408716e-04
3.300000000000000000e+01,3.671221382097748787e-02,3.453372800909882551e-02,3.406028726790930050e-02,4.423918966125096365e-03,2.196753449501004200e-03,8.451735610663874219e-04
3.400000000000000000e+01,3.517738823932321790e-02,3.262584161168847335e-02,3.207184199809667152e-02,4.423641846252079554e-03,2.203220543433192635e-03,8.270547449854122541e-04
3.500000000000000000e+01,3.368799422625667200e-02,3.085149157078863336e-02,3.021071878831215959e-02,4.408684380423744109e-03,2.107148959383446478e-03,8.074068482160089199e-04
3.600000000000000000e+01,3.239949376652082047e-02,2.918940246754215054e-02,2.850600764059503175e-02,4.480516262496896975e-03,2.090431947013802246e-03,7.445367461363893965e-04
3.700000000000000000e+01,3.122031460746170842e-02,2.767963692540043041e-02,2.690671421818758777e-02,4.528163471548812130e-03,2.104667612162964153e-03,7.306659356412213181e-04
3.800000000000000000e+01,3.021190845703299044e-02,2.627061189559779658e-02,2.542621747814033037e-02,4.593044926350515512e-03,2.069966195949366015e-03,7.264596694043427665e-04
3.900000000000000000e+01,2.937902319005258889e-02,2.503410087684958610e-02,2.407973676644354494e-02,4.644201683128691346e-03,2.075904348659521770e-03,7.338880090235564563e-04
4.000000000000000000e+01,2.860126898679038118e-02,2.385793111418565982e-02,2.279785348565208092e-02,4.599123931276771944e-03,2.016605081365656707e-03,7.056595582845630842e-04
4.100000000000000000e+01,2.796491761129825740e-02,2.281474242318951018e-02,2.162274943117246592e-02,4.495722353651521869e-03,1.997926975121888746e-03,6.644283264587248555e-04
4.200000000000000000e+01,2.736082112014659451e-02,2.182654655793431556e-02,2.048245823723699940e-02,4.493493316803071069e-03,1.996048865406017080e-03,5.866537575548602277e-04
4.300000000000000000e+01,2.684597231509420340e-02,2.094776696059752821e-02,1.946192442551200955e-02,4.474433541102319084e-03,1.977199186493090732e-03,5.790979477883069189e-04
4.400000000000000000e+01,2.631043934327223499e-02,2.011590380248270277e-02,1.853108186423840786e-02,4.432858938958578014e-03,1.891309818949937467e-03,5.396881351582683397e-04
4.500000000000000000e+01,2.586213192313810069e-02,1.940215926737262273e-02,1.768211879920906365e-02,4.432307992087210907e-03,1.813347156131265995e-03,5.472950523386618847e-04
4.600000000000000000e+01,2.542141935081037446e-02,1.871716555869554904e-02,1.690111969715717491e-02,4.466621223365121150e-03,1.800796479157612149e-03,5.639746046865640227e-04
4.700000000000000000e+01,2.500525043443257642e-02,1.806086355078068487e-02,1.617317693882274268e-02,4.420001860153502903e-03,1.801482187587625204e-03,5.695971745035190853e-04
4.800000000000000000e+01,2.467142260848635693e-02,1.751590739594771975e-02,1.552990939666808526e-02,4.434556568909423131e-03,1.805862450237959854e-03,5.779617242057157869e-04
4.900000000000000000e+01,2.440623002840216008e-02,1.699497569340039857e-02,1.491617594199541076e-02,4.455760942915889915e-03,1.811430994785786022e-03,5.756607737973749991e-04
5.000000000000000000e+01,2.411943649254294150e-02,1.651695924488952999e-02,1.436141627044952920e-02,4.470411325173429505e-03,1.808933109491954547e-03,5.593235856532618056e-04
5.100000000000000000e+01,2.392694260711036858e-02,1.599852725004368911e-02,1.383896751375605048e-02,4.454823173388659449e-03,1.496936883517156714e-03,5.786258708414477106e-04
5.200000000000000000e+01,2.377424590897704582e-02,1.557377398878298340e-02,1.334350422841713499e-02,4.443839627488848851e-03,1.377823677087978375e-03,5.778157170565364044e-04
5.300000000000000000e+01,2.363636697253901006e-02,1.522228417469078179e-02,1.293890197957814348e-02,4.438989957088138733e-03,1.401334049966171348e-03,5.761879785982337290e-04
5.400000000000000000e+01,2.349987570931119304e-02,1.491310968724351461e-02,1.253457919826055610e-02,4.397004743849981107e-03,1.418294356529161511e-03,5.769475851008195374e-04
5.500000000000000000e+01,2.340226521652490066e-02,1.463175599628719660e-02,1.216043648655725645e-02,4.355767470278690094e-03,1.415364994438982017e-03,5.772105303955036518e-04
5.600000000000000000e+01,2.333397821554634294e-02,1.437389156545651296e-02,1.181153519184718025e-02,4.324226645237802015e-03,1.431612026411434096e-03,5.917647503476917981e-04
5.700000000000000000e+01,2.326558624528047084e-02,1.414393793858805676e-02,1.150214817959295706e-02,4.294517208877308111e-03,1.456066389196430293e-03,6.008145242659104941e-04
5.800000000000000000e+01,2.320679850573955511e-02,1.395250277473595278e-02,1.121803029311247563e-02,4.275846986116368063e-03,1.449426093169500513e-03,5.995947465651704214e-04
5.900000000000000000e+01,2.317299364530679695e-02,1.379700314392635560e-02,1.095780581285130638e-02,4.269413963864522599e-03,1.432136924401770928e-03,5.990615766834900399e-04
6.000000000000000000e+01,2.315295096876372749e-02,1.361825920332187904e-02,1.071830689774070332e-02,4.258705096796005021e-03,1.450106368942897118e-03,5.996099954408305385e-04
6.100000000000000000e+01,2.313618286422120668e-02,1.346084412414247193e-02,1.049925800008123279e-02,4.253152043456762121e-03,1.448334709532633508e-03,6.095537781467760558e-04
6.200000000000000000e+01,2.312135233287927402e-02,1.333012424969162897e-02,1.030180511519497230e-02,4.252795018452944220e-03,1.437794216816872016e-03,6.219478813530778406e-04
6.300000000000000000e+01,2.312443468527539819e-02,1.320982846906857376e-02,1.009544646435056071e-02,4.243118289643676815e-03,1.441704510866454424e-03,6.265152111331399572e-04
6.400000000000000000e+01,2.313653295069198826e-02,1.309360513381534891e-02,9.916811425398984470e-03,4.237888077117607857e-03,1.444653961355342941e-03,6.396679524192718262e-04
6.500000000000000000e+01,2.314693759130704784e-02,1.296875157405164014e-02,9.768434786037723944e-03,4.238397558129629837e-03,1.445139667334191611e-03,6.477433841727124088e-04
6.600000000000000000e+01,2.317285473975206830e-02,1.287668469442624329e-02,9.617070373035269473e-03,4.237156480523238122e-03,1.434196718992265243e-03,6.663277971331166543e-04
6.700000000000000000e+01,2.320155310826540335e-02,1.276474747799398284e-02,9.480486592144163338e-03,4.211644730168750614e-03,1.434552745925942504e-03,6.815858488369886141e-04
6.800000000000000000e+01,2.324301352345940763e-02,1.266409547257101031e-02,9.345880471415463076e-03,4.218647067031607543e-03,1.415703113091977767e-03,6.798016679716037619e-04
6.900000000000000000e+01,2.328765213040333987e-02,1.257118657199691493e-02,9.227720490932077996e-03,4.220764612832874838e-03,1.418594803817578923e-03,6.806850207612560964e-04
7.000000000000000000e+01,2.333359242991073570e-02,1.249624130460518651e-02,9.113905245291082854e-03,4.221373382223060980e-03,1.427218852561568498e-03,6.957672448702714339e-04
7.100000000000000000e+01,2.338692425704808411e-02,1.242467152563347249e-02,9.016014633215482799e-03,4.225656974201416963e-03,1.438588802036644323e-03,6.945117598145314746e-04
7.200000000000000000e+01,2.344584707244757107e-02,1.237437561966658363e-02,8.916612121337551961e-03,4.228927150388440796e-03,1.442698513831825249e-03,6.932901057335248522e-04
7.300000000000000000e+01,2.350315542250393241e-02,1.231816177610414037e-02,8.811584936534428911e-03,4.231968605044141539e-03,1.440438802904822320e-03,7.014144427347751955e-04
7.400000000000000000e+01,2.355948669304919543e-02,1.225771747043600743e-02,8.723988194520719205e-03,4.232418565067429424e-03,1.434136856091863983e-03,7.013546457055188461e-04
7.500000000000000000e+01,2.361222642728677545e-02,1.221311195707958618e-02,8.643371840649602400e-03,4.232655685820744910e-03,1.420950798483451051e-03,7.082342550399589555e-04
7.600000000000000000e+01,2.366085349832301038e-02,1.217471411742242042e-02,8.584717007238864411e-03,4.232677287271055695e-03,1.419061852455125909e-03,7.091666478528123102e-04
7.700000000000000000e+01,2.369407585739726624e-02,1.212778758976305882e-02,8.524335081144966686e-03,4.238333008214121601e-03,1.419197754364949710e-03,7.166492468467527575e-04
7.800000000000000000e+01,2.371877724617415736e-02,1.209250831599356819e-02,8.467329460536297467e-03,4.238003897332517922e-03,1.417649803346308305e-03,7.163599142867524980e-04
7.900000000000000000e+01,2.373560532562921793e-02,1.206893363434259799e-02,8.406409073486062825e-03,4.239962164645964295e-03,1.409753967881102656e-03,7.204457668176030179e-04
8.000000000000000000e+01,2.374378304106264381e-02,1.204616245968394977e-02,8.349123195614897505e-03,4.239316725207028895e-03,1.403191941753218841e-03,7.223808801605010200e-04
8.100000000000000000e+01,2.374887562448184733e-02,1.203480839271773781e-02,8.300684478567065330e-03,4.238837194648055126e-03,1.398121646035717543e-03,7.252703415284656374e-04
8.200000000000000000e+01,2.375059215693324510e-02,1.202621997135253605e-02,8.255221394707150731e-03,4.238183660326773697e-03,1.396550349406917120e-03,7.278759565506209448e-04
8.300000000000000000e+01,2.375162876600222725e-02,1.201330557291781231e-02,8.210097140017554376e-03,4.238361212389608022e-03,1.397403886279943936e-03,7.229309588144217308e-04
8.400000000000000000e+01,2.375268760626429720e-02,1.200457246826704301e-02,8.155127750915541415e-03,4.238716295285116682e-03,1.399873337856856904e-03,7.305142106658847265e-04
8.500000000000000000e+01,2.375300926567911960e-02,1.200054127335722400e-02,8.121017858155180069e-03,4.238732294584003288e-03,1.400206155245464247e-03,7.330713900476517990e-04
8.600000000000000000e+01,2.375319066142094968e-02,1.199053644192988807e-02,8.086734121035898254e-03,4.238127183394042527e-03,1.378367582455872729e-03,7.314230706527913772e-04
8.700000000000000000e+01,2.375377322800349342e-02,1.198415530615832246e-02,8.049366448559379383e-03,4.238092167380632519e-03,1.378969500005717457e-03,7.354017563259801450e-04
8.800000000000000000e+01,2.375393442525626508e-02,1.197470531767285198e-02,8.016488542345920343e-03,4.238017885416525861e-03,1.376860507960833702e-03,7.423404313040510381e-04
8.900000000000000000e+01,2.375420238855664723e-02,1.196640538411597975e-02,7.984442853995150219e-03,4.238023323755809105e-03,1.376565584726703205e-03,7.452294087357155513e-04
9.000000000000000000e+01,2.375384249378807711e-02,1.195648687074384042e-02,7.949298004469947457e-03,4.238158425225282619e-03,1.377987177713904795e-03,7.486369588032164074e-04
9.100000000000000000e+01,2.375400195111510016e-02,1.195364985664324094e-02,7.920427256140449845e-03,4.238128909076913434e-03,1.372721856874248129e-03,7.495973495738545225e-04
9.200000000000000000e+01,2.375405522112028142e-02,1.195453052096401118e-02,7.891779840129918566e-03,4.238066640715743016e-03,1.374445453548882225e-03,7.545179438415390094e-04
9.300000000000000000e+01,2.375411911646731558e-02,1.195650112587250818e-02,7.866403511225934092e-03,4.238059185826481556e-03,1.379690065912617851e-03,7.584951875482930659e-04
9.400000000000000000e+01,2.375403687999811872e-02,1.196072956500004135e-02,7.842902740454170754e-03,4.238132970117575171e-03,1.381209446544503627e-03,7.569952960287739752e-04
9.500000000000000000e+01,2.375406062443389046e-02,1.196661257820767071e-02,7.813003359165633654e-03,4.238127284364410011e-03,1.381004058213396255e-03,7.617627146584420462e-04
9.600000000000000000e+01,2.375410216053672197e-02,1.197347632743281029e-02,7.792980940965373027e-03,4.238066535410294627e-03,1.380625539980166608e-03,7.633018381537534083e-04
9.700000000000000000e+01,2.375412665412355434e-02,1.197678204571808215e-02,7.770975863299695030e-03,4.238058920910185191e-03,1.380987607440630968e-03,7.596565771383773915e-04
9.800000000000000000e+01,2.375404656628687591e-02,1.198612439963328384e-02,7.755104099400843970e-03,4.238125632643528415e-03,1.382985060065121917e-03,7.626798733795642476e-04
9.900000000000000000e+01,2.375406352710312044e-02,1.199563517540278706e-02,7.737510269406475821e-03,4.238125924017152428e-03,1.383403206669627005e-03,7.663383854314505163e-04
1.000000000000000000e+02,2.375410194123694918e-02,1.200382404339916248e-02,7.722487638236264287e-03,4.238067012511297429e-03,1.384263821864085845e-03,7.676503120502717282e-04


==> figures/quadrupole/noisy/local/local_noisy_iterations_distance.txt <==
iter,mean_dist_1e2,mean_dist_1e3,mean_dist_1e4,std_dist_1e2,std_dist_1e3,std_dist_1e4
1.000000000000000000e+00,1.365074896699132179e+00,1.348614937224955401e+00,1.348915410444641916e+00,1.286608641375370891e-02,1.262289751973220790e-02,1.290450677220878611e-02
2.000000000000000000e+00,6.192569748230052351e-01,6.141272785106859367e-01,6.110870007342397159e-01,1.298630648584959274e-02,9.879166922480272714e-03,4.460145280807402933e-03
3.000000000000000000e+00,4.840479606238585752e-01,4.791336065646121245e-01,4.760919728076942747e-01,1.228301182372462316e-02,9.877159835574769037e-03,3.942987852433266563e-03
4.000000000000000000e+00,4.110935002127319993e-01,4.067074865586519650e-01,4.032908680016760172e-01,1.087552720838882644e-02,8.857382026418367943e-03,3.577326819960304979e-03
5.000000000000000000e+00,3.595547571101934126e-01,3.562771394163797845e-01,3.534987608732170217e-01,8.268537165320640273e-03,6.974269848668777569e-03,3.082535713565517834e-03
6.000000000000000000e+00,3.146443565753014315e-01,3.137305910542186327e-01,3.117033229744144984e-01,6.665488739525588131e-03,5.713415765548564978e-03,2.772309099806189933e-03
7.000000000000000000e+00,2.757416812736527834e-01,2.757800946624748839e-01,2.744249324798169742e-01,5.683595783423333637e-03,4.828185840177391663e-03,2.338793844187744483e-03
8.000000000000000000e+00,2.423280103249051409e-01,2.431211379490157976e-01,2.422120556498764954e-01,4.566811714482768569e-03,4.046460923713111196e-03,2.047379291980776575e-03
9.000000000000000000e+00,2.135873928256123433e-01,2.152052149073853948e-01,2.145169319182382572e-01,3.992763979730193542e-03,3.289932427229899214e-03,1.776975400335815795e-03
1.000000000000000000e+01,1.886719495704821392e-01,1.911338616721371952e-01,1.907014727456991798e-01,3.551813783293582358e-03,2.658099428012949440e-03,1.772614027043762242e-03
1.100000000000000000e+01,1.670044770374506937e-01,1.699905275184536435e-01,1.699118886094179437e-01,3.352700538617454148e-03,2.108260502169391395e-03,1.680206667551884490e-03
1.200000000000000000e+01,1.477880120400442698e-01,1.512884592095484204e-01,1.515472640130657855e-01,3.106092163903595091e-03,1.848009920539749745e-03,1.466543137997079098e-03
1.300000000000000000e+01,1.309484726969784851e-01,1.348173002991742975e-01,1.352665615237291785e-01,2.921827477689039471e-03,1.663041654044446075e-03,1.419034175647910937e-03
1.400000000000000000e+01,1.163104787506255150e-01,1.204855156728229237e-01,1.209465143623590921e-01,2.845666105430796206e-03,1.561705195745358762e-03,1.303109417914320983e-03
1.500000000000000000e+01,1.038878745633279033e-01,1.079349084138484793e-01,1.084708370725143145e-01,2.764237883188202377e-03,1.424966637297437428e-03,1.164648843386390572e-03
1.600000000000000000e+01,8.936404120782150129e-02,9.347457509588139035e-02,9.422030927211422213e-02,3.349329398734201321e-03,1.766056649348289988e-03,1.422627353402562949e-03
1.700000000000000000e+01,7.995614226783984146e-02,8.315608575458963148e-02,8.387400502640300626e-02,3.621227419290718331e-03,2.055656227133583099e-03,1.106260748362728093e-03
1.800000000000000000e+01,7.253344696533715885e-02,7.507603136955363909e-02,7.555900773444691743e-02,3.853181782986184797e-03,2.063531901064574476e-03,1.009098501625943197e-03
1.900000000000000000e+01,6.642173097422378325e-02,6.852415541035349056e-02,6.874915318960539423e-02,3.983729284476811988e-03,2.173289639473109571e-03,1.004475669523411437e-03
2.000000000000000000e+01,6.115133047805431515e-02,6.287670788865472316e-02,6.305628757260808848e-02,4.092696789408071731e-03,2.112597509888211860e-03,9.387895755156121496e-04
2.100000000000000000e+01,5.662378986428593525e-02,5.783031891673015568e-02,5.803524864333515360e-02,4.065955308140674004e-03,2.050499447437103759e-03,9.645866797285502711e-04
2.200000000000000000e+01,5.243023489832574630e-02,5.341245164495620618e-02,5.361673788768706733e-02,4.080476305345824561e-03,2.062017254765707418e-03,9.468655697003094647e-04
2.300000000000000000e+01,4.869077213289085826e-02,4.950835474682348941e-02,4.964514464475243416e-02,3.958039833100176520e-03,2.025028419173898180e-03,9.323360601902061983e-04
2.400000000000000000e+01,4.536348694468426979e-02,4.598568282141592134e-02,4.608883929073750302e-02,3.826421932779705895e-03,1.948176950174308622e-03,9.138402828282629446e-04
2.500000000000000000e+01,4.240287903688786525e-02,4.278115184997875048e-02,4.287866794309121848e-02,3.641130784497885291e-03,1.927017322036085568e-03,8.914671776407975335e-04
2.600000000000000000e+01,3.976698476231031731e-02,3.980617946594394718e-02,3.994919413718117651e-02,3.528778964374429915e-03,1.894742943087661174e-03,8.619808731134030125e-04
2.700000000000000000e+01,3.738359737374478964e-02,3.719747963071379226e-02,3.725499305020098934e-02,3.506727352783042210e-03,1.884057550439538530e-03,8.217194091657346574e-04
2.800000000000000000e+01,3.523712662647331129e-02,3.479824314558329496e-02,3.479331176114348889e-02,3.445975494690081426e-03,1.848402871248949362e-03,7.819132443253872531e-04
2.900000000000000000e+01,3.327127030270927294e-02,3.259640566647924870e-02,3.252044277684388446e-02,3.350906505040928199e-03,1.783304378013587108e-03,7.349933950387413850e-04
3.000000000000000000e+01,3.157085524675552063e-02,3.057440651311450416e-02,3.045138010769407599e-02,3.283715789867080147e-03,1.752470056751270462e-03,6.916172734436243537e-04
3.100000000000000000e+01,2.993766660995985859e-02,2.875362502562769582e-02,2.854905394182346776e-02,3.177621367369868732e-03,1.712004292300182582e-03,6.653663233309834325e-04
3.200000000000000000e+01,2.845005299968723575e-02,2.706778449269874043e-02,2.681364171656298520e-02,3.223782922459168202e-03,1.710150248802954709e-03,6.403193969189563406e-04
3.300000000000000000e+01,2.717963664937191742e-02,2.554784408928932604e-02,2.518997645738100047e-02,3.258429421419237800e-03,1.631902520566191677e-03,6.233471648234886319e-04
3.400000000000000000e+01,2.604576638902409910e-02,2.413670254184817690e-02,2.371920345442469005e-02,3.258172377984436003e-03,1.636773169026172620e-03,6.103276657929191957e-04
3.500000000000000000e+01,2.494605930669819421e-02,2.282463864711986243e-02,2.234262369616644289e-02,3.246897131229119476e-03,1.566255818668711068e-03,5.961028063640887208e-04
3.600000000000000000e+01,2.399463267304034753e-02,2.159556264083765942e-02,2.108181772440143389e-02,3.299251606488556865e-03,1.554235014460838941e-03,5.502824090589397438e-04
3.700000000000000000e+01,2.312403639510881431e-02,2.047912002417032543e-02,1.989940381552660065e-02,3.334332529957248405e-03,1.564989512403726574e-03,5.403374336403306754e-04
3.800000000000000000e+01,2.237982993346562810e-02,1.943752783338146412e-02,1.880480830326609551e-02,3.382511085302942165e-03,1.539217277734692075e-03,5.376878017494138382e-04
3.900000000000000000e+01,2.176530678072863614e-02,1.852330654598379964e-02,1.780932177958842108e-02,3.420569344878993025e-03,1.543695805325826951e-03,5.433355220659522511e-04
4.000000000000000000e+01,2.119156632892639849e-02,1.765393537964464118e-02,1.686177992262499065e-02,3.388219953424763224e-03,1.500519382812207135e-03,5.228306805167389415e-04
4.100000000000000000e+01,2.072223964802126506e-02,1.688274166613685373e-02,1.599272747193619670e-02,3.311738093464187179e-03,1.486736131403869343e-03,4.900104478077793894e-04
4.200000000000000000e+01,2.027671671291128228e-02,1.615244327195272320e-02,1.514988839882196875e-02,3.309493093373919864e-03,1.485026689239095235e-03,4.320733360605504220e-04
4.300000000000000000e+01,1.989713415469734556e-02,1.550301123558780678e-02,1.439544697609602443e-02,3.295578798865117249e-03,1.470561436074935497e-03,4.265061546496351648e-04
4.400000000000000000e+01,1.950276953691837054e-02,1.488829120080368065e-02,1.370748494635379636e-02,3.264771445141546099e-03,1.407310485256811671e-03,3.974854118332772721e-04
4.500000000000000000e+01,1.917262730080554131e-02,1.436075054952865721e-02,1.307994923745496411e-02,3.264390320147740610e-03,1.349602577336783942e-03,4.032168740812097792e-04
4.600000000000000000e+01,1.884831328265086647e-02,1.385466717793398979e-02,1.250275866466547120e-02,3.289618223470041312e-03,1.340165889468764851e-03,4.155297466986021320e-04
4.700000000000000000e+01,1.854195630478303047e-02,1.336990942791803187e-02,1.196488855151861021e-02,3.255544258394155871e-03,1.340463153143016352e-03,4.196425408406347741e-04
4.800000000000000000e+01,1.829645890304093872e-02,1.296735572188248767e-02,1.148935492511761643e-02,3.266249945734885085e-03,1.343423080800684776e-03,4.259296484406141048e-04
4.900000000000000000e+01,1.810143098473152370e-02,1.258269532779029455e-02,1.103579851588067789e-02,3.281739487780236872e-03,1.347242332944727141e-03,4.242143373464604054e-04
5.000000000000000000e+01,1.789068359644624753e-02,1.222962759029982797e-02,1.062580748015507642e-02,3.292653036548411419e-03,1.345460158963889940e-03,4.121666493590413617e-04
5.100000000000000000e+01,1.774918911910221275e-02,1.184728332739990592e-02,1.023983469121197108e-02,3.281326071974813904e-03,1.110433253532998061e-03,4.264413018927722338e-04
5.200000000000000000e+01,1.763713330098745646e-02,1.153166914838889279e-02,9.873773641692409897e-03,3.273096907721040338e-03,1.016074295912787169e-03,4.259708391099237593e-04
5.300000000000000000e+01,1.753596450533403961e-02,1.127129359286069450e-02,9.574768844574957707e-03,3.269362242235196361e-03,1.032073174831478176e-03,4.248042717524704959e-04
5.400000000000000000e+01,1.743572077474573462e-02,1.104258818024948449e-02,9.276063045241592780e-03,3.238462694856068629e-03,1.044300441120450023e-03,4.252837601847388204e-04
5.500000000000000000e+01,1.736408603640309314e-02,1.083456404601985251e-02,8.999553227870075653e-03,3.208189721176975522e-03,1.042227709592283324e-03,4.256006318681255216e-04
5.600000000000000000e+01,1.731389664334225323e-02,1.064399720064591014e-02,8.741703772657394636e-03,3.185161526124393339e-03,1.054304829634355838e-03,4.363008963990034532e-04
5.700000000000000000e+01,1.726365008580061505e-02,1.047408366596955590e-02,8.512960983119099989e-03,3.163480039376342229e-03,1.072288665476730379e-03,4.430332695753735916e-04
5.800000000000000000e+01,1.722049126587289411e-02,1.033268106694393458e-02,8.302889328321178333e-03,3.149930358886188567e-03,1.067270528306790830e-03,4.423253673688386689e-04
5.900000000000000000e+01,1.719573455890172770e-02,1.021766217108122793e-02,8.110528464473324914e-03,3.145104952032902294e-03,1.054507979804457070e-03,4.420296694551507986e-04
6.000000000000000000e+01,1.718100726799658487e-02,1.008559933072554829e-02,7.933485161858768245e-03,3.137373462947824331e-03,1.067630501058131152e-03,4.424963440452109537e-04
6.100000000000000000e+01,1.716873199286673632e-02,9.969293412592023645e-03,7.771528645968819003e-03,3.133315159961973587e-03,1.066271764525428788e-03,4.497956095175563939e-04
6.200000000000000000e+01,1.715785714513910765e-02,9.872699611035427522e-03,7.625559613162751979e-03,3.133198312724810690e-03,1.058547932375230802e-03,4.589999233222919156e-04
6.300000000000000000e+01,1.716018446442619735e-02,9.783791893037263945e-03,7.473031199411795875e-03,3.126187479459270353e-03,1.061380498352319053e-03,4.624216657699966107e-04
6.400000000000000000e+01,1.716907032509984790e-02,9.697900457085587012e-03,7.340973361387982676e-03,3.122358701971183863e-03,1.063539353482252864e-03,4.720414210647781261e-04
6.500000000000000000e+01,1.717673367498305514e-02,9.605759601382227175e-03,7.231219452825865882e-03,3.122833368283861946e-03,1.063678908354851816e-03,4.779623118549823917e-04
6.600000000000000000e+01,1.719575532552042665e-02,9.537673522345456803e-03,7.119290562537642676e-03,3.122057481541568903e-03,1.055698553342398257e-03,4.916889408248600749e-04
6.700000000000000000e+01,1.721680993983983055e-02,9.455015815878226731e-03,7.018306861570387280e-03,3.103398986950617420e-03,1.056055918584518100e-03,5.029857869439471364e-04
6.800000000000000000e+01,1.724726650790897597e-02,9.380685801065609397e-03,6.918812177873554306e-03,3.108652595656749562e-03,1.042309585323842724e-03,5.016830321136891502e-04
6.900000000000000000e+01,1.728008440664067363e-02,9.312063674149191964e-03,6.831441247772280720e-03,3.110320433051110781e-03,1.044593388770872176e-03,5.023869461284563532e-04
7.000000000000000000e+01,1.731386684479692753e-02,9.256711233536983954e-03,6.747280948590298789e-03,3.110801004515666764e-03,1.050920040819571140e-03,5.135496544127479213e-04
7.100000000000000000e+01,1.735305823238894249e-02,9.203859027399218309e-03,6.674860833304739789e-03,3.114089333022670644e-03,1.059272815451395853e-03,5.126130304156464347e-04
7.200000000000000000e+01,1.739634443017879298e-02,9.166691629622069140e-03,6.601357808919806544e-03,3.116597889878153834e-03,1.062259577470101111e-03,5.116953894863478496e-04
7.300000000000000000e+01,1.743842366446623007e-02,9.125149901022300974e-03,6.523751539180769853e-03,3.118904867087967867e-03,1.060677279813414513e-03,5.176834298384426275e-04
7.400000000000000000e+01,1.747979160265704379e-02,9.080524070187412713e-03,6.458987855134093979e-03,3.119340836305922911e-03,1.056183419144778599e-03,5.176030718636586304e-04
7.500000000000000000e+01,1.751849428463576192e-02,9.047554852268305595e-03,6.399397527055364007e-03,3.119643239211781528e-03,1.046578516294589378e-03,5.226834845676591335e-04
7.600000000000000000e+01,1.755420104209293522e-02,9.019176337912914940e-03,6.355992260636673247e-03,3.119766573282264054e-03,1.045258636510942776e-03,5.233278131605477662e-04
7.700000000000000000e+01,1.757860104329744474e-02,8.984519913192441642e-03,6.311353038621536973e-03,3.123955222855718996e-03,1.045471622892581122e-03,5.288560138671460041e-04
7.800000000000000000e+01,1.759673822413522493e-02,8.958476081018908535e-03,6.269213295313456891e-03,3.123731992478438659e-03,1.044271106312331596e-03,5.286316147523685864e-04
7.900000000000000000e+01,1.760910771922008164e-02,8.941060321603286343e-03,6.224182123900713452e-03,3.125201649203350127e-03,1.038433946989762062e-03,5.316863241977753604e-04
8.000000000000000000e+01,1.761508939688104930e-02,8.924213752180604545e-03,6.181831547359501085e-03,3.124753758043745475e-03,1.033636920288542307e-03,5.331347346166971125e-04
8.100000000000000000e+01,1.761880673979555542e-02,8.915774322149209660e-03,6.146008379716600724e-03,3.124396699208906256e-03,1.029935977418419040e-03,5.352851499081821493e-04
8.200000000000000000e+01,1.762007276408512554e-02,8.909398259489838268e-03,6.112394726922289884e-03,3.123908793103851583e-03,1.028803824186348085e-03,5.372115086954717088e-04
8.300000000000000000e+01,1.762083139176036373e-02,8.899838936083875537e-03,6.079030932736128809e-03,3.124050383748351416e-03,1.029475899016422035e-03,5.335728421000966379e-04
8.400000000000000000e+01,1.762160816316028084e-02,8.893367201171729561e-03,6.038431461760943204e-03,3.124308682270602981e-03,1.031313546310325601e-03,5.391921319594661106e-04
8.500000000000000000e+01,1.762184573329603904e-02,8.890368510980618116e-03,6.013181319481950698e-03,3.124319045505090549e-03,1.031551171015336350e-03,5.410971724286315265e-04
8.600000000000000000e+01,1.762197740917455929e-02,8.882984202363046478e-03,5.987817875222576150e-03,3.123873111222687411e-03,1.015433080735530505e-03,5.398890710968887868e-04
8.700000000000000000e+01,1.762239972711265173e-02,8.878273044932088326e-03,5.960199448542698869e-03,3.123845638491355801e-03,1.015830251809439521e-03,5.427627703584504432e-04
8.800000000000000000e+01,1.762251908411548162e-02,8.871300771158585272e-03,5.935885912704511914e-03,3.123789463806759138e-03,1.014261069879879252e-03,5.478613342995142504e-04
8.900000000000000000e+01,1.762271083941555766e-02,8.865195942595872208e-03,5.912184928461630511e-03,3.123793837584135438e-03,1.013887364927312969e-03,5.500011649308208942e-04
9.000000000000000000e+01,1.762244853781749082e-02,8.857902746083121462e-03,5.886197456927641687e-03,3.123890673165297636e-03,1.014836063749910379e-03,5.525377897871171879e-04
9.100000000000000000e+01,1.762256451105652377e-02,8.855815519158405022e-03,5.864840850611213047e-03,3.123867489823421197e-03,1.010912844108529263e-03,5.532470019505498398e-04
9.200000000000000000e+01,1.762260443739172011e-02,8.856463089179504242e-03,5.843672449750480190e-03,3.123822200178543070e-03,1.012117879174746771e-03,5.568836855611744401e-04
9.300000000000000000e+01,1.762264945988076953e-02,8.857925975775823857e-03,5.824920606787461347e-03,3.123818107471065895e-03,1.015935054364691930e-03,5.598252474964107500e-04
9.400000000000000000e+01,1.762259201325873034e-02,8.861042418628560166e-03,5.807546212819908633e-03,3.123870323380985130e-03,1.017057090502957372e-03,5.587143602633518969e-04
9.500000000000000000e+01,1.762260802612247712e-02,8.865381636673462518e-03,5.785473691019151800e-03,3.123866311256195613e-03,1.016896977864075726e-03,5.621950834620903547e-04
9.600000000000000000e+01,1.762264016006583056e-02,8.870435218524062859e-03,5.770668300679578956e-03,3.123821573679759229e-03,1.016617915822325136e-03,5.632975319672225891e-04
9.700000000000000000e+01,1.762265553054442879e-02,8.872887906230022756e-03,5.754412138563550806e-03,3.123817603052443138e-03,1.016904988081775369e-03,5.605613588830365718e-04
9.800000000000000000e+01,1.762259945439696718e-02,8.879789149431015216e-03,5.742676612348202904e-03,3.123864760549481100e-03,1.018360951087944133e-03,5.627977752597815818e-04
9.900000000000000000e+01,1.762261032283564399e-02,8.886804327847646484e-03,5.729676391528097656e-03,3.123865229431315067e-03,1.018666275865184314e-03,5.654949403828584331e-04
1.000000000000000000e+02,1.762263986672616897e-02,8.892831853244978491e-03,5.718572937665557937e-03,3.123822039749759964e-03,1.019320604148271333e-03,5.664586786078672090e-04


==> figures/quadrupole/noisy/local/local_noisy_means.txt <==
N,rms_H_rel_mean,rms_H_rel_var,rms_B_rel_mean,rms_B_rel_var,dist_mean,dist_var,dist_least_square
1.000000000000000000e+02,2.375410194123694918e-02,4.238067012511297429e-03,2.530758583233281688e-03,6.077554874694730694e-04,1.762263986672616897e-02,3.123822039749759964e-03,1.696460382501099179e-02
1.000000000000000000e+03,1.200382404339916248e-02,1.384263821864085845e-03,1.104758899442603252e-03,1.518451957181094782e-04,8.892831853244978491e-03,1.019320604148271333e-03,9.596095667517201902e-03
1.000000000000000000e+04,7.614250979056264371e-03,7.864552146823492948e-04,6.634260371613425258e-04,8.660466439255172998e-05,5.638617827383797174e-03,5.802023474369442718e-04,5.428069703837175818e-03


==> figures/yoke/BH_yoke.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500000000000000000e+00
4.658873220502092494e+01 2.996871910677106204e-02 4.865696536514989567e+00 8.029197080291971059e-03 9.124087591240876094e+00 1.494525547445255453e+00
9.169668459700433871e+00 7.304387307307025345e-02 9.731411710581229002e+00 1.605839416058394212e-02 1.824817518248175219e+01 1.489051094890510907e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.459716417176690406e+01 2.408759124087591491e-02 2.737226277372262828e+01 1.483576642335766360e+00
1.442422817442344929e+01 7.430411482385679278e-02 1.946297259368492050e+01 3.211678832116788423e-02 3.649635036496350438e+01 1.478102189781021814e+00
4.513221594727814079e+01 1.654377702734489280e-02 2.432885568604239523e+01 4.014598540145985356e-02 4.562043795620438402e+01 1.472627737226277267e+00
1.211992110324903393e+01 9.010030644953381795e-02 2.919483220672275792e+01 4.817518248175182982e-02 5.474452554744525656e+01 1.467153284671532942e+00
5.163713870339615397e+01 9.350053858547760499e-02 3.406092097391131546e+01 5.620437956204379915e-02 6.386861313868612910e+01 1.461678832116788396e+00
2.998986005436966451e+01 1.654790321030104039e-01 3.892714087827538094e+01 6.423357664233576847e-02 7.299270072992700875e+01 1.456204379562043849e+00
2.639662909922216372e+01 1.554346564494405447e-01 4.379351089520991280e+01 7.226277372262773779e-02 8.211678832116788840e+01 1.450729927007299302e+00
4.978354994687879298e+01 1.273630996927047065e-01 4.866005009715973273e+01 8.029197080291970712e-02 9.124087591240876804e+01 1.445255474452554756e+00
5.678356299674099006e+01 7.539310152807973675e-02 5.352677766602968035e+01 8.832116788321167644e-02 1.003649635036496335e+02 1.439781021897810209e+00
1.074106416666216859e+02 1.914228208008130760e-01 5.839371290569386730e+01 9.635036496350365964e-02 1.094890510948905131e+02 1.434306569343065663e+00
9.262007524991351204e+01 1.413227406285915144e-01 6.326087525461545624e+01 1.043795620437956290e-01 1.186131386861313928e+02 1.428832116788321116e+00
1.181724696688373939e+02 1.951833466296706843e-01 6.812828429858873847e+01 1.124087591240875983e-01 1.277372262773722582e+02 1.423357664233576569e+00
7.763644782640940889e+01 1.020662832970943845e-01 7.299595978361476512e+01 1.204379562043795676e-01 1.368613138686131379e+02 1.417883211678832023e+00
9.609827565968271301e+01 1.735043685908691791e-01 7.786392162892286706e+01 1.284671532846715369e-01 1.459854014598540175e+02 1.412408759124087698e+00
1.072593916140178010e+02 2.551706883329428188e-01 8.273218994014968075e+01 1.364963503649635201e-01 1.551094890510948971e+02 1.406934306569343152e+00
1.141717627567912103e+02 9.223678274578581138e-02 8.760078502268818568e+01 1.445255474452554756e-01 1.642335766423357768e+02 1.401459854014598605e+00
1.384671355372789776e+02 2.344983305903101667e-01 9.246972739521898177e+01 1.525547445255474588e-01 1.733576642335766564e+02 1.395985401459854058e+00
8.446608005637173733e+01 1.861392183456756499e-01 9.733903780343641188e+01 1.605839416058394142e-01 1.824817518248175361e+02 1.390510948905109512e+00
1.190904448623781775e+02 2.306896134861251002e-01 1.022087372339824611e+02 1.686131386861313974e-01 1.916058394160583873e+02 1.385036496350364965e+00
9.708661442844551459e+01 2.398220876088729969e-01 1.070788469286015498e+02 1.766423357664233529e-01 2.007299270072992670e+02 1.379562043795620419e+00
1.431807779444071400e+02 2.651851159461261487e-01 1.119493883985294786e+02 1.846715328467153361e-01 2.098540145985401466e+02 1.374087591240875872e+00
1.162095938516660425e+02 1.626843381725809334e-01 1.168203834391299978e+02 1.927007299270073193e-01 2.189781021897810263e+02 1.368613138686131325e+00
1.877288758306513046e+02 1.800328736906779414e-01 1.216918541447933961e+02 2.007299270072992747e-01 2.281021897810219059e+02 1.363138686131386779e+00
1.560681841332156807e+02 1.918130083698211252e-01 1.265638229241109940e+02 2.087591240875912579e-01 2.372262773722627855e+02 1.357664233576642232e+00
2.045886293728191561e+02 2.408681487985425973e-01 1.314363125153398073e+02 2.167883211678832134e-01 2.463503649635036652e+02 1.352189781021897907e+00
1.555215022758454495e+02 2.213149926747907947e-01 1.363093460021731858e+02 2.248175182481751966e-01 2.554744525547445164e+02 1.346715328467153361e+00
1.496941386271498686e+02 2.503652346286376895e-01 1.411829468298315078e+02 2.328467153284671520e-01 2.645985401459853961e+02 1.341240875912408814e+00
2.101233496430086518e+02 3.559919456257477632e-01 1.460571388214897866e+02 2.408759124087591352e-01 2.737226277372262757e+02 1.335766423357664268e+00
1.755631724886260372e+02 3.908950040600210341e-01 1.509319461950572361e+02 2.489051094890510907e-01 2.828467153284671554e+02 1.330291970802919721e+00
1.861903557015317290e+02 3.740582459651104474e-01 1.558073935803258507e+02 2.569343065693430739e-01 2.919708029197080350e+02 1.324817518248175174e+00
2.364649584654852674e+02 3.845019577010728717e-01 1.606835060365047525e+02 2.649635036496350571e-01 3.010948905109489147e+02 1.319343065693430628e+00
1.946690900917934073e+02 4.331908513635530089e-01 1.655603090701575297e+02 2.729927007299270403e-01 3.102189781021897943e+02 1.313868613138686081e+00
2.356048347655949158e+02 2.934806191375201601e-01 1.704378286535608993e+02 2.810218978102189680e-01 3.193430656934306739e+02 1.308394160583941535e+00
2.157524889070477627e+02 4.034666620684480565e-01 1.753160912435024272e+02 2.890510948905109512e-01 3.284671532846715536e+02 1.302919708029197210e+00
2.772765996017291172e+02 2.855956971361196528e-01 1.801951238005367202e+02 2.970802919708029344e-01 3.375912408759124332e+02 1.297445255474452441e+00
2.411887216631522222e+02 3.572122051188861280e-01 1.850749538087191581e+02 3.051094890510949176e-01 3.467153284671533129e+02 1.291970802919708117e+00
2.541464505217886085e+02 3.346643228411615989e-01 1.899556092958376894e+02 3.131386861313868453e-01 3.558394160583941925e+02 1.286496350364963570e+00
1.902746681846102206e+02 4.005887634243916473e-01 1.948371188541632080e+02 3.211678832116788285e-01 3.649635036496350722e+02 1.281021897810219023e+00
2.336289526638043128e+02 3.921690904937090716e-01 1.997195116617389203e+02 3.291970802919708117e-01 3.740875912408758950e+02 1.275547445255474477e+00
2.520251977842888209e+02 3.113792677614197202e-01 2.046028175042323767e+02 3.372262773722627949e-01 3.832116788321167746e+02 1.270072992700729930e+00
2.530831965682447162e+02 4.442379215416213389e-01 2.094870667973711136e+02 3.452554744525547781e-01 3.923357664233576543e+02 1.264598540145985384e+00
2.794723008307516352e+02 5.801242731089411020e-01 2.143722906099864076e+02 3.532846715328467058e-01 4.014598540145985339e+02 1.259124087591240837e+00
3.057557410095496380e+02 3.500708230988299752e-01 2.192585206876887298e+02 3.613138686131386890e-01 4.105839416058394136e+02 1.253649635036496290e+00
2.708619877563997989e+02 5.779057366589731570e-01 2.241457894771996848e+02 3.693430656934306722e-01 4.197080291970802932e+02 1.248175182481751744e+00
3.069250262525571316e+02 6.052511382375895810e-01 2.290341301513670089e+02 3.773722627737226554e-01 4.288321167883211729e+02 1.242700729927007419e+00
2.610614316023584820e+02 6.617287568716243573e-01 2.339235766348877803e+02 3.854014598540146386e-01 4.379562043795620525e+02 1.237226277372262873e+00
2.954198737264697456e+02 4.707236880277207991e-01 2.388141636307687463e+02 3.934306569343065663e-01 4.470802919708029322e+02 1.231751824817518326e+00
2.751933484664499474e+02 3.945630513170211295e-01 2.437059266475513368e+02 4.014598540145985495e-01 4.562043795620438118e+02 1.226277372262773779e+00
2.752971659921756782e+02 6.492481763803765737e-01 2.485989020273305812e+02 4.094890510948905327e-01 4.653284671532846914e+02 1.220802919708029233e+00
3.259937516728829792e+02 5.125566470170057620e-01 2.534931269745991642e+02 4.175182481751825159e-01 4.744525547445255711e+02 1.215328467153284686e+00
3.019523813603668145e+02 5.145276612866894750e-01 2.583886395859468053e+02 4.255474452554744436e-01 4.835766423357664507e+02 1.209854014598540140e+00
3.143430796746162059e+02 4.884457370347995986e-01 2.632854788806486681e+02 4.335766423357664268e-01 4.927007299270073304e+02 1.204379562043795593e+00
3.113132232487338911e+02 5.726999473098441928e-01 2.681836848321756293e+02 4.416058394160584100e-01 5.018248175182482100e+02 1.198905109489051046e+00
3.425554087198975708e+02 5.188721875146569129e-01 2.730832984006610218e+02 4.496350364963503932e-01 5.109489051094890328e+02 1.193430656934306722e+00
3.351306429400014508e+02 4.691127640736409421e-01 2.779843615663612013e+02 4.576642335766423764e-01 5.200729927007299693e+02 1.187956204379561953e+00
3.433373208826814675e+02 6.244835775483135176e-01 2.828869173641452903e+02 4.656934306569343041e-01 5.291970802919707921e+02 1.182481751824817628e+00
3.679988935031135497e+02 5.447428883746362471e-01 2.877910099190548863e+02 4.737226277372262873e-01 5.383211678832117286e+02 1.177007299270072860e+00
3.614519684597220248e+02 5.373970311800411181e-01 2.926966844829715342e+02 4.817518248175182705e-01 5.474452554744525514e+02 1.171532846715328535e+00
4.192954015873079925e+02 6.232852134290725044e-01 2.976039874724354490e+02 4.897810218978102537e-01 5.565693430656934879e+02 1.166058394160583989e+00
3.645501950352553422e+02 4.699037325410450050e-01 3.025129665076573815e+02 4.978102189781021814e-01 5.656934306569343107e+02 1.160583941605839442e+00
3.604741230388951863e+02 6.000279003697265301e-01 3.074236704527680786e+02 5.058394160583942201e-01 5.748175182481752472e+02 1.155109489051094895e+00
3.863038358024747936e+02 6.314345205662836857e-01 3.123361494573520645e+02 5.138686131386861478e-01 5.839416058394160700e+02 1.149635036496350349e+00
3.700581884722462860e+02 6.925945354227091011e-01 3.172504549993134901e+02 5.218978102189780754e-01 5.930656934306568928e+02 1.144160583941606024e+00
4.171909841333201143e+02 5.371649695661223634e-01 3.221666399291231073e+02 5.299270072992701142e-01 6.021897810218978293e+02 1.138686131386861256e+00
3.958200054156964711e+02 5.999121326279480693e-01 3.270847585154988337e+02 5.379562043795620419e-01 6.113138686131386521e+02 1.133211678832116931e+00
4.210972754356087080e+02 7.504301753458454405e-01 3.320048664925722051e+02 5.459854014598540806e-01 6.204379562043795886e+02 1.127737226277372162e+00
3.833202756502849979e+02 6.983192452565941677e-01 3.369270211085967617e+02 5.540145985401460083e-01 6.295620437956204114e+02 1.122262773722627838e+00
4.536592168887620460e+02 8.053995166541108031e-01 3.418512811762558385e+02 5.620437956204379359e-01 6.386861313868613479e+02 1.116788321167883291e+00
4.623629639374325393e+02 8.920145250799302872e-01 3.467777071246291598e+02 5.700729927007299747e-01 6.478102189781021707e+02 1.111313868613138744e+00
4.733216842487670988e+02 5.525484476142615842e-01 3.517063610528792879e+02 5.781021897810219023e-01 6.569343065693431072e+02 1.105839416058394198e+00
4.228127292602974876e+02 6.580922340583236219e-01 3.566373067857239221e+02 5.861313868613139411e-01 6.660583941605839300e+02 1.100364963503649651e+00
4.881414842179360676e+02 6.975509289282032510e-01 3.615706099307591899e+02 5.941605839416058688e-01 6.751824817518248665e+02 1.094890510948905105e+00
4.129084178733140789e+02 7.578668215132206010e-01 3.665063379377028241e+02 6.021897810218977964e-01 6.843065693430656893e+02 1.089416058394160558e+00
4.866141962891281310e+02 7.251142235239163014e-01 3.714445601596311235e+02 6.102189781021898352e-01 6.934306569343066258e+02 1.083941605839416011e+00
4.523064824385703560e+02 7.925312495602515606e-01 3.763853479162808640e+02 6.182481751824817628e-01 7.025547445255474486e+02 1.078467153284671465e+00
4.715949230120792208e+02 8.602607625981948392e-01 3.813287745594967646e+02 6.262773722627736905e-01 7.116788321167883851e+02 1.072992700729927140e+00
4.659174710119988276e+02 8.099263201851654159e-01 3.862749155409031800e+02 6.343065693430657292e-01 7.208029197080292079e+02 1.067518248175182594e+00
4.593627697221772905e+02 8.258661792169748050e-01 3.912238484818832376e+02 6.423357664233576569e-01 7.299270072992701444e+02 1.062043795620438047e+00
4.751136784770686177e+02 7.650404322236586951e-01 3.961756532459531286e+02 6.503649635036496957e-01 7.390510948905109672e+02 1.056569343065693500e+00
4.954644046793608823e+02 8.081851421398726920e-01 4.011304120136206848e+02 6.583941605839416233e-01 7.481751824817517900e+02 1.051094890510948954e+00
5.055729417175068079e+02 9.227388348753852165e-01 4.060882093598228266e+02 6.664233576642335510e-01 7.572992700729927265e+02 1.045620437956204407e+00
5.213012248811355676e+02 8.364944291969006462e-01 4.110491323340370400e+02 6.744525547445255897e-01 7.664233576642335493e+02 1.040145985401459860e+00
5.330597903204846943e+02 9.266680214001667970e-01 4.160132705431703357e+02 6.824817518248175174e-01 7.755474452554744857e+02 1.034671532846715314e+00
5.538645568452631096e+02 8.446597254209515793e-01 4.209807162373293750e+02 6.905109489051095562e-01 7.846715328467153086e+02 1.029197080291970767e+00
5.688326463893758955e+02 8.538137750821706007e-01 4.259515643985797624e+02 6.985401459854014838e-01 7.937956204379562450e+02 1.023722627737226221e+00
4.908192868856365862e+02 9.051711278819138951e-01 4.309259128328098996e+02 7.065693430656934115e-01 8.029197080291970678e+02 1.018248175182481674e+00
4.664662493739515980e+02 8.737530332875945716e-01 4.359038622648162686e+02 7.145985401459854502e-01 8.120437956204380043e+02 1.012773722627737349e+00
5.675654848327069431e+02 9.249305860931368306e-01 4.408855164367313364e+02 7.226277372262773779e-01 8.211678832116788271e+02 1.007299270072992803e+00
6.219359003053141350e+02 8.451905937620914910e-01 4.458709822099241933e+02 7.306569343065694166e-01 8.302919708029197636e+02 1.001824817518248256e+00
6.360627220070566636e+02 8.613346544696273144e-01 4.508603696705032462e+02 7.386861313868613443e-01 8.394160583941605864e+02 9.963503649635037096e-01
5.273084377970175183e+02 8.789798845103757863e-01 4.558537922385604588e+02 7.467153284671532720e-01 8.485401459854015229e+02 9.908759124087591630e-01
5.691502607393917970e+02 9.474800238224305726e-01 4.608513667813001575e+02 7.547445255474453107e-01 8.576642335766423457e+02 9.854014598540146164e-01
5.831942702006131185e+02 9.615717851285829898e-01 4.658532137302000251e+02 7.627737226277372384e-01 8.667883211678832822e+02 9.799270072992700698e-01
5.892528390152066322e+02 1.119136841913462186e+00 4.708594572023606020e+02 7.708029197080292771e-01 8.759124087591241050e+02 9.744525547445256342e-01
5.911575555694387276e+02 9.192798123922018005e-01 4.758702251262025698e+02 7.788321167883212048e-01 8.850364963503649278e+02 9.689781021897810875e-01
6.093441931573881902e+02 9.730280430272159053e-01 4.808856493716818932e+02 7.868613138686131325e-01 8.941605839416058643e+02 9.635036496350365409e-01
6.024545926197511108e+02 8.526054240133494888e-01 4.859058658851934069e+02 7.948905109489051712e-01 9.032846715328466871e+02 9.580291970802919943e-01
6.354027931313391946e+02 1.022667669895600095e+00 4.909310148293475891e+02 8.029197080291970989e-01 9.124087591240876236e+02 9.525547445255474477e-01
6.003147483848622414e+02 9.954751018554004460e-01 4.959612407278073647e+02 8.109489051094890266e-01 9.215328467153284464e+02 9.470802919708030121e-01
6.421329874895682224e+02 1.000714875654571845e+00 5.009966926153809936e+02 8.189781021897810653e-01 9.306569343065693829e+02 9.416058394160584655e-01
6.472099539060628786e+02 8.403447089421854921e-01 5.060375241935761323e+02 8.270072992700729930e-01 9.397810218978102057e+02 9.361313868613139189e-01
6.403279186163792929e+02 1.009472828322015570e+00 5.110838939918275514e+02 8.350364963503650317e-01 9.489051094890511422e+02 9.306569343065693722e-01
6.456924159512683445e+02 9.808515065436861358e-01 5.161359655346187765e+02 8.430656934306569594e-01 9.580291970802919650e+02 9.251824817518248256e-01
6.147599013110686883e+02 1.186877209052774829e+00 5.262578939728470004e+02 8.591240875912409258e-01 9.762773722627737243e+02 9.142335766423358434e-01
6.650701598035921052e+02 1.063639209055741830e+00 5.313281044837912077e+02 8.671532846715328535e-01 9.854014598540146608e+02 9.087591240875912968e-01
7.109511386521322720e+02 1.232043699058427144e+00 5.364047243496158899e+02 8.751824817518248922e-01 9.945255474452554836e+02 9.032846715328467502e-01
7.247379553606275522e+02 1.139672948076112080e+00 5.516749832628104286e+02 8.992700729927007863e-01 1.021897810218978066e+03 8.868613138686132213e-01
7.136513744970903872e+02 1.104352692572717176e+00 5.567792152799236192e+02 9.072992700729927140e-01 1.031021897810218888e+03 8.813868613138686747e-01
7.742916870609249145e+02 1.105193809233557145e+00 5.618908763454030577e+02 9.153284671532847527e-01 1.040145985401459939e+03 8.759124087591241281e-01
7.096978053330005878e+02 1.026473410092829459e+00 5.721373894812028311e+02 9.313868613138686081e-01 1.058394160583941584e+03 8.649635036496351459e-01
7.239257410542902562e+02 1.026547985619516767e+00 5.772727119792393751e+02 9.394160583941606468e-01 1.067518248175182407e+03 8.594890510948905993e-01
6.919031153603854136e+02 1.180169184399793458e+00 5.824164049085005672e+02 9.474452554744525745e-01 1.076642335766423457e+03 8.540145985401459416e-01
7.132182752472808716e+02 1.249548289445883809e+00 5.875687231848606871e+02 9.554744525547445022e-01 1.085766423357664280e+03 8.485401459854015060e-01
8.011286077942211250e+02 1.194297694275211486e+00 5.927299301152505677e+02 9.635036496350365409e-01 1.094890510948905103e+03 8.430656934306569594e-01
7.288505577955322678e+02 1.236176040674848098e+00 5.979002976979240884e+02 9.715328467153284686e-01 1.104014598540145926e+03 8.375912408759125238e-01
7.453927805280734447e+02 1.136745666900764062e+00 6.030801069341443963e+02 9.795620437956205073e-01 1.113138686131386976e+03 8.321167883211678662e-01
7.702347093310144146e+02 1.181309559716954505e+00 6.082696481517505163e+02 9.875912408759124350e-01 1.122262773722627799e+03 8.266423357664234306e-01
7.806024047279705655e+02 1.255077427963058989e+00 6.134692213410847899e+02 9.956204379562043627e-01 1.131386861313868621e+03 8.211678832116788840e-01
7.759101233158615969e+02 1.144742220127689780e+00 6.186791365037803416e+02 1.003649635036496290e+00 1.140510948905109444e+03 8.156934306569344484e-01
7.858208559946514242e+02 1.326492382911873769e+00 6.238997140149341476e+02 1.011678832116788440e+00 1.149635036496350494e+03 8.102189781021897907e-01
8.207243459289659313e+02 1.275123354277926557e+00 6.291312849992059455e+02 1.019708029197080368e+00 1.158759124087591317e+03 8.047445255474452441e-01
8.290310218244802627e+02 1.192502227317971508e+00 6.343741917214144905e+02 1.027737226277372296e+00 1.167883211678832140e+03 7.992700729927008085e-01
7.756846300833336727e+02 1.293634983903288127e+00 6.396287879922199409e+02 1.035766423357664223e+00 1.177007299270072963e+03 7.937956204379562619e-01
7.994102256303339118e+02 1.353756577810197204e+00 6.448954395895117386e+02 1.043795620437956151e+00 1.186131386861313786e+03 7.883211678832118263e-01
8.356329962997648408e+02 1.248758461316898938e+00 6.501745246961451130e+02 1.051824817518248301e+00 1.195255474452554836e+03 7.828467153284671687e-01
8.209628081716490442e+02 1.411388612068898762e+00 6.554664343546969576e+02 1.059854014598540228e+00 1.204379562043795659e+03 7.773722627737226221e-01
8.276926107704281321e+02 1.306664412102562789e+00 6.607715729399443489e+02 1.067883211678832156e+00 1.213503649635036481e+03 7.718978102189781865e-01
8.772848928494539678e+02 1.402873135837087615e+00 6.660903586497925062e+02 1.075912408759124084e+00 1.222627737226277304e+03 7.664233576642336399e-01
8.879934921203694103e+02 1.253826899239433246e+00 6.714232240154184410e+02 1.083941605839416011e+00 1.231751824817518354e+03 7.609489051094890932e-01
8.553771295875629903e+02 1.428115871637175793e+00 6.767706164314229227e+02 1.091970802919708161e+00 1.240875912408759177e+03 7.554744525547445466e-01
8.973704350367643201e+02 1.389150855488931358e+00 6.821329987068236278e+02 1.100000000000000089e+00 1.250000000000000000e+03 7.500000000000001110e-01
8.290016150766540477e+02 1.467660694304402158e+00 6.875108496377531537e+02 1.108029197080292017e+00 1.259124087591240823e+03 7.445255474452555644e-01
9.222897345246979057e+02 1.304476727962147420e+00 6.929046646027674115e+02 1.116058394160583944e+00 1.268248175182481873e+03 7.390510948905109068e-01
9.010909870032745630e+02 1.388567590074663682e+00 6.983149561817085669e+02 1.124087591240875872e+00 1.277372262773722696e+03 7.335766423357664712e-01
9.414797774427661352e+02 1.415949748893468474e+00 7.037422547991055808e+02 1.132116788321168022e+00 1.286496350364963519e+03 7.281021897810219246e-01
9.312002794288531504e+02 1.527652772970188977e+00 7.091871093931416681e+02 1.140145985401459949e+00 1.295620437956204341e+03 7.226277372262774890e-01
9.282586568956384099e+02 1.503735822351792928e+00 7.146500881112632442e+02 1.148175182481751877e+00 1.304744525547445392e+03 7.171532846715328313e-01
9.604202594506464266e+02 1.447283247980801990e+00 7.201317790335484688e+02 1.156204379562043805e+00 1.313868613138686214e+03 7.116788321167883957e-01
9.162620773335529520e+02 1.592618390606890033e+00 7.256327909250078392e+02 1.164233576642335732e+00 1.322992700729927037e+03 7.062043795620438491e-01
9.181592426518832326e+02 1.368658563129114603e+00 7.311537540180366932e+02 1.172262773722627882e+00 1.332116788321167860e+03 7.007299270072993025e-01
9.423714905911457436e+02 1.418842291362509833e+00 7.366953208262970065e+02 1.180291970802919810e+00 1.341240875912408683e+03 6.952554744525548669e-01
9.820351130157721400e+02 1.425513584468000250e+00 7.422581669913621454e+02 1.188321167883211738e+00 1.350364963503649733e+03 6.897810218978102093e-01
9.830099298734439799e+02 1.392275950141015795e+00 7.478429921635128039e+02 1.196350364963503665e+00 1.359489051094890556e+03 6.843065693430657737e-01
9.969096980601816540e+02 1.480700824379702185e+00 7.534505209181425016e+02 1.204379562043795593e+00 1.368613138686131379e+03 6.788321167883212270e-01
1.029230617864348460e+03 1.561947733906471125e+00 7.590815037092877446e+02 1.212408759124087521e+00 1.377737226277372201e+03 6.733576642335767914e-01
1.025268002443546720e+03 1.716594698199847446e+00 7.647367178618731032e+02 1.220437956204379670e+00 1.386861313868613252e+03 6.678832116788321338e-01
1.055098359098729588e+03 1.581087598180727083e+00 7.704169686043250067e+02 1.228467153284671598e+00 1.395985401459854074e+03 6.624087591240875872e-01
1.115508530611376727e+03 1.531683072933207157e+00 7.761230901432918472e+02 1.236496350364963526e+00 1.405109489051094897e+03 6.569343065693431516e-01
1.002993071854897835e+03 1.609074817119080070e+00 7.818559467822743727e+02 1.244525547445255453e+00 1.414233576642335720e+03 6.514598540145986050e-01
9.949232263382501742e+02 1.566491482322382778e+00 7.876164340860648281e+02 1.252554744525547381e+00 1.423357664233576770e+03 6.459854014598540584e-01
1.056001167375856085e+03 1.546415246428838097e+00 7.934054800929656039e+02 1.260583941605839531e+00 1.432481751824817593e+03 6.405109489051095117e-01
1.048973570945160645e+03 1.603135891658978407e+00 7.992240465768595641e+02 1.268613138686131458e+00 1.441605839416058416e+03 6.350364963503650761e-01
1.067082690469702129e+03 1.550766592351170647e+00 8.050731303612894862e+02 1.276642335766423386e+00 1.450729927007299239e+03 6.295620437956205295e-01
1.086392024355413014e+03 1.688046083431134603e+00 8.109537646878051191e+02 1.284671532846715314e+00 1.459854014598540289e+03 6.240875912408758719e-01
1.154800232431477752e+03 1.617625803924277905e+00 8.168670206409402681e+02 1.292700729927007242e+00 1.468978102189781112e+03 6.186131386861314363e-01
1.043928577721661895e+03 1.636633111072153479e+00 8.228140086322886191e+02 1.300729927007299391e+00 1.478102189781021934e+03 6.131386861313868897e-01
1.100425708039715119e+03 1.560561070117319815e+00 8.287958799462568322e+02 1.308759124087591319e+00 1.487226277372262757e+03 6.076642335766424541e-01
1.151404137257998627e+03 1.757054673589584226e+00 8.348138283502011063e+02 1.316788321167883247e+00 1.496350364963503580e+03 6.021897810218979075e-01
1.153025305291457016e+03 1.751409319233083295e+00 8.408690917717631237e+02 1.324817518248175174e+00 1.505474452554744630e+03 5.967153284671532498e-01
1.148977277746330628e+03 1.752689333610284894e+00 8.469629540463635067e+02 1.332846715328467102e+00 1.514598540145985453e+03 5.912408759124088142e-01
1.145528267627562172e+03 1.776289482225446026e+00 8.530967467379406344e+02 1.340875912408759252e+00 1.523722627737226276e+03 5.857664233576642676e-01
1.174698019505229922e+03 1.723196695702203352e+00 8.592718510361637527e+02 1.348905109489051179e+00 1.532846715328467099e+03 5.802919708029198320e-01
1.182708476098921665e+03 1.751369206389693955e+00 8.654896997335055175e+02 1.356934306569343107e+00 1.541970802919708149e+03 5.748175182481751744e-01
1.204480396756575374e+03 1.758797839251958317e+00 8.717517792857062204e+02 1.364963503649635035e+00 1.551094890510948971e+03 5.693430656934307388e-01
1.257977578954697492e+03 1.826359523741616586e+00 8.780596319593330463e+02 1.372992700729926963e+00 1.560218978102189794e+03 5.638686131386861922e-01
1.201269091267338126e+03 1.802897655861541493e+00 8.844148580703083553e+02 1.381021897810219112e+00 1.569343065693430617e+03 5.583941605839417566e-01
1.245855980117295076e+03 1.802366757086766524e+00 8.908191183174559455e+02 1.389051094890511040e+00 1.578467153284671667e+03 5.529197080291970989e-01
1.282711133435657530e+03 1.739855455083056501e+00 8.972741362153122964e+02 1.397080291970802968e+00 1.587591240875912490e+03 5.474452554744525523e-01
1.315077224516868455e+03 1.633786696481168477e+00 9.037817006306389658e+02 1.405109489051094895e+00 1.596715328467153313e+03 5.419708029197081167e-01
1.277484572879154484e+03 1.876952706224959355e+00 9.103436684272854791e+02 1.413138686131386823e+00 1.605839416058394136e+03 5.364963503649635701e-01
1.280173105458553437e+03 1.810730042757770164e+00 9.169619672242683919e+02 1.421167883211678973e+00 1.614963503649634958e+03 5.310218978102191345e-01
1.337028837276069225e+03 1.818927700877466469e+00 9.236385982721608343e+02 1.429197080291970900e+00 1.624087591240876009e+03 5.255474452554744769e-01
1.408234121585486946e+03 1.751207240036202650e+00 9.303756394531259275e+02 1.437226277372262828e+00 1.633211678832116831e+03 5.200729927007300413e-01
1.379235368437212401e+03 1.864171364084167060e+00 9.371752484101809841e+02 1.445255474452554756e+00 1.642335766423357654e+03 5.145985401459854947e-01
1.399859504173447249e+03 1.811303891118917653e+00 9.440396658115386117e+02 1.453284671532846684e+00 1.651459854014598477e+03 5.091240875912409480e-01
1.438453672939658418e+03 1.817161770810536980e+00 9.509712187561538030e+02 1.461313868613138833e+00 1.660583941605839527e+03 5.036496350364964014e-01
1.429310825078576499e+03 1.751082137509776038e+00 9.579723243268921351e+02 1.469343065693430761e+00 1.669708029197080350e+03 4.981751824817519658e-01
1.467334676860156605e+03 1.778739170508987000e+00 9.650454932980402418e+02 1.477372262773722689e+00 1.678832116788321173e+03 4.927007299270074192e-01
1.479863041771864800e+03 1.857218687976771143e+00 9.721933340041990732e+02 1.485401459854014616e+00 1.687956204379561996e+03 4.872262773722628726e-01
1.507119889272802766e+03 1.873183865325809938e+00 9.794185563779374206e+02 1.493430656934306544e+00 1.697080291970803046e+03 4.817518248175183260e-01
1.533819730306278643e+03 1.877383551620482205e+00 9.867239761639335711e+02 1.501459854014598694e+00 1.706204379562043869e+03 4.762773722627737794e-01
1.555418110599943020e+03 2.056873783203447381e+00 9.941125193177043684e+02 1.509489051094890621e+00 1.715328467153284691e+03 4.708029197080292327e-01
1.545579376969512396e+03 1.794809408659443495e+00 1.001587226597409312e+03 1.517518248175182549e+00 1.724452554744525514e+03 4.653284671532846861e-01
1.599874276959273402e+03 1.951489927626708587e+00 1.009151258357623533e+03 1.525547445255474477e+00 1.733576642335766564e+03 4.598540145985401395e-01
1.572811716883661802e+03 1.819675254476359916e+00 1.016807899554400478e+03 1.533576642335766405e+00 1.742700729927007387e+03 4.543795620437955929e-01
1.651514323130870707e+03 1.893824422945202812e+00 1.024560564971400709e+03 1.541605839416058554e+00 1.751824817518248210e+03 4.489051094890512683e-01
1.658740261363954232e+03 1.959335452353739182e+00 1.032412804677324630e+03 1.549635036496350482e+00 1.760948905109489033e+03 4.434306569343067217e-01
1.719720981876532505e+03 2.019365873611054685e+00 1.040368309725395648e+03 1.557664233576642410e+00 1.770072992700729856e+03 4.379562043795621751e-01
1.736581584186729287e+03 1.983791572675344117e+00 1.048430918106147374e+03 1.565693430656934337e+00 1.779197080291970906e+03 4.324817518248176285e-01
1.775174850430708375e+03 1.941712565370696586e+00 1.056604620965325921e+03 1.573722627737226265e+00 1.788321167883211729e+03 4.270072992700730818e-01
1.803832142617073714e+03 1.958287819496813631e+00 1.064893569099287561e+03 1.581751824817518193e+00 1.797445255474452551e+03 4.215328467153285352e-01
1.787593397897788464e+03 1.950043403905979078e+00 1.073302079740875797e+03 1.589781021897810342e+00 1.806569343065693374e+03 4.160583941605839886e-01
1.852487179045129324e+03 2.001450338064442391e+00 1.081834643649398231e+03 1.597810218978102270e+00 1.815693430656934424e+03 4.105839416058394420e-01
1.849924139051251132e+03 2.065409325573904109e+00 1.090495932518989093e+03 1.605839416058394198e+00 1.824817518248175247e+03 4.051094890510948954e-01
1.851659128852683807e+03 1.986832659424358605e+00 1.099290806720340697e+03 1.613868613138686126e+00 1.833941605839416070e+03 3.996350364963503488e-01
1.900075795525670628e+03 1.919306702573191359e+00 1.108224323391526468e+03 1.621897810218978053e+00 1.843065693430656893e+03 3.941605839416060242e-01
1.881545866767408597e+03 1.978922440562264073e+00 1.117301744894412650e+03 1.629927007299270203e+00 1.852189781021897943e+03 3.886861313868612555e-01
1.932200860630204943e+03 2.134024381518035085e+00 1.126528547653961141e+03 1.637956204379562131e+00 1.861313868613138766e+03 3.832116788321169309e-01
1.891123760857194384e+03 2.012056752184262720e+00 1.135910431398594483e+03 1.645985401459854058e+00 1.870437956204379589e+03 3.777372262773723843e-01
1.922687134858829040e+03 2.120142291123113143e+00 1.145453328820673505e+03 1.654014598540145986e+00 1.879562043795620411e+03 3.722627737226278377e-01
1.936930754163652182e+03 1.973194105074367322e+00 1.155163415677102648e+03 1.662043795620437914e+00 1.888686131386861462e+03 3.667883211678832911e-01
1.923349650476361148e+03 1.997293042212728187e+00 1.165047121351056376e+03 1.670072992700730063e+00 1.897810218978102284e+03 3.613138686131387445e-01
1.929049228672418394e+03 2.023636793640452236e+00 1.175111139896872146e+03 1.678102189781021991e+00 1.906934306569343107e+03 3.558394160583941979e-01
1.950965313516844844e+03 1.925686239263594501e+00 1.185362441591254083e+03 1.686131386861313919e+00 1.916058394160583930e+03 3.503649635036496512e-01
1.967078739695182094e+03 2.050029944010042904e+00 1.195808285015077900e+03 1.694160583941605847e+00 1.925182481751824753e+03 3.448905109489053267e-01
1.973024554386240879e+03 2.132514267870313951e+00 1.206456229691320232e+03 1.702189781021897774e+00 1.934306569343065803e+03 3.394160583941605580e-01
2.004401516152594468e+03 2.059402025230331557e+00 1.217314149305894489e+03 1.710218978102189924e+00 1.943430656934306626e+03 3.339416058394162334e-01
2.007682725958734864e+03 2.209634632696708678e+00 1.228390245539532316e+03 1.718248175182481852e+00 1.952554744525547449e+03 3.284671532846716868e-01
1.988835972596127249e+03 1.973958908348906194e+00 1.239693062540267647e+03 1.726277372262773779e+00 1.961678832116788271e+03 3.229927007299271402e-01
1.983072392998240048e+03 2.121227525509217671e+00 1.251231502067550991e+03 1.734306569343065707e+00 1.970802919708029322e+03 3.175182481751825936e-01
2.041104659355576814e+03 2.071966193674078305e+00 1.263014839340615936e+03 1.742335766423357635e+00 1.979927007299270144e+03 3.120437956204380470e-01
2.047818310821851583e+03 2.142516167559360696e+00 1.275052739625343293e+03 1.750364963503649784e+00 1.989051094890510967e+03 3.065693430656935003e-01
2.039951450977615423e+03 2.029417550370458567e+00 1.287355275595614330e+03 1.758394160583941712e+00 1.998175182481751790e+03 3.010948905109489537e-01
2.067795969318550760e+03 2.004055180404572312e+00 1.299932945506984197e+03 1.766423357664233640e+00 2.007299270072992840e+03 2.956204379562044071e-01
2.040974932617381910e+03 2.002762235729337981e+00 1.312796692222398178e+03 1.774452554744525568e+00 2.016423357664233663e+03 2.901459854014598605e-01
2.040766648809959179e+03 2.179545837950883413e+00 1.325957923131732286e+03 1.782481751824817495e+00 2.025547445255474486e+03 2.846715328467153139e-01
2.097488360820347680e+03 2.118436000896273264e+00 1.339428531009046537e+03 1.790510948905109645e+00 2.034671532846715309e+03 2.791970802919709893e-01
2.110568129800235511e+03 2.094377884430446368e+00 1.353220915853696852e+03 1.798540145985401573e+00 2.043795620437956131e+03 2.737226277372264427e-01
2.104757578936677419e+03 2.210445139665555558e+00 1.367348007763810983e+03 1.806569343065693500e+00 2.052919708029196954e+03 2.682481751824818961e-01
2.170771409371196114e+03 2.073451258708033151e+00 1.381823290893118156e+03 1.814598540145985428e+00 2.062043795620437777e+03 2.627737226277373495e-01
2.133178988466532246e+03 2.061775933815545248e+00 1.396660828544753485e+03 1.822627737226277356e+00 2.071167883211679055e+03 2.572992700729925808e-01
2.135485321229976307e+03 2.019739923928154379e+00 1.411875289458413590e+03 1.830656934306569505e+00 2.080291970802919877e+03 2.518248175182482562e-01
2.144891554455058213e+03 2.192998955113924620e+00 1.427481975350141511e+03 1.838686131386861433e+00 2.089416058394160700e+03 2.463503649635037096e-01
2.202185061962703912e+03 2.176698341135098858e+00 1.443496849767106823e+03 1.846715328467153361e+00 2.098540145985401523e+03 2.408759124087591630e-01
2.189354366312559250e+03 2.239767814250102518e+00 1.459936568322942094e+03 1.854744525547445289e+00 2.107664233576642346e+03 2.354014598540146164e-01
2.247980634096558333e+03 2.113453096909953643e+00 1.476818510382628347e+03 1.862773722627737216e+00 2.116788321167883169e+03 2.299270072992702918e-01
2.279086679484911656e+03 1.998875738039529226e+00 1.494160812269492908e+03 1.870802919708029366e+00 2.125912408759123991e+03 2.244525547445257452e-01
2.299476974404813973e+03 2.076295303144274573e+00 1.511982402070658509e+03 1.878832116788321294e+00 2.135036496350364814e+03 2.189781021897811986e-01
2.257489376207923669e+03 2.109820852824569215e+00 1.530303036121282503e+03 1.886861313868613221e+00 2.144160583941606092e+03 2.135036496350364299e-01
2.249563933798934613e+03 2.078780131535058029e+00 1.549143337252093716e+03 1.894890510948905149e+00 2.153284671532846914e+03 2.080291970802918833e-01
2.317604447557696403e+03 2.098173630872620876e+00 1.568524834889186650e+03 1.902919708029197077e+00 2.162408759124087737e+03 2.025547445255475587e-01
2.300983288204002747e+03 2.110640845259159626e+00 1.588470007099684608e+03 1.910948905109489004e+00 2.171532846715328560e+03 1.970802919708030121e-01
2.363930803092484439e+03 2.182663160708639083e+00 1.609002324681797745e+03 1.918978102189781154e+00 2.180656934306569383e+03 1.916058394160584655e-01
2.351950907129868483e+03 2.068404773105581906e+00 1.630146297402999380e+03 1.927007299270073082e+00 2.189781021897810206e+03 1.861313868613139189e-01
2.318421635537140901e+03 2.230506894747205759e+00 1.651927522495508811e+03 1.935036496350365010e+00 2.198905109489051029e+03 1.806569343065695943e-01
2.327164327215272806e+03 2.091102287428070028e+00 1.674372735524024392e+03 1.943065693430656937e+00 2.208029197080291851e+03 1.751824817518250477e-01
2.346549343574071827e+03 1.952255150651490689e+00 1.697509863746755627e+03 1.951094890510948865e+00 2.217153284671532674e+03 1.697080291970805010e-01
2.401603465855989270e+03 2.003464669293855582e+00 1.721368082097203114e+03 1.959124087591241015e+00 2.226277372262773952e+03 1.642335766423357324e-01
2.394674565328120934e+03 2.099456048518059781e+00 1.745977871920909365e+03 1.967153284671532942e+00 2.235401459854014774e+03 1.587591240875911858e-01
2.431196509756532123e+03 2.131527720108398416e+00 1.771371082608548022e+03 1.975182481751824870e+00 2.244525547445255597e+03 1.532846715328468612e-01
2.453156520997979442e+03 2.233606290283496776e+00 1.797580996274250765e+03 1.983211678832116798e+00 2.253649635036496420e+03 1.478102189781023146e-01
2.415124443554679146e+03 2.175781458199646856e+00 1.824642395636017000e+03 1.991240875912408725e+00 2.262773722627737243e+03 1.423357664233577680e-01
2.498372875679968274e+03 2.184575308742079613e+00 1.852591635263458102e+03 1.999270072992700875e+00 2.271897810218978066e+03 1.368613138686132213e-01
2.500954489073213608e+03 2.368802943312405596e+00 1.881466716366958281e+03 2.007299270072992581e+00 2.281021897810218888e+03 1.313868613138688968e-01
2.506035268006101433e+03 2.129099419462506582e+00 1.911307365311718513e+03 2.015328467153284731e+00 2.290145985401459711e+03 1.259124087591243502e-01
2.557345801437013961e+03 2.077914846786940828e+00 1.942155116049957542e+03 2.023357664233576880e+00 2.299270072992700989e+03 1.204379562043795815e-01
2.504142962884973713e+03 2.199140930845837616e+00 1.974053396675025851e+03 2.031386861313868586e+00 2.308394160583941812e+03 1.149635036496350349e-01
2.593931485466328922e+03 2.096581878025757906e+00 2.007047620312146819e+03 2.039416058394160736e+00 2.317518248175182634e+03 1.094890510948904883e-01
2.587839314238846782e+03 2.208551239195448712e+00 2.041185280572085730e+03 2.047445255474452441e+00 2.326642335766423457e+03 1.040145985401459416e-01
2.628174899368761089e+03 2.209575010775717274e+00 2.076516051806392625e+03 2.055474452554744591e+00 2.335766423357664280e+03 9.854014598540161707e-02
2.613815551511491776e+03 2.137309904726727883e+00 2.113091894415695606e+03 2.063503649635036741e+00 2.344890510948905103e+03 9.306569343065707045e-02
2.649699579862708106e+03 2.140502207738632645e+00 2.150967165476300124e+03 2.071532846715328446e+00 2.354014598540145926e+03 8.759124087591252383e-02
2.663211099415387253e+03 2.195905927059099039e+00 2.190198734964744290e+03 2.079562043795620596e+00 2.363138686131386748e+03 8.211678832116797722e-02
2.741226466283713307e+03 2.083001295943333275e+00 2.230846107875182042e+03 2.087591240875912302e+00 2.372262773722627571e+03 7.664233576642365264e-02
2.697789082398892333e+03 2.165095637922151095e+00 2.272971552540698212e+03 2.095620437956204452e+00 2.381386861313868849e+03 7.116788321167888398e-02
2.749085211732041444e+03 2.257654361919022357e+00 2.316640235486533584e+03 2.103649635036496601e+00 2.390510948905109672e+03 6.569343065693433736e-02
2.710065560971179821e+03 2.164439436666864225e+00 2.361920363161333626e+03 2.111678832116788307e+00 2.399635036496350494e+03 6.021897810218979075e-02
2.716339059758252461e+03 2.164862182555782333e+00 2.408883330911476151e+03 2.119708029197080457e+00 2.408759124087591317e+03 5.474452554744524413e-02
2.796795940999393679e+03 2.137208558083272258e+00 2.457603879583603884e+03 2.127737226277372162e+00 2.417883211678832140e+03 4.927007299270091956e-02
2.798705861561408256e+03 2.215830801031252406e+00 2.508160260161833321e+03 2.135766423357664312e+00 2.427007299270072963e+03 4.379562043795637294e-02
2.808672689094366888e+03 2.155105149150938981e+00 2.560634406868407495e+03 2.143795620437956462e+00 2.436131386861313786e+03 3.832116788321182632e-02
2.797671910965827919e+03 2.231513855758593845e+00 2.615112119180457285e+03 2.151824817518248167e+00 2.445255474452554608e+03 3.284671532846727970e-02
2.843014250552578687e+03 2.200324166588067509e+00 2.671683253240495105e+03 2.159854014598540317e+00 2.454379562043795886e+03 2.737226277372251104e-02
2.904609229331585539e+03 2.162005749809248645e+00 2.730441923164840318e+03 2.167883211678832023e+00 2.463503649635036709e+03 2.189781021897818647e-02
2.959046861422114944e+03 2.140755812029673244e+00 2.791486712782272207e+03 2.175912408759124173e+00 2.472627737226277532e+03 1.642335766423363985e-02
2.945046293784602767e+03 2.150989678317880571e+00 2.854920898364760433e+03 2.183941605839416322e+00 2.481751824817518354e+03 1.094890510948909323e-02
3.005117136087058952e+03 2.152108839790628725e+00 2.920852682943615946e+03 2.191970802919708028e+00 2.490875912408759177e+03 5.474452554744546617e-03
3.006376198630726321e+03 2.183985536408485473e+00 2.989395442837516384e+03 2.200000000000000178e+00 2.500000000000000000e+03 2.220446049250313081e-16

